A Generalized Focused Information Criterion for GMM

This paper proposes a criterion for simultaneous GMM model and moment selection: the generalized focused information criterion (GFIC). Rather than attempting to identify the "true" specification, the GFIC chooses from a set of potentially mis-specified moment conditions and parameter restrictions to minimize the mean-squared error (MSE) of a user-specified target parameter. The intent of the GFIC is to formalize a situation common in applied practice. An applied researcher begins with a set of fairly weak "baseline" assumptions, assumed to be correct, and must decide whether to impose any of a number of stronger, more controversial "suspect" assumptions that yield parameter restrictions, additional moment conditions, or both. Provided that the baseline assumptions identify the model, we show how to construct an asymptotically unbiased estimator of the asymptotic MSE to select over these suspect assumptions: the GFIC. We go on to provide results for post-selection inference and model averaging that can be applied both to the GFIC and various alternative selection criteria. To illustrate how our criterion can be used in practice, we specialize the GFIC to the problem of selecting over exogeneity assumptions and lag lengths in a dynamic panel model, and show that it performs well in simulations. We conclude by applying the GFIC to a dynamic panel data model for the price elasticity of cigarette demand.

==> empirical_example/Cigar.csv <==
"state","year","price","pop","pop16","cpi","ndi","sales","pimin"
1,63,28.6,3383,2236.5,30.6,1558.3045298,93.9,26.1
1,64,29.8,3431,2276.7,31,1684.0732025,95.4,27.5
1,65,29.8,3486,2327.5,31.5,1809.8418752,98.5,28.9
1,66,31.5,3524,2369.7,32.4,1915.1603572,96.4,29.5
1,67,31.6,3533,2393.7,33.4,2023.5463678,95.5,29.6
1,68,35.6,3522,2405.2,34.8,2202.4855362,88.4,32
1,69,36.6,3531,2411.9,36.7,2377.3346665,90.1,32.8
1,70,39.6,3444,2394.6,38.8,2591.0391591,89.8,34.3
1,71,42.7,3481,2443.5,40.5,2785.3159706,95.4,35.8
1,72,42.3,3511,2484.7,41.8,3034.8082969,101.1,37.4
1,73,42.1,3540,2526,44.4,3387.5740861,102.9,37.3
1,74,43.1,3574,2573.9,49.3,3718.8671751,108.2,41.4
1,75,46.6,3614,2623.7,53.8,4087.9931169,111.7,43
1,76,50.4,3657,2677.4,56.9,4486.7718352,116.2,46.4
1,77,50.1,3690,2719.6,60.6,4899.8656869,117.1,48.8
1,78,55.1,3728,2764.6,65.2,5450.9983257,123,53.6
1,79,56.8,3769,2810.7,72.6,5957.1405451,121.4,56.5
1,80,60.6,3894,2898.9,82.4,6466.350293,123.2,59.3
1,81,68.8,3917,2924.7,90.9,7042.0231606,119.6,62.6
1,82,73.1,3943,2953.5,96.5,7505.2199795,119.1,67.8
1,83,84.4,3959,2977.5,99.6,7974.5518556,116.3,78.6
1,84,90.8,3990,3009.1,103.9,8693.376058,113,86.8
1,85,99,4020,3039.8,107.6,9059.4344712,114.5,90.7
1,86,103,4050,3072.4,109.6,9674.9852107,116.3,98.8
1,87,110,4083,3104,113.6,10213.847735,114,103.5
1,88,114.4,4102,3124,118.3,10993,112.1,109.2
1,89,122.3,4118,3140,124,11634,105.6,121.5
1,90,139.1,4129.2,3148.6,130.7,12806,108.6,132.3
1,91,144.4,4178.3,3185.1,136.2,13360,107.9,137.4
1,92,172.2,4226.3,3226.7,140.3,14533,109.1,159.5
3,63,23.9,1517,982.4,30.6,1944.7450576,125,24.9
3,64,24,1549,1005.6,31,2063.5159984,121,25.5
3,65,24.2,1575,1024.9,31.5,2162.6639143,123.2,25.3
3,66,29.6,1609,1051.9,32.4,2318.6153235,113.9,25.5
3,67,29.2,1637,1078.9,33.4,2446.6813815,117.1,26
3,68,31.3,1667,1106,34.8,2720.3709408,115.6,32.3
3,69,36.1,1693,1117.5,36.7,2979.6014291,113.8,33.3
3,70,37.1,1772,1226.6,38.8,3269.8156411,115.2,34.6
3,71,38.5,1878,1313.5,40.5,3549.7019452,109.6,36.6
3,72,38,1975,1393.6,41.8,3800.6701072,125,37.2
3,73,38.7,2075,1476.5,44.4,4219.9831679,128.3,36.5
3,74,39.2,2156,1547,49.3,4508.1317983,133.1,37.8
3,75,47.7,2200,1591.4,53.8,4742.5753077,121.8,40.5
3,76,49.1,2244,1635.8,56.9,5158.789996,122.3,43.4
3,77,48.7,2304,1690.8,60.6,5567.7751489,121.7,44.7
3,78,53.6,2373,1750.6,65.2,6283.4991663,124.7,49.5
3,79,58.6,2450,1812.4,72.6,7099.4038904,124.6,53.7
3,80,60.8,2718,2044,82.4,7823.3902342,126.8,57.2
3,81,63.3,2794,2103.8,90.9,8647.5572846,113.8,62.7
3,82,73.3,2860,2153.1,96.5,8879.9352124,113.5,68.1
3,83,80.5,2963,2231.2,99.6,9579.1345772,111.1,79.6
3,84,92.8,3053,2300.7,103.9,10549.95792,107.1,90.2
3,85,98.8,3161,2384.7,107.6,11256.38682,107.1,97.5
3,86,106.7,3279,2483.1,109.6,11796.536403,107.9,101.2
3,87,113.5,3386,2569,113.6,12367.66971,106.1,103.9
3,88,113.5,3489,2638,118.3,13008,102.2,113.7
3,89,125.6,3556,2672,124,13625,96.8,126.4
3,90,130.2,3598.2,2703.7,130.7,13826,88.9,133.6
3,91,151.4,3681.7,2759.1,136.2,14232,81.2,146.9
3,92,165.7,3762.2,2804.8,140.3,15179,79,165.4
4,63,27,1907,1296.7,30.6,1480.3334935,103.4,25.8
4,64,27.3,1939,1320.7,31,1610.0797693,102.6,25.7
4,65,27.2,1941,1323.6,31.5,1710.1989428,100.3,26.1
4,66,30.3,1963,1344.8,32.4,1883.8750601,98.9,26.2
4,67,30.4,1972,1357.3,33.4,2004.4267179,102.9,27.5
4,68,30.9,1983,1374.6,34.8,2143.3676117,104,29.2
4,69,30.9,1995,1389,36.7,2286.3950024,102.9,29.9
4,70,36.7,1923,1366.9,38.8,2493.7847189,100.3,34.3
4,71,38.8,1961,1405.4,40.5,2710.3690533,104.1,36.8
4,72,44.1,1999,1442.9,41.8,2950.4507448,103.9,37.4
4,73,45.1,2030,1474.6,44.4,3410.1816434,108,37.3
4,74,45.5,2063,1508.3,49.3,3807.5934647,109.7,38
4,75,48.6,2112,1552.5,53.8,4057.8913984,114.8,43
4,76,50.9,2113,1565.1,56.9,4362.3354157,119.1,44.7
4,77,52.6,2143,1596.8,60.6,4859.8664104,122.6,45.9
4,78,56.5,2167,1623.7,65.2,5467.7328208,127.3,49.9
4,79,58.4,2180,1641,72.6,6015.3234022,126.5,52.2
4,80,61.5,2286,1715.1,82.4,6278.9024507,131.8,57.3
4,81,64.7,2296,1725.7,90.9,7101.3099471,128.7,59.9
4,82,72.1,2291,1724.7,96.5,7390.4296012,127.4,64.7
4,83,82,2328,1757.4,99.6,7886.9389716,128,74.8
4,84,93.6,2349,1776.7,103.9,8546.9082172,123.1,84.8
4,85,98.5,2359,1790.1,107.6,9134.3421432,125.8,92.5
4,86,103.6,2371,1804.6,109.6,9550.1432004,126,98.8
4,87,113,2388,1819,113.6,9886.2575685,122.3,103.5
4,88,119.9,2395,1823,118.3,10630,121.5,112.1
4,89,127.7,2406,1831,124,11243,118.3,118.9
4,90,141.2,2411.1,1834.9,130.7,12370,113.1,129.1
4,91,146.5,2432.7,1851.2,136.2,12917,116.8,132.5
4,92,177.3,2460.4,1876.7,140.3,13879,126,153.1
5,63,25.3,17556,12072,30.6,2776.0965615,142,23.9
5,64,25.5,18003,12384.3,31,2974.9294798,138.3,24
5,65,25.3,18403,12673.3,31.5,3107.8449633,140,24.2
5,66,25.5,18669,12898.5,32.4,3296.9523585,136.8,29.6
5,67,26,18992,13181.8,33.4,3462.2862526,135.8,29.2
5,68,35.4,19179,13370.3,34.8,3690.2957405,124.3,31.3
5,69,36.6,19443,13681.6,36.7,3919.3858421,123.9,33.3
5,70,38.8,19953,14317.6,38.8,4192.7811049,123,37.1
5,71,39.7,20266,14670.5,40.5,4414.3069107,121,38.5
5,72,39.9,20447,14938.3,41.8,4650.9613081,123.5,38
5,73,39.9,20670,15243.7,44.4,5103.7384429,124.4,38.7
5,74,41.9,20915,15566.6,49.3,5607.304421,126.7,39.2
5,75,45,21216,15933,53.8,6138.9663549,127.1,44.5
5,76,48.3,21550,16318.7,56.9,6630.6455824,128,44.9
5,77,49,21900,16697.6,60.6,7234.7086333,126.4,48.7
5,78,58.7,22314,17117.2,65.2,8021.3953973,126.1,53.6
5,79,60.1,22694,17481.6,72.6,8957.2068501,121.9,57.1
5,80,62.1,23669,20853.4,82.4,9891.9376893,120.2,60.8
5,81,66.4,24196,18670.6,90.9,10816.943005,118.6,63.3
5,82,72.8,24724,19064.1,96.5,11361.572303,115.4,71.6
5,83,84.9,25174,19419.8,99.6,12027.230334,110.8,80.5
5,84,94.9,25622,19776.5,103.9,13019.233699,104.8,92.8
5,85,98,26358,20215.4,107.6,13755.13162,102.8,98.8
5,86,104.4,27001,20695.9,109.6,14350.549761,99.7,106.6
5,87,103.9,27663,21156,113.6,15016.207792,97.5,113.5
5,88,117.4,28314,21591,118.3,16059,90.1,113.5
5,89,126.4,29063,22081,124,16779,82.4,125.6
5,90,163.8,29602.1,22490.6,130.7,17384,77.8,130.2
5,91,186.8,30218.8,22694,136.2,17705,68.7,151.4
5,92,201.9,30703.3,22920,140.3,18495,67.5,165.7
7,63,26.8,2716,1883.5,30.6,2913.6800153,156.2,26.2
7,64,27.8,2784,1929.7,31,3104.1445922,143.5,26.9
7,65,28.1,2830,1961.5,31.5,3249.6680891,147,26.5
7,66,30.1,2886,2004.9,32.4,3493.6339515,144.5,30
7,67,31.1,2918,2034.8,33.4,3763.2804311,145.6,31
7,68,31.3,2961,2075.2,34.8,3897.0336452,143.2,32.1
7,69,32.2,3000,2127.2,36.7,4135.6493791,144.7,35
7,70,42.2,3032,2155.2,38.8,4482.3377099,120,39.3
7,71,45.5,3063,2201.4,40.5,4715.6033153,117.6,40.2
7,72,51.3,3074,2234.2,41.8,4948.8689206,110.8,41.6
7,73,50.6,3076,2258.3,44.4,5496.7220855,109.3,40.6
7,74,52.5,3085,2292.9,49.3,5949.3429619,112.4,41.3
7,75,54.5,3097,2327.6,53.8,6407.3139668,110.2,44.3
7,76,57.6,3101,2356.5,56.9,6838.534329,113.4,52.2
7,77,58.4,3107,2384.5,60.6,7505.1603479,117.3,52.3
7,78,61.7,3116,2415.3,65.2,8309.8196838,117.5,56.3
7,79,64.4,3115,2435.5,72.6,9295.3133651,117.4,58.7
7,80,67,3108,2424,82.4,10384.59954,118,60
7,81,80.1,3134,2461.5,90.9,11470.675639,116.4,64.5
7,82,85.6,3153,2487.6,96.5,12380.197494,114.7,71.6
7,83,95.6,3138,2487.6,99.6,13485.534055,114.1,83.1
7,84,113.5,3154,2505.9,103.9,14927.928716,112.5,94.8
7,85,118.6,3175,2525.1,107.6,15685.506921,111,100.3
7,86,118.5,3193,2541.5,109.6,16486.956179,108.5,101.8
7,87,122.7,3211,2555,113.6,17762.426829,109,113.5
7,88,129.7,3233,2568,118.3,19559,104.8,121.5
7,89,142,3239,2564,124,20687,100.6,134.8
7,90,171.2,3242.9,2567.1,130.7,21447,91.5,150.9
7,91,169.5,3246.9,2555.4,136.2,21967,86.7,163.3
7,92,193.5,3237,2536.7,140.3,22891,83.6,175.9
8,63,26.8,480,317.7,30.6,2261.4623685,165.8,26.8
8,64,27.1,494,326.3,31,2325.3400998,170.9,28.5
8,65,27.2,503,332.1,31.5,2529.3674804,170.8,27.9
8,66,31,514,343.6,32.4,2691.4453062,161.3,28.2
8,67,30.7,524,353.2,33.4,2864.0105206,158.2,29.4
8,68,32,533,359,34.8,3061.3641084,164.8,30.9
8,69,32.2,540,362.8,36.7,3287.3196655,175.5,30.7
8,70,39,584,378.2,38.8,3495.160642,155,32.6
8,71,41.3,563,392.6,40.5,3730.6501888,161.1,34.2
8,72,44.7,570,403.1,41.8,4015.7164823,156.3,34.3
8,73,44,573,409.9,44.4,4438.0722282,154.7,35.3
8,74,44.2,576,416.6,49.3,4755.5540869,151.3,35.8
8,75,45.9,579,424.3,53.8,5112.1253035,147.6,39.5
8,76,50.1,582,431,56.9,5440.0945508,153,46.1
8,77,51.7,582,434.8,60.6,5850.0561101,153.3,49.2
8,78,58.7,584,440.6,65.2,6407.7945104,155.5,52.1
8,79,60,582,441.5,72.6,7017.0164554,150.2,56.2
8,80,62.7,595,454,82.4,7773.0618425,150.5,58.1
8,81,66,598,458.8,90.9,8492.8780685,152.6,62.8
8,82,74.1,602,463.6,96.5,9213.6476936,154.1,65.4
8,83,82,606,469.4,99.6,10081.240761,149.6,74.9
8,84,91.1,613,476.1,103.9,10806.777381,144,84.2
8,85,98.7,622,481.8,107.6,11563.776167,144.5,90.1
8,86,105.2,633,492.4,109.6,12062.403831,142.4,93.3
8,87,111.4,644,502,113.6,12960.505665,141,100.3
8,88,119.3,660,513,118.3,14137,137.1,109.2
8,89,124,673,522,124,14949,131.7,120.2
8,90,140,681.2,528.3,130.7,16435,127.2,131.5
8,91,143.2,695.5,537.5,136.2,16732,118.8,141.6
8,92,174.7,704.7,543.6,140.3,18300,120,159.1
9,63,23.4,792,563.1,30.6,2733.226538,246.4,24.7
9,64,23.9,795,559.3,31,2894.0045696,235.3,25.2
9,65,24.1,802,560.2,31.5,3068.4434798,246.5,25.1
9,66,24.1,806,559.3,32.4,3215.5606329,295.9,24.7
9,67,26.6,808,559.3,33.4,3479.3206717,249.8,26.3
9,68,26.7,802,554.4,34.8,3752.5382418,224.3,27.1
9,69,27.2,798,561.2,36.7,3907.0112526,212.2,28.3
9,70,28.5,756,563.1,38.8,4202.2963957,200.4,28.8
9,71,32.6,750,560.2,40.5,4600.563546,213,30.2
9,72,33.7,744,558.3,41.8,4964.1530816,220.6,29.9
9,73,34.5,734,553.4,44.4,5310.9292283,209.4,30.1
9,74,36,721,547.6,49.3,5894.1436568,182.7,31.3
9,75,39.4,711,543.7,53.8,6587.6959502,176.5,33.6
9,76,47.8,697,536.9,56.9,7003.8273262,167.7,37.9
9,77,51.9,683,529.2,60.6,7770.9381962,136.7,38.4
9,78,59.8,671,523.3,65.2,8369.9151768,130.3,42.8
9,79,59.3,656,514.6,72.6,9306.2107728,128.5,45.8
9,80,65.6,638,518.5,82.4,10605.045068,129.7,48.5
9,81,69,631,512.7,90.9,11612.797567,131.9,51.8
9,82,74.8,631,512.7,96.5,12167.639401,132,56.4
9,83,86.3,623,505.9,99.6,13222.679557,124.5,68.8
9,84,98.5,623,505.9,103.9,14479.480379,124.6,76
9,85,100.4,623,502.9,107.6,15439.945222,122.1,83.6
9,86,109.3,625,502.9,109.6,15675.332667,117.2,91.3
9,87,112.5,622,501,113.6,16632.644999,113,94.6
9,88,119,617,494,118.3,18397,105.4,102.1
9,89,135.9,604,478,124,19937,101.1,109.4
9,90,145.7,587.5,465,130.7,19351,84.1,128.6
9,91,143.3,578.8,452,136.2,20231,82.2,136.5
9,92,187.4,570.1,447.4,140.3,22101,82.6,157.9
10,63,26.3,5532,3996.8,30.6,1980.6867784,137.5,26.9
10,64,29.7,5654,4087.2,31,2122.916946,125.5,27.5
10,65,29.7,5796,4197.7,31.5,2261.9864432,131.1,29.8
10,66,30,5914,4292.1,32.4,2430.5555307,131.3,30.6
10,67,30.2,6035,4401.6,33.4,2599.1246182,132.8,31.5
10,68,32,6210,4559.3,34.8,2861.4602607,129.3,33.3
10,69,41.3,6354,4733.1,36.7,3131.1708007,121.2,34.2
10,70,43.5,6789,5188.1,38.8,3444.0771695,123.6,34.3
10,71,43.8,7101,5471.4,40.5,3693.7701304,123,35.8
10,72,46.8,7407,5754.6,41.8,3978.2304655,126,40.9
10,73,47.4,7757,6073.1,44.4,4483.9377281,132.6,42.1
10,74,48.1,8087,6387.5,49.3,4813.7010056,136,42.4
10,75,51.7,8253,6572.3,53.8,5129.7680447,131.9,44.5
10,76,55.9,8348,6705.9,56.9,5436.3530726,130.3,47.9
10,77,55.9,8481,6862.6,60.6,5965.2385847,133.1,49.5
10,78,66.3,8661,7051.4,65.2,6677.4429795,133.4,54.7
10,79,66.5,8860,7251.3,72.6,7425.4683054,135.4,56.6
10,80,69.8,9749,8052.9,82.4,8227.2250279,139,59.3
10,81,72.8,10183,8426.6,90.9,9132.2303166,132.8,62.6
10,82,79,10416,8626.4,96.5,9545.224581,131.8,67.8
10,83,90.5,10680,8855.5,99.6,10352.249088,127.6,78.9
10,84,99.3,10976,9113.6,103.9,11091.845959,124.7,86.8
10,85,104.2,11053,9113.6,107.6,11764.015196,124.2,90.7
10,86,113.8,11373,9384.8,109.6,12378.238808,124.7,100.1
10,87,120.8,12023,9649,113.6,13193.691769,125.1,103.9
10,88,130.5,12335,9870,118.3,14144,119.5,109.2
10,89,139.8,12671,10113,124,15049,113.8,122.3
10,90,150.1,12971.8,10353.1,130.7,15859,110.1,132.3
10,91,174.8,13311.7,10561.6,136.2,16254,98.2,138.2
10,92,187,13523.2,10664.3,140.3,17246,95.9,159.5
11,63,26.9,4206,2768.4,30.6,1743.9394545,108.3,26.1
11,64,27.5,4304,2840,31,1865.9221787,107.6,26.5
11,65,30.9,4391,2903.9,31.5,2024.0862193,103.5,26.2
11,66,30.6,4462,2965,32.4,2193.6215308,104.8,26.2
11,67,31.5,4490,2996.5,33.4,2366.2580981,106.7,27.3
11,68,33.3,4579,3077.6,34.8,2530.6246501,105,29.5
11,69,34.2,4641,3113.9,36.7,2730.1387667,108.6,29
11,70,34.3,4589,3159.7,38.8,2955.4966808,109.9,32.5
11,71,35.8,4679,3243.7,40.5,3189.1246101,115.7,34.3
11,72,40.9,4751,3314.3,41.8,3467.2038711,117,34.1
11,73,42.4,4826,3392.5,44.4,3885.8733904,119.8,33.5
11,74,42.4,4888,3463.1,49.3,4188.762697,123.7,35.2
11,75,44.5,4926,3519.4,53.8,4493.7195073,122.9,38.1
11,76,47.9,4968,3581.5,56.9,4872.0727026,125.9,41
11,77,49.5,5027,3652.1,60.6,5279.370951,127.9,42.2
11,78,54.7,5075,3711.3,65.2,5893.4195793,130.6,49.2
11,79,56.6,5117,3764.7,72.6,6422.7005519,131,50.2
11,80,59.3,5464,4036.7,82.4,7014.0066384,134,52.3
11,81,62.6,5574,4133.1,90.9,7744.8692314,131.7,54.7
11,82,67.8,5639,4197,96.5,8357.8841078,131.2,61.9
11,83,78.9,5732,4283.8,99.6,9010.1815564,128.6,72.4
11,84,86.8,5837,4382.1,103.9,9955.0307926,126.3,81.3
11,85,90.7,5973,4486.1,107.6,10577.349436,128.8,83
11,86,100.1,6100,4595.9,109.6,11423.992242,129,88.7
11,87,103.9,6222,4698,113.6,12115.572263,129.3,95.3
11,88,109.2,6342,4778,118.3,12925,124.1,99.9
11,89,122.4,6436,4842,124,13464,117.1,111.9
11,90,132.3,6503.3,4892.6,130.7,14354,113.8,125.2
11,91,138.2,6648.8,4987.7,136.2,14694,109.6,129
11,92,159.5,6777.3,5088.7,140.3,15943,109.2,151.9
13,63,28,689,451.6,30.6,1938.8138772,97,24.9
13,64,29.4,687,453.5,31,2021.6064698,90.1,26.2
13,65,29.1,693,461.2,31.5,2302.4724801,95.2,26.1
13,66,29.8,700,468.9,32.4,2314.0005626,94.5,26.5
13,67,30.1,701,474.7,33.4,2445.0015002,98.3,27.4
13,68,32,709,485.3,34.8,2559.2343179,99.1,32.3
13,69,31.9,718,487.2,36.7,2813.9001406,100.6,32.6
13,70,33.8,713,493,38.8,3058.0858884,102.4,34
13,71,33.6,735,513.2,40.5,3245.6792311,108.5,34.4
13,72,33.7,756,533.4,41.8,3615.625879,126.1,34.4
13,73,36.3,772,547.9,44.4,4165.8298172,121.8,34.4
13,74,38,794,568.1,49.3,4643.7212377,125.6,35.8
13,75,40.3,815,586.4,53.8,4804.0663854,123.3,38.6
13,76,42.5,836,604.7,56.9,5161.4369433,125.1,42.6
13,77,45.6,859,623,60.6,5555.4877637,125,43.4
13,78,51.5,882,640.3,65.2,6217.8285045,122.8,49.5
13,79,55.4,905,655.7,72.6,6672.66376,117.5,51.7
13,80,56.4,944,677.9,82.4,7348.6285982,115.2,55.3
13,81,59.2,959,687.5,90.9,8047.6496015,114.1,55.9
13,82,67.6,965,691.3,96.5,8138.8262541,111.5,64.3
13,83,76.5,989,707.7,99.6,8744.5745898,111.3,71
13,84,88.5,1001,717.3,103.9,9148.0574777,103.6,81.7
13,85,97.6,1004,723.1,107.6,9493.8999531,100.7,87.4
13,86,99.9,1002,726,109.6,9883.7587436,96.7,97.8
13,87,107.1,998,726,113.6,10386.802344,95,102.7
13,88,121.9,1003,732,118.3,11177,84.5,112.9
13,89,133.6,1014,742,124,12041,78.4,118.6
13,90,141.3,1027.3,751.7,130.7,13318,90.1,129.5
13,91,144.4,1059.9,777.4,136.2,14079,85.4,127
13,92,167.2,1088.5,802.2,140.3,14572,85.1,155.1
14,63,25.4,10369,7115.8,30.6,2655.6910868,145.5,24.1
14,64,25.6,10538,7225.6,31,2831.550804,144.5,25
14,65,26.2,10641,7307.5,31.5,3037.7672581,145.5,24.5
14,66,30,10787,7425.9,32.4,3229.3287358,144.2,24.7
14,67,30.1,10887,7521.3,33.4,3391.5802606,141.8,25
14,68,35.6,10958,7608.9,34.8,3582.0949543,132.6,26.3
14,69,35.2,11047,7738,36.7,3795.6388966,130.4,27
14,70,41.4,11113,7860.3,38.8,4013.369975,124.8,28.3
14,71,41.4,11172,7963.3,40.5,4319.0309121,125.6,30.1
14,72,41.9,11200,8054.8,41.8,4560.8380233,126.6,30.6
14,73,41,11179,8110.6,44.4,5158.551705,124.4,30.6
14,74,41.9,11169,8177.1,49.3,5603.4349182,131.9,31.5
14,75,45.2,11178,8255.1,53.8,6120.5462296,131.8,33.3
14,76,48.4,11209,8342.7,56.9,6523.5580815,134.4,36
14,77,49.4,11232,8417.9,60.6,7108.7103549,134,36.9
14,78,54.6,11238,8472.7,65.2,7812.1492237,136.7,41.4
14,79,56.8,11229,8505.5,72.6,8642.2489604,135.3,43.4
14,80,60,11427,8673.1,82.4,9179.2491683,135.2,46.3
14,81,63.1,11462,8714.5,90.9,10134.962989,133,49.4
14,82,69.6,11448,8716.4,96.5,10588.220474,130.7,56.3
14,83,80.8,11486,8759.7,99.6,11044.618312,127.9,66.4
14,84,89.6,11511,8799.2,103.9,12027.548517,124,75.4
14,85,96.7,11538,8832.9,107.6,12644.104311,121.6,79.3
14,86,108.4,11551,8864.7,109.6,13314.046091,118.2,85.4
14,87,116.2,11582,8909,113.6,13970.379678,109.5,90.5
14,88,124.1,11614,8961,118.3,15103,107.6,94.4
14,89,132.7,11658,9003,124,16060,104.6,103.8
14,90,147.3,11679.5,9019.6,130.7,17510,94.1,115.6
14,91,154.4,11793.9,9080.1,136.2,17908,96.1,120.5
14,92,179.8,11883.8,9138.5,140.3,18914,94.8,135.8
15,63,24.4,4780,3206.7,30.6,2204.3263141,138.5,24.1
15,64,26,4832,3244.2,31,2344.6110023,134.3,25
15,65,26,4893,3296.9,31.5,2562.25857,135.3,24.5
15,66,28.8,4973,3365.1,32.4,2702.5432582,132.1,24.7
15,67,29.1,5012,3411.1,33.4,2784.032158,134.8,25
15,68,29.8,5065,3472.5,34.8,2970.7345739,134.3,26.3
15,69,29.7,5118,3514.8,36.7,3194.5711721,132.9,27
15,70,30.6,5193,3616.5,38.8,3304.9422135,134.6,28.3
15,71,32.2,5239,3681.7,40.5,3570.039014,139.3,30.1
15,72,32.5,5278,3743.1,41.8,3812.4427032,149.2,30.6
15,73,32.9,5304,3794.9,44.4,4427.2197192,156,30.6
15,74,34.5,5318,3840,49.3,4611.859125,159.6,31.5
15,75,36.7,5312,3869.8,53.8,5024.4611492,162.4,33.3
15,76,38.7,5326,3912,56.9,5521.6465883,166.6,36
15,77,40.6,5352,3960,60.6,6012.6429971,173,36.9
15,78,50,5387,4013.7,65.2,6663.5226902,150.9,41.4
15,79,52.5,5400,4045.4,72.6,7358.7571009,148.9,43.4
15,80,53.7,5490,4103.9,82.4,7760.0125694,146.9,46.3
15,81,58.3,5468,4102,90.9,8407.7977473,148.5,49.4
15,82,65.1,5471,4115.4,96.5,8612.0357493,147.7,56.3
15,83,75.7,5479,4134.6,99.6,9060.7404505,143,66.4
15,84,85.2,5498,4164.4,103.9,10077.80444,137.8,75.4
15,85,88.8,5500,4186.4,107.6,10502.784525,135.3,79.3
15,86,93.6,5503,4211.4,109.6,11140.254652,137.6,85.4
15,87,100.1,5531,4244,113.6,11803.512406,134,90.5
15,88,109.3,5556,4275,118.3,12638,134,94.4
15,89,119,5593,4301,124,13451,132.5,103.8
15,90,130.8,5613.2,4316.6,130.7,14441,128.3,115.6
15,91,135.8,5680.1,4373.5,136.2,14773,127.2,120.5
15,92,153.5,5732.7,4430.4,140.3,15882,128.2,135.8
16,63,26.4,2758,1880.7,30.6,2153.014454,114.9,25.4
16,64,27.9,2763,1889.4,31,2280.5627037,109.7,25.6
16,65,28.1,2758,1897.1,31.5,2537.6999749,116,26.1
16,66,31.6,2764,1912.5,32.4,2722.3898404,108.2,26.2
16,67,32,2772,1930.8,33.4,2744.8383324,113.7,27.5
16,68,36.3,2775,1950.1,34.8,2918.3039519,109.2,29.2
16,69,36,2781,1963.6,36.7,3165.2373632,107.9,29.9
16,70,37.7,2825,2000.2,38.8,3369.3145626,108.5,33.9
16,71,38.5,2849,2036.8,40.5,3507.0666722,108.4,34.7
16,72,41.9,2856,2062.8,41.8,3892.7725792,109.4,37.7
16,73,41.9,2858,2084,44.4,4829.4869246,110.6,37.7
16,74,43.2,2861,2108.1,49.3,4793.7734147,116.1,38
16,75,45.4,2873,2137,53.8,5289.6810093,120.5,42.8
16,76,47.8,2894,2172.7,56.9,5794.7720779,124.4,44.7
16,77,49.4,2903,2195.8,60.6,6047.8278052,125.5,45.9
16,78,54.6,2906,2213.1,65.2,7016.1741165,127.1,49.9
16,79,56.4,2902,2219.9,72.6,7617.1814688,124.2,52.2
16,80,58.8,2913,2213.1,82.4,7957.9903918,124.6,57.3
16,81,61.4,2899,2206.4,90.9,8951.8463531,132.9,59.9
16,82,72.8,2905,2212.2,96.5,9118.1692706,116.2,64.7
16,83,84,2905,2216,99.6,9124.2915866,115.6,74.8
16,84,93.3,2910,2218.9,103.9,10180.391094,111.2,84.8
16,85,99.5,2880,2209.3,107.6,10668.1356,109.4,92.3
16,86,104.8,2850,2195.8,109.6,11155.880107,104.1,101.9
16,87,117.1,2834,2190,113.6,11623.216894,101.1,108.5
16,88,124.2,2834,2203,118.3,12213,100.2,114.6
16,89,145.1,2840,2209,124,13138,94.4,118.9
16,90,149.6,2846.1,2213.8,130.7,14647,95.4,129.1
16,91,155.4,2864.6,2228.3,136.2,14873,97.1,132.5
16,92,178.5,2882,2238.7,140.3,16089,95.2,153.1
17,63,25.8,2261,1550.4,30.6,2148.6675472,115.8,25.8
17,64,25.6,2237,1537.8,31,2316.5973895,111.2,25.7
17,65,28.1,2248,1552.3,31.5,2488.6994018,107.8,26.1
17,66,30.5,2275,1582.3,32.4,2639.9405641,101.7,26.2
17,67,31,2281,1597.8,33.4,2768.2347914,101.2,27.5
17,68,32.4,2291,1622,34.8,2945.5520162,100.1,29.2
17,69,32.6,2321,1656.9,36.7,3163.5478984,102.6,29.9
17,70,34.2,2249,1624.9,38.8,3411.7920131,114,33.9
17,71,38.9,2247,1641.4,40.5,3717.4034652,102.8,34.7
17,72,38.8,2259,1665.6,41.8,4125.2330821,111,37.7
17,73,39.3,2269,1687.9,44.4,4790.6941963,115.2,37.7
17,74,40.2,2275,1706.3,49.3,5095.2626059,118.6,38
17,75,42.7,2287,1730.5,53.8,5498.9200528,123.4,43.5
17,76,46.6,2309,1760.5,56.9,5587.5786652,127.7,44.7
17,77,48.1,2331,1787.6,60.6,6407.4100691,127.9,45.9
17,78,52.6,2347,1810.8,65.2,7177.1754331,127.1,49.9
17,79,54.8,2369,1832.2,72.6,8258.8105042,126.4,52.2
17,80,58.3,2363,1814.7,82.4,8365.2008391,127.1,57.3
17,81,59.8,2383,1828.3,90.9,9461.4385052,132,59.9
17,82,65.1,2408,1843.8,96.5,10019.466242,130.9,64.7
17,83,77,2425,1856.4,99.6,10400.176754,127.6,74.8
17,84,91,2438,1867,103.9,11277.375495,121.7,84.8
17,85,97.5,2449,1873.8,107.6,11843.747572,115.7,93.7
17,86,103,2459,1887.3,109.6,12517.553026,109.4,101.9
17,87,114.5,2476,1898,113.6,12827.336648,105.2,108.5
17,88,123.9,2495,1912,118.3,13425,103.2,114.6
17,89,136.5,2513,1920,124,14103,96.5,118.9
17,90,145.8,2518.1,1923.9,130.7,15398,94.3,129.1
17,91,145.7,2535.4,1932.1,136.2,15849,91.8,132.5
17,92,174.2,2563.8,1913,140.3,16982,90,153.1
18,63,24.1,3121,2106.7,30.6,1724.5821178,126.3,24.4
18,64,25,3163,2142.2,31,1792.8512029,127,25.2
18,65,24.5,3173,2157.6,31.5,1935.6911347,128.7,25.1
18,66,24.7,3181,2176.8,32.4,2089.0340027,134,24.7
18,67,25,3201,2207.5,33.4,2237.1254025,139.3,26.3
18,68,26.3,3224,2242.1,34.8,2405.1723811,142.8,27.1
18,69,27,3232,2256.5,36.7,2587.9234704,146.3,28.3
18,70,28.3,3219,2270,38.8,2812.6863042,155.8,28.8
18,71,30.1,3280,2330.5,40.5,3006.9906232,163.5,30.2
18,72,30.6,3303,2360.3,41.8,3239.1055124,179.4,29.9
18,73,30.6,3325,2396.8,44.4,3653.9714908,201.9,30.1
18,74,31.5,3356,2440,49.3,4052.0327714,212.4,31.3
18,75,33.3,3392,2484.2,53.8,4380.7746732,223,33.6
18,76,36,3439,2537,56.9,4802.992707,230.9,37.9
18,77,36.9,3468,2574.5,60.6,5232.562796,229.4,38.4
18,78,41.4,3490,2603.3,65.2,5753.5084296,224.7,42.8
18,79,43.4,3527,2641.7,72.6,6409.9419398,214.9,45.8
18,80,46.3,3661,2737.8,82.4,6775.4441182,215.3,48.5
18,81,49.4,3662,2745.5,90.9,7506.4484751,209.7,51.8
18,82,56.3,3667,2757,96.5,7988.5332449,210.6,56.4
18,83,66.4,3714,2800.2,99.6,8272.1125213,201.1,68.8
18,84,75.4,3723,2812.7,103.9,9062.9836143,183.2,76
18,85,79.3,3728,2829.1,107.6,9282.4949801,182.4,83.6
18,86,85.4,3726,2841.6,109.6,9722.5680053,179.8,91.3
18,87,90.5,3727,2855,113.6,10328.587422,171.2,94.6
18,88,94.4,3727,2867,118.3,11089,173.2,102.1
18,89,103.8,3727,2874,124,11873,171.6,109.4
18,90,115.6,3735.1,2880.3,130.7,12879,182.5,128.6
18,91,120.5,3763.5,2903.6,136.2,13338,170.8,132.5
18,92,135.8,3806.1,2942.1,140.3,14664,167.6,153.1
19,63,30.1,3410,2194,30.6,1675.9379252,114,27
19,64,30.1,3493,2253.6,31,1782.5702302,114,27.3
19,65,30.3,3560,2305.5,31.5,1910.3278032,117.5,27.2
19,66,30,3624,2363.2,32.4,2054.1808183,119.7,30.3
19,67,31.5,3663,2404.5,33.4,2236.2605089,120,30.4
19,68,32.5,3710,2455.5,34.8,2413.3103738,117.3,30.9
19,69,33.3,3745,2467,36.7,2511.8949576,115.9,30.9
19,70,34.3,3643,2467,38.8,2709.0641253,115.9,36.2
19,71,39.3,3696,2530.5,40.5,2877.0603038,119.8,37.5
19,72,40,3737,2580.5,41.8,3075.2354367,125.3,37.4
19,73,39.9,3753,2616,44.4,3410.2218287,126.7,37.3
19,74,41.6,3774,2658.3,49.3,3855.8643862,129.9,41.4
19,75,44.3,3829,2722.8,53.8,4252.2146519,133.6,43
19,76,48.1,3883,2781.4,56.9,4694.839314,139.6,46.4
19,77,48.9,3935,2839.1,60.6,5161.6071395,140,48.8
19,78,54.2,3978,2889.1,65.2,5786.3114922,142.7,53.6
19,79,57.1,4018,2933.3,72.6,6416.0456706,140.1,56.5
19,80,60,4204,3079.4,82.4,7284.1935875,143.8,59.7
19,81,62.6,4308,3160.2,90.9,8164.413086,144,63
19,82,70.3,4362,3200.6,96.5,8669.4075869,143.9,69.2
19,83,80.7,4438,3256.4,99.6,8984.2746761,133.7,78.6
19,84,90.7,4462,3274.6,103.9,9465.1260136,128.9,89
19,85,103,4485,3294.8,107.6,9747.8022183,125,96.4
19,86,105.1,4499,3313.1,109.6,9902.72085,121.2,103.6
19,87,117.8,4461,3290,113.6,10098.884053,116.5,113
19,88,120.4,4408,3250,118.3,10793,110.9,119.9
19,89,130.7,4382,3239,124,11348,103.6,125.8
19,90,143.4,4348,3213.9,130.7,12764,101.5,139.9
19,91,149.6,4381,3239.6,136.2,13349,107.2,142.7
19,92,178.1,4417,3274.6,140.3,14163,108.5,160.8
20,63,26.7,985,669.7,30.6,1878.7179278,138.4,24.2
20,64,26.8,984,668.7,31,2042.6400586,137.4,24.7
20,65,27.2,986,671.6,31.5,2212.948766,139.1,24.7
20,66,29.6,985,673.5,32.4,2356.6467378,135.1,25.9
20,67,30.3,982,674.5,33.4,2447.1232386,136,26.5
20,68,32,978,676.4,34.8,2613.1742282,135.6,29.9
20,69,33.4,978,680.2,36.7,2827.1245418,135.2,29.9
20,70,38,993,697.5,38.8,3103.8761913,128.5,31.4
20,71,38.8,1012,716.7,40.5,3280.5714751,133.2,34.1
20,72,41.5,1028,734,41.8,3507.2949418,136.5,36.1
20,73,41,1037,747.4,44.4,3870.2653743,138,36.9
20,74,41.8,1048,760.8,49.3,4234.3002362,142.1,37.9
20,75,46.7,1058,776.2,53.8,4492.9565855,140.7,40.8
20,76,49.9,1072,792.5,56.9,5028.3645842,144.9,43.9
20,77,50.9,1084,808.8,60.6,5440.2987701,145.6,45
20,78,55,1092,819.3,65.2,5882.0369797,143.9,49.7
20,79,54.5,1097,828.9,72.6,6445.1201434,138.5,53.2
20,80,59,1125,851,82.4,7097.6153783,141.2,55.3
20,81,62.9,1133,862.5,90.9,7850.1669789,138.9,58.4
20,82,69.7,1133,864.4,96.5,8341.9333713,139.5,67
20,83,80.8,1146,877.9,99.6,8962.4957237,135.4,74.7
20,84,93.7,1156,890.3,103.9,9851.2942901,135.5,90.5
20,85,98.1,1165,899.9,107.6,10501.660666,127.9,89.2
20,86,112.7,1172,908.6,109.6,11146.704895,119,100
20,87,121.2,1187,922,113.6,12056.79205,125,102
20,88,129,1205,940,118.3,13068,125,113.5
20,89,144.4,1222,953,124,14110,122.4,125.9
20,90,160.1,1230,959.2,130.7,14975,117.5,135.9
20,91,158.9,1237,963.3,136.2,15093,116.1,153.9
20,92,187.7,1237,968.3,140.3,16298,114.7,164.4
21,63,28.2,3351,2238,30.6,2312.3069668,122.7,23.4
21,64,28.5,3442,2299.3,31,2483.3969442,122.2,23.9
21,65,27.9,3534,2365.4,31.5,2629.6011066,121,24.1
21,66,28.2,3608,2425.8,32.4,2780.9898139,121,24.1
21,67,29.4,3680,2485.2,33.4,2967.6334256,121.7,26.3
21,68,30.9,3716,2523.6,34.8,3140.7972208,121.7,26.7
21,69,30.7,3765,2563.8,36.7,3384.4708249,122.3,27.2
21,70,32.6,3922,2723.9,38.8,3702.8018737,123.5,28.5
21,71,34.2,4011,2816.9,40.5,3968.2505659,126.7,30.2
21,72,34.3,4062,2884,41.8,4212.961079,133.2,29.9
21,73,35.3,4082,2933.8,44.4,4684.7546529,137.3,30.1
21,74,35.8,4099,2980.8,49.3,5073.5955106,144.8,31.3
21,75,39.5,4115,3028.7,53.8,5543.3152666,146.1,33.6
21,76,46.1,4123,3071.8,56.9,6029.6255659,137.1,37.9
21,77,49.2,4138,3114.9,60.6,6435.0569668,135.7,38.4
21,78,52.1,4148,3153.3,65.2,7184.7421403,134.1,42.8
21,79,56.2,4148,3181.1,72.6,7917.8367706,131.9,45.8
21,80,58.1,4216,3230.9,82.4,8888.3835513,131.5,48.5
21,81,62.8,4263,3287.5,90.9,9726.2059859,137.1,51.8
21,82,65.4,4265,3302.8,96.5,10426.11953,131.3,56.4
21,83,74.9,4304,3346.9,99.6,11464.065392,128.2,68.8
21,84,84.2,4349,3391.9,103.9,12555.930521,122.5,76
21,85,90.1,4391,3434.1,107.6,13494.333124,121.9,83.6
21,86,93.3,4461,3496.4,109.6,14247.129024,121.8,91.3
21,87,100.3,4535,3552,113.6,15111.911092,119.3,94.6
21,88,109.2,4622,3612,118.3,16491,115,102.1
21,89,120.2,4694,3658,124,17489,109,109.4
21,90,131.5,4747.6,3699.8,130.7,18172,102.8,128.6
21,91,141.6,4826.1,3737.4,136.2,18477,97.6,136.5
21,92,159.1,4871.8,3760.2,140.3,19746,91.7,157.9
22,63,28,5252,3669.4,30.6,2498.0022941,142.2,24.2
22,64,28.4,5287,3686.8,31,2653.9271915,138.7,24.7
22,65,28.4,5361,3740.8,31.5,2802.3762376,136.5,24.7
22,66,31,5403,3779.3,32.4,2983.932625,131.6,25.9
22,67,33.6,5434,3812.1,33.4,3187.916566,130.2,26.5
22,68,35.1,5438,3839.1,34.8,3401.5123159,128,29.9
22,69,35,5467,3914.3,36.7,3626.8558319,129.7,29.9
22,70,39.6,5689,4076.2,38.8,3931.2297754,124.3,31.4
22,71,41,5741,4151.4,40.5,4199.2924414,121.4,34.1
22,72,46,5767,4211.1,41.8,4442.7915962,117.9,36.1
22,73,46,5793,4274.8,44.4,4861.4392659,121.2,36.9
22,74,46.3,5789,4313.3,49.3,5272.6110843,124.3,37.9
22,75,49.4,5778,4350.9,53.8,5721.1621589,126.1,40.8
22,76,57.4,5769,4389.5,56.9,6115.2463173,116.9,43.9
22,77,57.3,5768,4432.8,60.6,6611.8564356,118.9,45
22,78,61.8,5771,4477.2,65.2,7274.0032601,120.5,49.7
22,79,64.5,5769,4513.8,72.6,8027.9962569,118.2,53.2
22,80,68.2,5737,4493.6,82.4,8940.0501087,120.5,55.3
22,81,70.8,5773,4552.3,90.9,9837.1522579,123.2,58.4
22,82,78.1,5781,4577.4,96.5,10820.760686,122.3,66.8
22,83,88.7,5767,4585.1,99.6,11715.726878,119.8,74.7
22,84,101.4,5798,4627.5,103.9,13018.660951,116,90.5
22,85,108.3,5823,4663.2,107.6,13860.228206,117.2,89.2
22,86,115,5834,4679.6,109.6,14869.468124,115.8,100
22,87,120.4,5855,4695,113.6,16086.963898,113.8,102
22,88,131.6,5889,4722,118.3,17690,111.7,113.5
22,89,148.6,5913,4726,124,18636,104.4,125.9
22,90,152.4,5913,4726,130.7,19051,99.4,135.9
22,91,163.3,5893.3,4678.8,136.2,19385,93.5,150.1
22,92,175.9,5895.3,4668,140.3,20822,90.5,164.4
23,63,28.8,8036,5265.5,30.6,2251.0006434,126.7,24.4
23,64,29.3,8161,5362.8,31,2462.5308457,125,26
23,65,28.7,8317,5494.4,31.5,2675.0588319,131.8,26
23,66,29.2,8496,5646.1,32.4,2845.6798913,134.5,26.3
23,67,30,8608,5758.7,33.4,2906.5447137,134.4,27
23,68,32,8673,5849.3,34.8,3126.0571878,134.2,29.8
23,69,31.9,8766,5892.2,36.7,3303.662735,133.4,29.7
23,70,33.7,8875,6064.9,38.8,3415.41454,128.6,30.6
23,71,39.2,8965,6198.4,40.5,3710.758596,126.1,32.2
23,72,40,9015,6301.4,41.8,4008.09822,131.4,32.5
23,73,40.2,9060,6398.7,44.4,4496.0145829,133.7,32.9
23,74,41.1,9096,6488.4,49.3,4812.3121024,138.8,34.5
23,75,44.4,9092,6553.3,53.8,5141.5808135,136.8,36.7
23,76,47.9,9100,6621.9,56.9,5686.3708628,138,38.7
23,77,48.3,9138,6704.9,60.6,6325.9503896,140.3,40.6
23,78,54,9181,6787.9,65.2,7044.3548502,141.8,50
23,79,57.2,9207,6849,72.6,7732.8257917,140.9,52.5
23,80,60.3,9262,6880.4,82.4,8329.5006076,140.7,53.7
23,81,61.8,9204,6871.9,90.9,9004.0025735,139.5,58.3
23,82,68,9109,6828,96.5,9337.2624205,137.3,65.1
23,83,87.7,9069,6828,99.6,10002.784331,128.3,75.7
23,84,97,9075,6864.2,103.9,11039.481879,128.2,85.2
23,85,101.4,9085,6913.8,107.6,11760.879691,126.6,88.8
23,86,106,9139,6992,109.6,12501.235399,126.5,93.6
23,87,111.4,9200,7055,113.6,13064.983344,122.1,100.1
23,88,122.2,9240,7090,118.3,13957.002216,121.1,108.4
23,89,133,9273,7108,124,14757,116.6,119
23,90,143.9,9315.1,7140.3,130.7,15560,114.4,130.8
23,91,144.9,9388.2,7183.5,136.2,15938,110.3,135.8
23,92,176.7,9457.4,7226.7,140.3,17154,107.6,153.5
24,63,28.7,3507,2314.2,30.6,2067.2509051,112.6,26.4
24,64,30.1,3529,2333.4,31,2157.0879797,104.7,27.9
24,65,30.2,3562,2367.9,31.5,2360.7186821,109.2,28.1
24,66,30.3,3585,2398.6,32.4,2527.416365,110.7,30.2
24,67,30.9,3625,2444.7,33.4,2669.1593049,114.4,30.5
24,68,32.7,3663,2493.6,34.8,2876.7827661,113.7,32.3
24,69,32.8,3700,2516.7,36.7,3071.429761,112.3,32.3
24,70,39.1,3805,2624.1,38.8,3331.9572773,104.3,37.3
24,71,40.1,3853,2690.3,40.5,3524.6078928,116.4,38.5
24,72,45.2,3870,2734.5,41.8,3757.186097,96.8,38.9
24,73,45.6,3891,2783.4,44.4,4514.8120927,106.8,39.4
24,74,47,3907,2829.4,49.3,4644.576756,110.6,39.9
24,75,49.4,3937,2885.1,53.8,4962.9992759,111.5,42.6
24,76,52.1,3970,2941.7,56.9,5312.365677,116.7,45
24,77,53.1,3996,2989.7,60.6,6025.0731354,117.2,46.4
24,78,57.9,4024,3033.8,65.2,6668.9055033,118.9,53.2
24,79,60.9,4060,3078.9,72.6,7378.6183925,118.3,54.1
24,80,63,4077,3079.9,82.4,8054.3928313,117.7,58.8
24,81,65.8,4094,3101.9,90.9,8895.8667632,120.8,61.4
24,82,71.7,4133,3130.7,96.5,9376.9942071,119.4,67.8
24,83,87.3,4144,3143.2,99.6,9884.0745836,113.2,77.9
24,84,99.2,4162,3166.2,103.9,11105.858798,110.8,89.8
24,85,101.5,4190,3196.9,107.6,11676.823316,113,92.3
24,86,116.3,4213,3224.7,109.6,12407.49819,104.3,104.2
24,87,120.1,4246,3266,113.6,12961.493483,108.8,110.3
24,88,141.7,4307,3312,118.3,13785,94.1,123.3
24,89,152.5,4353,3339,124,14771,92.3,130.1
24,90,162.3,4390.1,3367.5,130.7,15553,90.7,138.9
24,91,173.9,4447.3,3406,136.2,15869,86.2,150.3
24,92,197.7,4495.5,3440.5,140.3,17255,83.8,160
25,63,30.5,2291,1460.9,30.6,1322.5729775,83.9,26.1
25,64,30.4,2304,1472.4,31,1383.3694746,86.1,27.3
25,65,31.4,2309,1483.8,31.5,1496.9891576,83.5,27.2
25,66,31.8,2339,1516.1,32.4,1616.588824,86.9,29.5
25,67,31.6,2344,1530.4,33.4,1760.1084237,88.1,29.6
25,68,33.9,2349,1547.5,34.8,1919.5746455,89,30.9
25,69,34.8,2360,1541.8,36.7,2069.0742285,91,30.9
25,70,36.2,2216,1490.4,38.8,2243.4904087,93.4,34.3
25,71,37.5,2253,1529.4,40.5,2441.8265221,105.4,38.8
25,72,37.4,2286,1563.7,41.8,2681.0258549,112.1,40
25,73,37.3,2319,1598.9,44.4,3042.8148457,115,39.9
25,74,41.4,2338,1623.6,49.3,3302.9441201,117.1,41.6
25,75,43,2350,1642.6,53.8,3530.1834862,116.8,44.3
25,76,46.4,2371,1668.3,56.9,3878.0191827,120.9,48.1
25,77,48.8,2390,1691.1,60.6,4343.4612177,122.1,48.9
25,78,53.6,2409,1712,65.2,4773.0233528,124.9,54.2
25,79,56.5,2429,1732,72.6,5257.4020017,123.9,56.8
25,80,59.7,2521,1791,82.4,5676.000834,127,60
25,81,63,2531,1824.3,90.9,6301.9057548,125.3,62.6
25,82,69.2,2551,1841.4,96.5,6824.1576314,125.8,68.3
25,83,78.6,2587,1872.8,99.6,7118.1734779,122.3,79.1
25,84,89,2598,1887.1,103.9,7659.3619683,116.4,88.3
25,85,96.4,2613,1900.4,107.6,7968.3277731,115.3,92.5
25,86,106,2624,1917.5,109.6,8390.9132611,113.2,98.8
25,87,115.8,2625,1927,113.6,8827.4520434,110,103.5
25,88,122.6,2620,1931,118.3,9560,109,112.1
25,89,125.8,2621,1939,124,10102,108.3,121.5
25,90,139.9,2620,1938.2,130.7,11054,101.8,135
25,91,142.7,2639.3,1952.4,136.2,11528,105.6,137.4
25,92,160.8,2661.7,1978.8,140.3,13006,103.9,163.9
26,63,25.8,4412,3064.2,30.6,2180.0546712,133.2,24.1
26,64,25.7,4471,3103.8,31,2313.1146487,130,25
26,65,26.1,4492,3125.9,31.5,2486.6248593,130.2,24.5
26,66,26.2,4567,3191.5,32.4,2623.9427561,139.3,24.7
26,67,27.5,4587,3218.5,33.4,2772.9699309,138.3,25
26,68,29.2,4610,3258,34.8,3018.8647693,137.3,26.3
26,69,29.9,4651,3325.5,36.7,3128.5061907,137.2,27
26,70,36,4677,3352.5,38.8,3389.3037466,121.3,28.3
26,71,36.8,4717,3413.2,40.5,3624.5537868,127.6,30.1
26,72,37.7,4745,3458.5,41.8,3848.094549,130,30.6
26,73,37.7,4763,3501.9,44.4,4351.5935038,132.1,30.6
26,74,38,4771,3542.3,49.3,4610.2621,135.4,31.5
26,75,43.5,4779,3578,53.8,5041.3764271,135.6,33.3
26,76,44.7,4804,3628.1,56.9,5443.749799,139.5,36
26,77,45.9,4823,3667.6,60.6,6035.6005789,140.8,36.9
26,78,49.9,4847,3707.2,65.2,6645.5475157,141.8,41.4
26,79,52.2,4867,3739.9,72.6,7398.1347484,140.2,43.4
26,80,57.3,4917,3764,82.4,7856.9255507,142.1,46.3
26,81,59.9,4941,3788.1,90.9,8681.8974112,140.5,49.4
26,82,64.7,4951,3797.8,96.5,9133.2368548,139.7,56.3
26,83,74.8,4970,3817.1,99.6,9800.6657019,134.1,66.4
26,84,84.8,5008,3850.8,103.9,10675.668114,130,75.4
26,85,93.7,5034,3881.6,107.6,11363.322078,129.2,79.3
26,86,101.9,5064,3914.4,109.6,11942.3991,128.8,85.4
26,87,108.5,5103,3952,113.6,12519.347162,128.7,90.5
26,88,114.6,5141,3984,118.3,13240,127.4,94.4
26,89,118.9,5159,3998,124,14008,122.8,103.8
26,90,129.1,5180.3,4014.5,130.7,14956,119.1,115.6
26,91,132.5,5221.8,4031.8,136.2,15331,119.9,120.5
26,92,153.1,5257.2,4062.4,140.3,16742,122.3,135.8
27,63,30.5,701,461.6,30.6,2079.7832302,118.9,26.2
27,64,30.8,703,465.5,31,2136.7210488,112.8,26.2
27,65,31,703,467.4,31.5,2292.0060087,118,26.1
27,66,30.9,703,471.2,32.4,2446.2557356,114.9,26.5
27,67,31.3,699,472.2,33.4,2514.581118,118,27.4
27,68,32.4,696,475.1,34.8,2639.844319,116.1,32
27,69,32.6,694,471.2,36.7,2789.9531136,117.4,31.9
27,70,34,694,482.8,38.8,3091.2059359,111.2,33.8
27,71,34.7,710,501.1,40.5,3224.7510015,115.6,33.6
27,72,40.1,718,511.7,41.8,3686.464949,122.2,33.7
27,73,40.9,726,523.3,44.4,4281.7239621,119.9,34.4
27,74,41.8,735,534.8,49.3,4548.8140932,121.9,35.8
27,75,43.7,747,548.3,53.8,4888.370539,123.7,38.6
27,76,45.3,756,559.9,56.9,5151.3197378,124.9,42.5
27,77,47.6,768,572.4,60.6,5470.1715222,127,43.4
27,78,51.9,780,584.9,65.2,6344.9434632,127.2,49.8
27,79,53.7,786,591.7,72.6,6767.3185543,120.3,51.7
27,80,56.7,787,590.7,82.4,7466.100874,122,55.3
27,81,60.4,793,593.6,90.9,8322.2386198,121.1,55.9
27,82,65.7,801,599.4,96.5,8779.8116351,122.4,64.3
27,83,77.2,817,611,99.6,8956.8364894,113.7,71
27,84,91.3,824,616.7,103.9,9446.5017298,110.1,81.7
27,85,95.5,825,618.7,107.6,9765.3535142,103.6,87.4
27,86,102,817,614.8,109.6,10476.558631,97.8,97.8
27,87,106.2,809,610,113.6,10846.136835,91.7,102.7
27,88,115.3,805,608,118.3,11371,87.1,112.9
27,89,123,806,610,124,12390,86.2,118.6
27,90,140.4,805,609.2,130.7,13318,84.7,129.5
27,91,143.6,814.1,618.4,136.2,14079,82.9,127
27,92,163.5,830.2,632.6,140.3,15490,86.6,155.1
28,63,25.8,1468,1002.9,30.6,2055.0955137,118.5,25.8
28,64,27.5,1471,1005.8,31,2135.9252291,106.3,25.6
28,65,27.6,1459,1001,31.5,2395.5906898,110.5,26.1
28,66,29.6,1442,993.2,32.4,2588.5716353,106.1,26.2
28,67,31.4,1443,1000,33.4,2670.4117221,110,27.4
28,68,33.2,1453,1016.5,34.8,2801.7600096,109.5,29.2
28,69,32.9,1449,1018.4,36.7,3106.8921852,108.4,29.9
28,70,33.9,1483,1059.1,38.8,3295.831645,108.1,34.1
28,71,34.7,1505,1084.3,40.5,3540.341534,108.6,34.4
28,72,41.1,1520,1104.7,41.8,3919.2308249,104.9,34.4
28,73,41.2,1531,1123.1,44.4,4689.133864,106.6,34.4
28,74,42,1541,1141.5,49.3,4679.0301495,110.5,35.8
28,75,44.6,1546,1155,53.8,5349.9167873,114.1,38.6
28,76,46.8,1555,1171.5,56.9,5448.9331886,118.1,42.6
28,77,48.1,1561,1184.1,60.6,5813.6772793,117.7,43.4
28,78,53.6,1569,1197.7,65.2,6579.5388326,117.4,49.8
28,79,55.4,1574,1205.4,72.6,7449.4686445,116.1,51.7
28,80,59.5,1570,1194.8,82.4,7640.4288471,116.3,55.3
28,81,60.9,1577,1199.6,90.9,8947.8494935,117,55.9
28,82,69.7,1586,1205.4,96.5,9097.384467,117.1,64.3
28,83,83.7,1597,1212.2,99.6,9525.7819585,110.8,71
28,84,94.8,1606,1220.9,103.9,10599.806802,107.7,81.7
28,85,95.8,1604,1221.9,107.6,11166.625181,105.1,87.4
28,86,104,1598,1220,109.6,11542.483357,103.1,97.8
28,87,113.7,1594,1219,113.6,11983.005306,101.3,102.7
28,88,123.3,1602,1227,118.3,12567,92.9,112.9
28,89,139.3,1611,1232,124,13268,93.8,118.6
28,90,143.4,1614.1,1234.3,130.7,15153,89.9,129.1
28,91,152.2,1629.4,1244.7,136.2,15466,92.4,127
28,92,169.5,1642.7,1255.1,140.3,16992,90.6,153.1
29,63,29.9,391,263.2,30.6,2836.8368237,212.7,23.9
29,64,29.5,418,280.6,31,2919.3030105,206.3,24
29,65,29.7,434,289.3,31.5,3016.0633362,192.7,24.2
29,66,29.9,435,287.3,32.4,3160.1042757,184,25.5
29,67,30.2,436,287.3,33.4,3332.7334933,175.8,26
29,68,32.8,449,296,34.8,3639.507708,189.7,31.3
29,69,33.3,457,302.8,36.7,3897.9017597,198.6,31.9
29,70,38.9,488,341.3,38.8,4377.305192,189.5,33.8
29,71,44,514,361.6,40.5,4597.2150233,190.5,33.6
29,72,40.6,535,380.9,41.8,4786.3374782,198.6,33.7
29,73,40.3,551,395.3,44.4,5256.9445172,201.5,36.3
29,74,41.9,573,414.6,49.3,5525.2345113,204.7,37.8
29,75,44.5,590,431,53.8,6103.5973677,205.2,40.3
29,76,44.9,610,450.3,56.9,6572.0053083,201.4,42.5
29,77,49.3,634,472.5,60.6,7269.1194735,190.8,44.7
29,78,54.3,666,500.4,65.2,8207.034904,187,49.5
29,79,57.1,702,530.3,72.6,9016.3030832,183.3,53.7
29,80,63.1,799,616.2,82.4,9886.046466,177.7,56.4
29,81,63.3,845,651.8,90.9,10682.120055,171.9,59.2
29,82,71.6,881,680.8,96.5,10913.025378,165.1,67.6
29,83,81.9,891,689.4,99.6,11571.655323,159.2,76.5
29,84,99.8,911,706.8,103.9,12056.556501,136.6,88.5
29,85,109.3,940,729,107.6,12701.991856,146.7,97.6
29,86,106.6,967,751.1,109.6,13280.354712,142.6,99.9
29,87,114,1007,782,113.6,13991.763016,147.7,103.9
29,88,129.6,1054,816,118.3,15121,141.9,113.5
29,89,145.6,1111,860,124,16295,137.9,125.6
29,90,173.7,1174.5,909.2,130.7,16142,137.3,130.2
29,91,186.3,1254.6,965.6,136.2,16382,115.5,144.4
29,92,193.8,1296.7,993.9,140.3,17711,110,165.7
30,63,24.2,646,446.2,30.6,2320.244472,221.4,26.7
30,64,24.7,659,454.9,31,2487.4187594,223.9,26.8
30,65,24.7,673,465.5,31.5,2632.1535451,233.8,27.2
30,66,25.9,676,468.4,32.4,2845.3288109,287.6,29.6
30,67,26.5,691,480,33.4,3025.9667993,297.9,30.3
30,68,29.9,703,489.6,34.8,3259.3376166,264,32
30,69,29.9,717,505,36.7,3493.830409,248.5,33.4
30,70,31.4,737,517.6,38.8,3659.8827213,265.7,37.7
30,71,34.1,759,537.8,40.5,3880.9118127,278,38.8
30,72,36.1,775,554.2,41.8,4114.28263,296.2,40
30,73,36.9,793,571.5,44.4,4600.097841,279,39.8
30,74,37.9,805,586.9,49.3,4961.3738178,269.8,41.3
30,75,40.8,815,599.5,53.8,5317.0399191,269.1,41.8
30,76,43.9,829,615.9,56.9,5830.9045072,290.5,47.1
30,77,45,850,638,60.6,6362.7206966,278.8,47
30,78,49.7,869,658.3,65.2,7041.5156219,269.6,52.5
30,79,53.2,887,676.6,72.6,7863.9233579,254.6,54.5
30,80,55.3,921,702.6,82.4,8721.1123214,247.8,58.9
30,81,58.4,936,719,90.9,9604.1067119,245.4,61
30,82,67,951,733.4,96.5,10404.074946,239.8,66.8
30,83,74.7,959,742.1,99.6,11282.581436,232.9,77
30,84,90.5,977,760.4,103.9,12609.87796,215.1,90.6
30,85,89.2,998,778.7,107.6,13589.362207,201.1,95.5
30,86,100,1027,802.8,109.6,14550.894854,195.9,104.9
30,87,102,1057,825,113.6,15902.874829,195.1,113.8
30,88,113.5,1085,843,118.3,17201,180.4,123.7
30,89,125.9,1107,858,124,17829,172.9,129.7
30,90,135.9,1111,861.1,130.7,18475,152.4,143.7
30,91,153.9,1107,855.1,136.2,18710,144.8,150.1
30,92,164.4,1113,965.5,140.3,20889,143.7,168
31,63,28.8,6542,4606.4,30.6,2856.5116817,141.4,26.2
31,64,30,6680,4702.4,31,3057.5661578,135.6,26.9
31,65,30,6781,4773.3,31.5,3219.0689336,138,26.5
31,66,30.1,6911,4877.1,32.4,3436.6032848,144.9,29.8
31,67,34.2,6981,4945,33.4,3633.2631275,131.1,30.1
31,68,34.5,7070,5037.2,34.8,3909.0263706,130.2,32
31,69,38.6,7148,5163.3,36.7,4139.7446218,121.2,32.2
31,70,41,7168,5153.6,38.8,4505.5978487,120.7,38.4
31,71,41.7,7273,5275.8,40.5,4830.8007171,125.1,41.3
31,72,42.1,7322,5359.2,41.8,5094.4787185,128.4,42.7
31,73,48.9,7316,5402.9,44.4,5593.2696044,120.2,44
31,74,50.2,7312,5450.4,49.3,6039.3248901,121.4,44.2
31,75,52.8,7313,5503.8,53.8,6568.8782096,122.3,45.9
31,76,53.6,7312,5554.3,56.9,7036.906662,122.4,50.1
31,77,56.9,7306,5596.9,60.6,7551.0787647,122.8,51.7
31,78,61.9,7316,5649.3,65.2,8326.7315522,123.9,57.4
31,79,63.5,7332,5702.7,72.6,9119.962873,123.8,60
31,80,66.4,7364,6708.8,82.4,10118.643303,124.3,61.3
31,81,68.7,7404,5804.6,90.9,11177.749942,127.9,64.8
31,82,76.2,7438,5852.1,96.5,12130.286722,126.3,69.8
31,83,92.1,7468,5898.7,99.6,13182.801411,121.3,81.7
31,84,101.1,7515,5957.8,103.9,14383.634976,117.8,91.1
31,85,104.7,7568,6014.1,107.6,15321.889197,116.9,98.7
31,86,114.5,7625,6075.2,109.6,16133.79771,115.5,104.9
31,87,119.6,7672,6083,113.6,17317.052741,111.6,110
31,88,131.8,7721,6119,118.3,18998,107.8,112.3
31,89,139.5,7736,6112,124,20218,103,122.8
31,90,149.3,7740,6115.2,130.7,21328,98.6,133.7
31,91,180.4,7770,6100.2,136.2,21884,86.7,143.2
31,92,191.1,7799.1,6104.2,140.3,23074,86.6,174.7
32,63,30.1,990,609.3,30.6,1834.6917869,92.5,23.9
32,64,30.2,1008,621.9,31,1931.0340497,89.9,24
32,65,30.2,1014,629.6,31.5,2031.5651065,96.3,24.2
32,66,30.4,1009,628.6,32.4,2156.181729,96.5,29.6
32,67,31.5,1002,629.6,33.4,2254.6183888,95.5,29.2
32,68,33.7,994,632.5,34.8,2433.6893337,99.9,31.2
32,69,37.9,994,619,36.7,2563.5419488,87,33.3
32,70,39.7,1016,675.9,38.8,2785.5480326,90,34.6
32,71,41.7,1050,708.7,40.5,3026.4036895,92.6,36.6
32,72,41.1,1073,732.8,41.8,3286.1089196,99.3,37.2
32,73,41.8,1097,758.8,44.4,3605.5044647,98.9,36.5
32,74,43.7,1120,782.9,49.3,3928.0416053,100.3,37.8
32,75,46.3,1146,810.9,53.8,4432.7912864,103.1,40.5
32,76,49.5,1172,837.9,56.9,4847.4818958,102.4,43.4
32,77,51.6,1195,862.9,60.6,5266.3612992,102.4,44.7
32,78,56,1215,882.2,65.2,5920.860367,103.1,49.5
32,79,57.6,1241,905.3,72.6,6555.4626631,101,53.7
32,80,62.6,1303,951.6,82.4,7168.0737906,102.7,57.2
32,81,63,1328,971.9,90.9,7683.2954568,103,62.7
32,82,69.4,1359,994,96.5,8046.6733392,97.5,68.1
32,83,79.6,1399,1023.9,99.6,8546.1870278,96.3,80.5
32,84,90.2,1424,1042.3,103.9,8896.9985281,88.9,92.8
32,85,97.5,1450,1061.5,107.6,9619.565499,88,95.1
32,86,101.2,1479,1085.6,109.6,9889.7427142,88.2,103.5
32,87,110.2,1500,1103,113.6,10162.014326,82.3,108.6
32,88,113.7,1507,1105,118.3,10672,77.7,113.5
32,89,127.2,1528,1120,124,11302,74.4,125.6
32,90,133.6,1539.2,1128.2,130.7,12398,70.8,130.2
32,91,146.9,1572.7,1150.5,136.2,12961,69.9,149.1
32,92,165.4,1606.2,1174.8,140.3,13709,71.4,165.7
33,63,26.2,17691,12524.7,30.6,2636.631396,146.9,26.8
33,64,26.9,17894,12652.7,31,2827.2060243,141.2,27.8
33,65,26.5,18106,12803.7,31.5,2964.3778722,138.5,28.1
33,66,34.6,17968,12708.5,32.4,3141.340027,122.4,29.8
33,67,34.7,18023,12774.8,33.4,3310.9723885,123.2,30.1
33,68,34.5,18186,12935.5,34.8,3583.2218575,124.9,31.3
33,69,38.6,18321,13267.4,36.7,3790.5502993,122.4,32.2
33,70,40.7,18241,13177,38.8,4119.3438888,119,37.7
33,71,41.7,18361,13348.3,40.5,4394.7346978,123.3,39.5
33,72,42.7,18350,13445.4,41.8,4599.9689129,119.9,40
33,73,45.8,18196,13441.6,44.4,4977.9768295,118.7,39.8
33,74,47.4,18078,13465.6,49.3,5387.3981464,121.6,41.3
33,75,51.5,18041,13550.3,53.8,5828.2328635,123.9,41.8
33,76,54.2,17987,13618.6,56.9,6193.67542,124.6,47.1
33,77,53.8,17869,13628.2,60.6,6644.9812705,125.5,47
33,78,59.5,17746,13628.2,65.2,7338.1703031,126.4,52.5
33,79,61.1,17648,13640.7,72.6,8053.348716,124.4,54.8
33,80,64.4,17557,13594.6,82.4,8929.7825835,127.6,58.9
33,81,65.9,17602,13694.6,90.9,9901.5037652,130.1,61
33,82,72.5,17659,13773.5,96.5,10556.996718,128.5,66.8
33,83,83.1,17667,13825.5,99.6,11476.362232,124.6,77
33,84,100.8,17735,13896.7,103.9,12574.784128,119.3,90.6
33,85,106.2,17762,13946.7,107.6,13192.581,115.9,95.5
33,86,111.2,17795,13936.1,109.6,14042.837034,114,104.9
33,87,117,17825,14015,113.6,14908.799768,108.9,110
33,88,125.9,17909,14072,118.3,16269,106.2,112.3
33,89,136.7,17950,14071,124,17293,100.1,122.8
33,90,167.4,17957,14076.5,130.7,18178,93.7,133.7
33,91,180.4,18024.9,14032.8,136.2,18631,86.4,144.1
33,92,198.5,18085.8,14037.8,140.3,20021,82.4,168
35,63,27.1,645,425.5,30.6,1850.0387086,103.3,26.6
35,64,28.5,650,430.4,31,1841.3756761,102,28.5
35,65,28.6,652,434.2,31.5,2184.0467377,103.2,28.3
35,66,30.2,642,431.3,32.4,2218.6988675,99.5,30.3
35,67,30.5,632,428.4,33.4,2297.6287187,96.3,30.9
35,68,32.3,624,428.4,34.8,2430.461883,97,32.4
35,69,32.3,615,419.7,36.7,2672.0642326,96.9,32.4
35,70,37.3,617,431.3,38.8,2748.1064064,93.8,34
35,71,38.9,627,444.9,40.5,3167.7822008,98.5,34.7
35,72,38.9,631,453.6,41.8,3774.1944726,103.8,39.1
35,73,39.4,633,460.4,44.4,5650.2222786,108.7,39.6
35,74,39.9,635,466.2,49.3,5191.0815585,110.5,40.4
35,75,42.6,640,475,53.8,5211.2953009,117.9,42.8
35,76,45.9,647,483.7,56.9,4987.9815754,125.4,45
35,77,47.4,651,490.5,60.6,5169.9052569,122.2,46.4
35,78,53.2,653,494.3,65.2,6271.0729378,121.9,51.9
35,79,55,657,499.2,72.6,6778.341616,121.3,53.7
35,80,59.6,653,492.4,82.4,6896.7363928,123.7,56.7
35,81,62,658,495.3,90.9,8365.6016734,125.7,60.4
35,82,67.8,670,504,96.5,8818.0044794,126.8,65.7
35,83,77.9,680,509.8,99.6,9423.454192,119.6,77.2
35,84,94.4,686,514.7,103.9,10345.585869,109.4,89.8
35,85,100.6,685,513.7,107.6,10608.36452,103.2,92.3
35,86,104.2,679,510.8,109.6,11053.066853,99.8,102
35,87,110.3,672,505,113.6,11364.936021,92.3,106.2
35,88,123.3,667,503,118.3,11389,87.1,115.3
35,89,135.9,660,499,124,11937,84.1,123
35,90,144.3,652.8,493.6,130.7,13416,77.1,138.9
35,91,159.8,648.8,491.5,136.2,14157,85.2,143.6
35,92,168.3,649.8,494.6,140.3,15297,74.4,160
36,63,26.3,10020,6725.1,30.6,2242.8860167,130.4,24.1
36,64,26.4,10124,6810.4,31,2408.686661,129.4,25
36,65,26.4,10241,6920.7,31.5,2568.3842142,134.8,24.5
36,66,26.3,10397,7058.7,32.4,2759.6144052,135.5,24.7
36,67,27,10488,7163.2,33.4,2861.3325919,136.4,25
36,68,30.8,10610,7306,34.8,3083.0782389,129.8,26.3
36,69,31.5,10740,7424.9,36.7,3295.6692491,128.8,27
36,70,36.6,10652,7441.1,38.8,3476.7276214,121.6,28.3
36,71,38.1,10721,7567.7,40.5,3699.4904503,124.6,30.1
36,72,38.4,10725,7647.2,41.8,3928.3563703,124.4,30.6
36,73,42,10738,7730.6,44.4,4381.0023011,120.5,30.6
36,74,42.9,10730,7797.7,49.3,4774.6516837,122.1,31.5
36,75,46,10727,7867.7,53.8,5111.3388816,122.5,33.3
36,76,48.5,10703,7916.6,56.9,5601.6205415,124.6,36
36,77,49.8,10715,7984.6,60.6,6149.8815678,127.3,36.9
36,78,53.9,10732,8050.8,65.2,6804.9466902,131.3,41.4
36,79,56.3,10731,8089.1,72.6,7502.7334509,130.9,43.4
36,80,58.7,10797,8133.2,82.4,8130.3346629,133.5,46.3
36,81,61.4,10781,8144.7,90.9,8789.4685127,132.8,49.4
36,82,68.3,10791,8171.6,96.5,9259.4065352,134,56.3
36,83,82.5,10746,8166.8,99.6,9800.5472885,130,66.4
36,84,89.2,10752,8185,103.9,10736.354606,127.1,75.4
36,85,92.2,10745,8215.6,107.6,11247.997085,126.7,79.3
36,86,98.1,10748,8255.9,109.6,11814.567385,126.3,85.4
36,87,102.2,10784,8300,113.6,12360.794048,124.6,90.5
36,88,108.4,10855,8375,118.3,13261,122.4,94.4
36,89,120.5,10907,8407,124,13994,118.6,103.8
36,90,135.4,10925.1,8421,130.7,15025,115.5,115.6
36,91,139.8,11017.8,8492.6,136.2,15396,113.2,120.5
36,92,159.6,11095.3,8569.2,140.3,16359,112.3,135.8
37,63,28.4,2450,1723.2,30.6,1789.5685251,113.4,25.8
37,64,28.8,2461,1733.9,31,1929.5062465,111.5,25.6
37,65,28.8,2448,1731,31.5,2085.7870595,115.6,26.1
37,66,30.4,2478,1762.1,32.4,2201.2101436,115.9,26.2
37,67,30.7,2516,1803,33.4,2362.5981727,117.9,27.5
37,68,31.2,2542,1833.2,34.8,2548.5008391,113,29.2
37,69,36.9,2568,1871.2,36.7,2701.7173224,108.7,29.9
37,70,38.4,2559,1871.2,38.8,2959.1210144,108.4,34.2
37,71,39.8,2607,1919.9,40.5,3130.7234757,115.4,36.8
37,72,39.8,2639,1955,41.8,3315.6046989,121.7,37.7
37,73,40.4,2667,1990.1,44.4,3819.1762073,124.1,37.7
37,74,41,2697,2026.1,49.3,4160.3382435,130.5,38
37,75,43.6,2728,2061.2,53.8,4616.9233638,132.9,42.7
37,76,46.4,2771,2107.9,56.9,5047.9724035,138.6,44.7
37,77,47.9,2805,2143,60.6,5551.543912,140.4,45.9
37,78,53.1,2843,2179,65.2,6248.1681894,143.6,49.9
37,79,55.5,2892,2221.9,72.6,7113.3305985,141.6,52.2
37,80,62.9,3025,2316.4,82.4,7889.6274473,141.6,57.3
37,81,65.8,3100,2370,90.9,8826.290882,143.7,59.8
37,82,71.7,3177,2424.5,96.5,9376.8487787,147,64.7
37,83,83.9,3298,2508.3,99.6,9553.5584561,140,74.8
37,84,93.3,3298,2510.2,103.9,10029.550998,128.1,84.8
37,85,95.1,3316,2507.3,107.6,9973.3716204,124.2,93.7
37,86,104.6,3306,2509.2,109.6,10159.274287,119.9,101.2
37,87,114.4,3272,2481,113.6,10359.477158,113.1,108.5
37,88,122.6,3242,2458,118.3,10956,103.6,113.7
37,89,133.4,3224,2464,124,11591,97.5,118.9
37,90,146.1,3219.9,2460.9,130.7,12579,88.4,129.1
37,91,149.1,3249.6,2483.4,136.2,12951,87.8,132.5
37,92,170.6,3287.5,2511.2,140.3,14344,86.3,153.1
39,63,26.8,11408,7991.7,30.6,2188.3648608,128.3,26.2
39,64,29.7,11505,8068.8,31,2344.4551273,117.4,26.4
39,65,29.8,11583,8149.8,31.5,2484.0060277,120.4,26.4
39,66,29.8,11657,8238.5,32.4,2655.6019497,122.9,26.3
39,67,30.1,11672,8294.4,33.4,2837.5349754,125.5,27
39,68,36.4,11750,8412.9,34.8,3033.9399464,117.1,30.8
39,69,36.5,11803,8563.3,36.7,3255.1539664,114.7,30.7
39,70,38.4,11793,8525.7,38.8,3494.974773,107.3,32.6
39,71,44.7,11864,8658.7,40.5,3701.7168477,106.3,34.2
39,72,44.7,11871,8742.6,41.8,3929.1331299,109,34.3
39,73,44.9,11840,8800.4,44.4,4359.1566453,110.7,35.3
39,74,46.6,11807,8853.4,49.3,4777.8093466,114.2,35.8
39,75,49.8,11829,8945,53.8,5227.4733591,114.6,39.5
39,76,52.3,11807,8999.9,56.9,5680.2385028,118.8,46.1
39,77,53.3,11791,9052,60.6,6157.8126953,120.1,48.9
39,78,57.4,11763,9091.5,65.2,6741.8590564,122.3,52.1
39,79,60.6,11731,9118.5,72.6,7483.0293943,122.6,56.2
39,80,61.3,11864,9230.3,82.4,8231.4357047,124,58.1
39,81,64.8,11871,9275.6,90.9,9035.6623754,125.2,61.4
39,82,69.8,11865,9292,96.5,9616.6076053,123.3,65.4
39,83,81.7,11895,9341.2,99.6,10151.035868,125.3,74.9
39,84,97.7,11901,9367.2,103.9,10842.588108,115.3,84.2
39,85,100.1,11864,9370.1,107.6,11532.072928,115.8,90.1
39,86,104.9,11894,9412.5,109.6,12193.647567,113.9,93.3
39,87,110,11936,9452,113.6,12911.042566,100.6,100.3
39,88,112.3,12001,9507,118.3,13891,107.6,108.4
39,89,122.8,12040,9525,124,14811,107.1,120.2
39,90,133.7,12056.2,9537.8,130.7,16136,101.3,131.5
39,91,144.1,12136.4,9579.5,136.2,16609,102.5,139.8
39,92,176.2,12185.1,9612,140.3,17658,96.2,158.2
40,63,27,877,615.5,30.6,2227.7270183,144.6,26.8
40,64,27.3,884,621.3,31,2363.6770721,140.3,27.8
40,65,29.8,891,629,31.5,2514.046071,133.2,28.1
40,66,30,898,635.8,32.4,2708.7018299,140.2,30.1
40,67,31,901,637.7,33.4,2905.4174381,144.5,31.1
40,68,32.1,908,648.3,34.8,3077.4148547,142.9,31.3
40,69,38.4,911,658.9,36.7,3265.8910657,117.8,32.2
40,70,39.3,949,689.7,38.8,3505.8635091,123.9,39.6
40,71,40.2,960,701.3,40.5,3659.322282,123.2,41
40,72,41.6,969,713.8,41.8,3906.5041981,134.4,46
40,73,40.6,967,718.6,44.4,4212.3918192,142,46
40,74,41.3,940,700.3,49.3,4598.613563,146.1,46.3
40,75,44.3,930,699.3,53.8,5066.1993541,154.7,49.4
40,76,52.2,931,707,56.9,5481.2589882,150.2,57.4
40,77,52.3,933,714.8,60.6,5987.981916,148.8,57.3
40,78,56.3,932,719.6,65.2,6546.2010764,146.8,61.7
40,79,58.7,929,723.4,72.6,7211.5324004,145.8,64.4
40,80,60,947,741.7,82.4,8033.4122713,149.3,67
40,81,64.5,953,751.4,90.9,8821.3046286,151.2,70.8
40,82,71.6,958,757.1,96.5,9456.7681378,146.3,78.1
40,83,84,955,758.1,99.6,10332.20409,135.8,88.7
40,84,94.8,962,763.9,103.9,11243.687406,136.9,101.4
40,85,100.3,967,770.6,107.6,11830.744456,133.4,108.3
40,86,101.8,975,778.3,109.6,12449.729171,136.3,115
40,87,113.5,986,787,113.6,13229.382131,124.4,120.4
40,88,121.5,993,791,118.3,14352,138,129.7
40,89,134.8,998,793,124,15189,120.8,142
40,90,150.9,1000,794.6,130.7,15870,101.4,152.4
40,91,170.3,1001,790.6,136.2,16024,103.6,163.3
40,92,190,1002,787.6,140.3,17863,100.1,175.9
41,63,27.3,2498,1608.3,30.6,1498.1478534,88.2,26.9
41,64,26.5,2528,1638.8,31,1619.3140266,89.7,27.5
41,65,26.2,2550,1663.6,31.5,1769.2314952,90.1,30.9
41,66,26.2,2607,1718,32.4,1946.8734271,93.4,30.6
41,67,27.3,2638,1750.5,33.4,2086.5225759,95.1,31.5
41,68,29.5,2669,1792.5,34.8,2269.2986677,95.7,33.3
41,69,29,2692,1788.7,36.7,2466.4504071,104.2,34.2
41,70,32.5,2590,1774.3,38.8,2688.246114,103.6,34.3
41,71,34.3,2642,1828.7,40.5,2863.8343819,115,35.8
41,72,34.1,2682,1870.7,41.8,3087.6837528,118.7,40.9
41,73,33.5,2723,1911.8,44.4,3473.7725759,125.5,42.4
41,74,35.2,2774,1965.2,49.3,3823.9222798,129.7,42.4
41,75,38.1,2813,2010.1,53.8,4115.5425611,130.5,44.5
41,76,41,2838,2043.5,56.9,4468.7727609,136.8,47.9
41,77,42.2,2868,2079.8,60.6,4848.7005922,137.2,49.5
41,78,49.2,2902,2118.9,65.2,5327.2042931,140.4,54.7
41,79,50.2,2932,2151.4,72.6,5820.0836417,135.7,56.6
41,80,52.3,3122,2308.8,82.4,6345.8216136,138.3,59.3
41,81,54.7,3167,2351.8,90.9,6978.350111,136.1,62.6
41,82,61.9,3203,2383.3,96.5,7441.4513323,136,67.8
41,83,72.4,3264,2437.7,99.6,8005.1820873,131.1,78.9
41,84,81.3,3300,2477.8,103.9,8794.8158771,127,86.8
41,85,83,3334,2515,107.6,9215.8169874,125.4,90.7
41,86,88.7,3381,2558,109.6,9728.2061436,126.6,100.1
41,87,95.3,3425,2599,113.6,10317.607698,126.6,103.9
41,88,99.9,3470,2636,118.3,11098,124.4,109.2
41,89,111.9,3512,2667,124,11665,122.4,122.4
41,90,125.2,3542.5,2690.1,130.7,12880,118.6,132.3
41,91,129,3616.6,2744.6,136.2,13166,121.5,138.2
41,92,151.9,3660.3,2780.8,140.3,14318,121.9,159.5
42,63,26.6,707,470.7,30.6,1780.9507622,106,25.8
42,64,28.5,700,467.8,31,1785.9310496,99.4,26.2
42,65,28.3,686,460.9,31.5,2051.878395,98.7,26.1
42,66,30.5,680,459,32.4,2241.1293149,98.8,26.5
42,67,31.3,668,455.1,33.4,2310.853338,99.6,27.4
42,68,32.7,665,459,34.8,2460.261959,100.4,32.3
42,69,32.4,659,453.1,36.7,2609.67058,102.5,32.3
42,70,38.5,666,470.7,38.8,2819.8387069,92.7,33.9
42,71,38.5,671,481.4,40.5,3083.7939373,96.7,34.4
42,72,39.1,677,491.1,41.8,3536.0040301,103,34.4
42,73,39.6,679,497,44.4,4566.923515,103.5,34.4
42,74,40.4,680,502.8,49.3,4404.5661468,108.4,35.8
42,75,42.8,682,507.7,53.8,4611.7461013,113.5,38.6
42,76,45,687,516.5,56.9,4516.1245838,116.7,42.6
42,77,46.4,690,521.4,60.6,5246.2347118,115.6,43.4
42,78,53.2,690,524.3,65.2,5945.467058,116.9,49.8
42,79,54.1,689,524.3,72.6,6671.592956,117.4,51.7
42,80,58.8,691,523.3,82.4,6793.1119678,114.7,55.3
42,81,62.3,686,518.4,90.9,7773.2325215,115.7,55.9
42,82,68,691,521.4,96.5,8012.2863151,113,64.3
42,83,78.8,700,525.3,99.6,8478.4412125,109.8,71
42,84,89.8,706,530.1,103.9,9333.0585246,105.7,81.7
42,85,92.3,708,532.1,107.6,9821.1266865,104.4,87.4
42,86,108.5,708,534,109.6,10482.508849,97,97.8
42,87,113.7,709,535,113.6,10974.561241,95.8,102.7
42,88,124.7,713,538,118.3,11369,91.9,112.9
42,89,130.1,715,539,124,12335,87.4,118.6
42,90,138.9,714,538.2,130.7,14308,88.3,129.5
42,91,150.3,721.2,544.5,136.2,14831,91.8,127
42,92,160,729.4,549.7,140.3,15082,93,155.1
43,63,26.1,3742,2548,30.6,1676.9589603,110.3,24.1
43,64,29,3805,2598.9,31,1797.1898085,105.5,25
43,65,28.9,3850,2639.2,31.5,1940.4213406,108.1,24.5
43,66,29.5,3878,2674.7,32.4,2107.6990424,109.9,24.7
43,67,29.6,3936,2730.4,33.4,2239.4302326,111.5,25
43,68,32.6,3952,2763.9,34.8,2448.5273598,109.2,26.3
43,69,32.8,3985,2808.1,36.7,2626.2599179,107.3,27
43,70,39.9,3924,2788.9,38.8,2825.9476744,99.8,28.3
43,71,41.6,3991,2859,40.5,3058.0454856,106.3,30.1
43,72,41.6,4054,2923.3,41.8,3350.7814637,111.5,29.9
43,73,40.8,4089,2972.2,44.4,3753.2934337,109.7,30.1
43,74,42.5,4137,3030.7,49.3,4088.8943228,114.8,31.3
43,75,45.3,4180,3085.4,53.8,4397.3125855,117.4,33.3
43,76,48.3,4233,3147.8,56.9,4805.0519836,121.7,36
43,77,49.6,4289,3212.1,60.6,5222.2007524,124.6,36.9
43,78,54.8,4333,3261.1,65.2,5800.3543092,127.3,41.4
43,79,57.3,4380,3317.7,72.6,6399.4175787,127.2,43.4
43,80,60.3,4591,3476,82.4,6868.8406293,130.4,46.3
43,81,63.7,4612,3503.9,90.9,7577.6798906,129.1,49.4
43,82,68.3,4651,3545.1,96.5,8047.1029412,131.4,56.3
43,83,79.1,4685,3582.6,99.6,8501.8891929,129,66.4
43,84,88.3,4717,3621.9,103.9,9367.5512996,125.1,75.4
43,85,92.5,4766,3668.9,107.6,9810.8372093,128.7,79.3
43,86,98.8,4800,3709.3,109.6,10592.860465,129,85.4
43,87,103.5,4855,3763,113.6,11367.565321,130.6,90.5
43,88,112.1,4895,3798,118.3,12228,125.3,94.4
43,89,121.5,4940,3832,124,12854,124.7,103.8
43,90,135,4963.4,3850.2,130.7,13857,121.8,115.6
43,91,137.4,5040.8,3912,136.2,14328,120.6,120.5
43,92,163.9,5113,3967.7,140.3,15820,121,135.8
44,63,29.5,10257,6807.7,30.6,1896.9264812,113.4,27
44,64,29.7,10401,6910.9,31,2043.8787782,110.7,27.3
44,65,29.5,10591,7067.3,31.5,2179.4474465,120.5,27.2
44,66,33.8,10714,7190.8,32.4,2331.5741201,106.1,30
44,67,34.4,10858,7333.6,33.4,2530.2701836,109,30.4
44,68,34.9,11013,7495.8,34.8,2721.7221198,108.4,30.9
44,69,34.4,11187,7606.7,36.7,2928.6971859,111.3,30.9
44,70,40.4,11196,7817.1,38.8,3185.3462679,106.4,34.3
44,71,42,11445,8056.5,40.5,3350.9263209,108.9,38.8
44,72,46.9,11644,8261.1,41.8,3570.319891,108.6,39.8
44,73,46.4,11853,8474.4,44.4,4029.8045378,110.4,39.9
44,74,47.5,12049,8682.8,49.3,4427.1966648,114.7,41
44,75,50.6,12293,8926,53.8,4954.9830835,116,43.6
44,76,53.3,12571,9194.3,56.9,5447.5837409,121.4,46.4
44,77,53.3,12801,9419.2,60.6,5970.1957829,124.2,47.9
44,78,59.1,13047,9646,65.2,6739.1081536,126.6,53.1
44,79,62.2,13380,9924.9,72.6,7525.613405,126.4,55.5
44,80,63.7,14228,10564.7,82.4,8363.8624228,129.7,60
44,81,66.9,14766,10960.4,90.9,9404.9470055,129,62.6
44,82,73.8,15280,11331.9,96.5,9983.4423154,131.2,69.4
44,83,84.1,15724,11655.2,99.6,10367.381063,126.4,79.6
44,84,93.8,15989,11856.9,103.9,11138.363184,117.2,90.2
44,85,102.1,16389,12077,107.6,11755.148882,115.9,95.1
44,86,105.5,16689,12300.9,109.6,11910.380181,113.7,101.2
44,87,114.4,16789,12353,113.6,12184.622144,105.8,110.2
44,88,128,16841,12390,118.3,12908,96.5,113.7
44,89,137,16991,12545,124,13687,94.5,127.2
44,90,145.7,17173,12679.4,130.7,14590,85.6,133.6
44,91,173.6,17538.9,12913.8,136.2,15187,79.6,146.5
44,92,186,17849.3,13123.2,140.3,15965,77.2,165.4
45,63,24.9,973,592,30.6,2060.7057057,72,23.9
45,64,29.4,977,594.8,31,2181.1711712,62.3,24
45,65,29.7,994,609.9,31.5,2282.4474474,65,24.2
45,66,30.8,1010,624.9,32.4,2365.6006006,65.7,26.5
45,67,31.5,1022,637.1,33.4,2454.0840841,64.3,27.4
45,68,32.3,1031,649.4,34.8,2573.4834835,64.3,31.3
45,69,33.3,1045,644.7,36.7,2706.7417417,65.6,31.9
45,70,34.6,1059,686.9,38.8,2975.3903904,65.5,33.8
45,71,36.6,1094,716.1,40.5,3192.8678679,67.7,33.6
45,72,37.2,1123,740.5,41.8,3449.7897898,71.3,33.7
45,73,36.5,1152,764.9,44.4,3757.8828829,72.7,34.4
45,74,37.8,1177,784.7,49.3,4094.7597598,75.6,35.8
45,75,40.5,1206,806.3,53.8,4488.1381381,75.8,38.6
45,76,43.4,1239,828.8,56.9,4868.7237237,77.9,42.5
45,77,44.7,1276,852.3,60.6,5311.1411411,78,43.4
45,78,49.5,1317,875.8,65.2,5899.6096096,79.6,49.8
45,79,53.7,1367,904,72.6,6426.2462462,79.1,51.7
45,80,57.2,1461,961.3,82.4,6981.6666667,74.8,55.3
45,81,62.7,1518,991.4,90.9,7545.6156156,77.6,55.9
45,82,68.1,1554,1009.3,96.5,7796.1411411,73.6,64.3
45,83,82,1619,1045.9,99.6,8251.3513514,69,71
45,84,95.3,1652,1065.7,103.9,8831.2912913,66.3,81.7
45,85,104.6,1644,1081.6,107.6,9230,66.5,87.4
45,86,103.5,1664,1099.5,109.6,9647.8978979,64.4,97.8
45,87,108.6,1680,1107,113.6,10035.945946,67.7,102.7
45,88,122.9,1690,1116,118.3,10650,55,112.9
45,89,135.6,1707,1131,124,11425,57,118.6
45,90,151.9,1724,1142.3,130.7,12012,53.4,129.5
45,91,167.1,1771,1178.9,136.2,12492,53.5,127
45,92,170.1,1814.1,1214.5,140.3,13355,55,155.1
46,63,28.2,397,269.5,30.6,2042.5026784,133.5,24.2
46,64,29.3,399,272.4,31,2188.8007603,129.1,24.7
46,65,29.4,404,276.3,31.5,2400.8762744,122.9,24.7
46,66,32.5,410,282,32.4,2634.499568,130.4,25.9
46,67,31.8,420,289.8,33.4,2786.4681182,127.4,26.5
46,68,33.9,429,298.5,34.8,2990.6049767,128.8,29.9
46,69,34.2,439,307.2,36.7,3161.8531191,134.6,29.9
46,70,37.7,444,311,38.8,3393.2082253,122.6,31.4
46,71,39.5,453,319.7,40.5,3668.7929843,124.4,34.1
46,72,40,460,327.4,41.8,3778.8000691,138,36.1
46,73,39.8,464,333.2,44.4,4167.7941939,146.8,36.9
46,74,41.3,468,339,49.3,4485.3404182,151.8,37.9
46,75,41.8,473,346.8,53.8,4816.4957664,155.5,40.8
46,76,47.1,477,353.5,56.9,5304.1560394,171.1,43.9
46,77,47,483,360.3,60.6,5630.775013,169.4,45
46,78,52.5,487,367,65.2,6338.4494557,162.4,49.7
46,79,54.8,493,373.8,72.6,6920.2395023,160.9,53.2
46,80,58.9,511,390.2,82.4,7519.0409539,161.6,55.3
46,81,61,516,395.1,90.9,8392.2930707,163.8,58.4
46,82,66.8,516,396,96.5,9596.7005357,162.3,67
46,83,77,525,404.7,99.6,9335.8589943,153.8,74.7
46,84,90.6,530,407.6,103.9,10134.26093,144.3,90.5
46,85,95.5,535,413.4,107.6,10719.453257,144.5,89.2
46,86,104.9,541,419.2,109.6,11288.768274,131.2,100
46,87,113.8,548,425,113.6,12070.158804,128.3,102
46,88,123.7,557,433,118.3,13126,128.7,113.5
46,89,129.7,567,441,124,13945,120.9,125.9
46,90,143.7,572.1,445,130.7,14896,124.3,135.9
46,91,150.1,576.1,447,136.2,15121,120.9,153.9
46,92,168,579.2,452.1,140.3,16640,126.5,164.4
47,63,24.7,4288,2899.7,30.6,1936.0331153,122.8,23.4
47,64,25.2,4371,2962.3,31,2134.439961,118.5,23.9
47,65,25.1,4420,3001.8,31.5,2267.0592737,123.3,24.1
47,66,24.7,4481,3056.7,32.4,2404.8998191,120.2,24.1
47,67,26.3,4541,3119.3,33.4,2580.3332406,120.9,25
47,68,27.1,4604,3182,34.8,2794.4037846,122.8,26.3
47,69,28.3,4669,3251.3,36.7,3024.138027,123.9,27
47,70,28.8,4648,3292.8,38.8,3284.1554195,124.3,28.3
47,71,30.2,4736,3383.3,40.5,3562.96925,128.4,30.1
47,72,29.9,4799,3456.5,41.8,3840.738834,137,30.6
47,73,30.1,4865,3538.4,44.4,4290.8090998,143.1,30.6
47,74,31.3,4924,3616.4,49.3,4677.1803256,149.6,31.5
47,75,33.6,4989,3701.2,53.8,5154.4010018,152.7,33.3
47,76,37.9,5052,3784.1,56.9,5570.0111312,158.1,36
47,77,38.4,5112,3865,60.6,6093.1786559,157.7,36.9
47,78,42.8,5177,3566.3,65.2,6684.2222068,155.9,41.4
47,79,45.8,5197,3993.1,72.6,7396.3983581,151.8,43.4
47,80,48.5,5346,4100,82.4,8230.7513566,148.9,46.3
47,81,51.8,5430,4187.7,90.9,9028.5557256,149.9,49.4
47,82,56.4,5491,4247.4,96.5,9754.3070822,147.4,56.3
47,83,68.8,5550,4310.1,99.6,10561.50967,144.7,66.4
47,84,76,5636,4391,103.9,11529.526228,136.8,75.4
47,85,83.6,5701,4453.6,107.6,12246.923612,134.6,79.3
47,86,91.3,5795,4540.3,109.6,13127.223459,135.8,85.4
47,87,94.6,5904,4627,113.6,13942.780019,133,90.5
47,88,102.1,6015,4725,118.3,15010,129.5,94.4
47,89,109.4,6098,4782,124,15936,122.5,103.8
47,90,128.6,6164.8,4834.4,130.7,16698,118.9,115.6
47,91,136.5,6263.4,4898.2,136.2,17038,109.1,120.5
47,92,157.9,6354.1,4965.1,140.3,18010,108.2,135.8
48,63,30.1,2961,2030.7,30.6,2409.3326822,99.1,28
48,64,29.9,2971,2045.2,31,2569.1936184,95.4,29.4
48,65,30,2973,2057.8,31.5,2764.3485276,98.3,29.1
48,66,34.7,3074,2140,32.4,3003.101874,86.9,29.8
48,67,35,3208,2250.3,33.4,3143.2397077,99.7,30.1
48,68,37.1,3296,2333.5,34.8,3363.3080096,101.5,32
48,69,37.6,3402,2421.5,36.7,3529.397294,100.2,31.9
48,70,38.7,3409,2438,38.8,3664.3448376,96.7,33.8
48,71,40.3,3433,2477.6,40.5,3829.396064,97,33.6
48,72,46.1,3423,2489.2,41.8,4072.3016424,88.5,33.7
48,73,45.9,3443,2528.9,44.4,4593.4067723,91,36.3
48,74,46.9,3503,2597.6,49.3,5079.2179292,98.6,38
48,75,49,3563,2667.3,53.8,5631.4647999,99.5,40.3
48,76,53,3623,2735,56.9,6166.0646842,100.3,42.5
48,77,53.7,3693,2806.6,60.6,6674.7131177,99.3,45.6
48,78,58.6,3793,2899.4,65.2,7521.7684683,101.3,51.5
48,79,61.6,3926,3014.6,72.6,8311.7306273,101.4,55.4
48,80,63.8,4132,3165.5,82.4,9105.8450185,101.4,56.4
48,81,66.6,4217,3233.2,90.9,9940.4436727,112.7,59.2
48,82,80.3,4245,3252.6,96.5,10492.690543,106.6,67.6
48,83,93.1,4300,3299,99.6,11018.985963,102.4,76.5
48,84,105.9,4349,3345.4,103.9,11805.833948,96.2,88.5
48,85,114.4,4406,3394.8,107.6,12336.2816,96.5,97.6
48,86,125.7,4463,3450.9,109.6,12946.659721,94.2,99.9
48,87,134.2,4538,3507,113.6,13522.781926,91.3,107.1
48,88,141.4,4648,3591,118.3,14347,88.2,121.9
48,89,150.6,4761,3669,124,15438,86.1,133.6
48,90,167.5,4882.4,3762.5,130.7,16252,83.4,141.3
48,91,177.4,5033.9,3866.5,136.2,16967,78.7,144.4
48,92,199.2,5152.2,3950.2,140.3,18038,81.1,167.2
49,63,27.7,1815,1247,30.6,1598.0632813,111.8,24.1
49,64,28,1823,1260.4,31,1721.5317383,109,25
49,65,28.2,1815,1264.3,31.5,1855.0382813,110.5,24.5
49,66,28.4,1815,1275.8,32.4,1962.4458008,111.2,24.7
49,67,29.5,1807,1280.6,33.4,2097.9599609,113.6,25
49,68,31.3,1819,1301.8,34.8,2202.3560547,119.8,26.3
49,69,32.1,1819,1310.4,36.7,2358.9501953,112.1,27
49,70,33.7,1744,1255.6,38.8,2659.0889648,114.5,28.3
49,71,41.6,1761,1277.7,40.5,2868.8849609,111.5,30.1
49,72,41.3,1781,1300.8,41.8,3118.8333008,117.5,29.9
49,73,39.9,1782,1310.4,44.4,3424.9949219,116.6,30.1
49,74,42,1784,1320,49.3,3815.4764648,119.9,31.3
49,75,45.2,1803,1340.2,53.8,4251.1293945,123.2,33.3
49,76,48.4,1833,1369.1,56.9,4646.6299805,129.7,36
49,77,48.9,1853,1389.2,60.6,5074.2524414,133.9,36.9
49,78,53.9,1861,1399.8,65.2,5525.9663086,131.6,41.4
49,79,62.4,1878,1416.2,72.6,6080.0686523,122.1,43.4
49,80,64.3,1950,1467.1,82.4,6593.0148437,122.3,46.3
49,81,66.2,1952,1471.9,90.9,7108.9724609,120.5,49.4
49,82,75.1,1948,1473.8,96.5,7632.9605469,119.8,56.3
49,83,88.2,1965,1490.2,99.6,7830.7108398,115.7,66.4
49,84,97.2,1952,1487.3,103.9,8338.6379883,111.9,75.4
49,85,103.2,1936,1484.4,107.6,8780.3137695,109.1,79.3
49,86,104.1,1917,1477.7,109.6,9173.8067383,112.1,85.4
49,87,112.8,1897,1470,113.6,9599.421582,107.5,90.5
49,88,122.2,1876,1460,118.3,10279,109.1,94.4
49,89,131.2,1857,1452,124,10901,104,103.8
49,90,142.9,1842.6,1440.8,130.7,11946,104.1,115.6
49,91,144.1,1850.8,1454.1,136.2,12381,100.1,120.5
49,92,158.2,1862.1,1465.4,140.3,13526,98,135.8
50,63,27.6,4059,2702.5,30.6,2146.2878788,110.4,25.4
50,64,29.5,4100,2735.1,31,2307.5212121,106.2,25.6
50,65,29.8,4140,2773.5,31.5,2456.1909091,109.4,26.2
50,66,32.1,4178,2812.8,32.4,2633.1287879,106.3,30
50,67,32.8,4194,2841.6,33.4,2726.3090909,108.3,30.1
50,68,33.6,4211,2878,34.8,2939.8909091,111.4,32.7
50,69,33.6,4233,2898.1,36.7,3109.5,111.5,32.8
50,70,38.5,4417,3059.2,38.8,3339.8333333,106.4,37.7
50,71,40.2,4466,3129.2,40.5,3582.730303,105.4,38.5
50,72,40.3,4510,3197.2,41.8,3814.1106061,108.8,41.9
50,73,42.6,4537,3253.8,44.4,4269.5424242,109.5,41
50,74,43.9,4563,3310.4,49.3,4634.9348485,111.8,41.9
50,75,46.6,4601,3377.5,53.8,5039.0651515,113.5,45.2
50,76,51.3,4623,3430.2,56.9,5487.1681818,115.4,47.8
50,77,52.1,4658,3489.6,60.6,6063.0015152,117.2,49.4
50,78,57.1,4683,3537.6,65.2,6728.8742424,116.7,54.6
50,79,58.7,4720,3590.3,72.6,7622.9863636,117.1,56.4
50,80,61.2,4705,3551,82.4,8173.6924242,117.6,58.8
50,81,64.9,4742,3592.2,90.9,8663.6742424,119.9,61.4
50,82,75,4765,3617.1,96.5,9196.5818182,115.6,69.6
50,83,92,4751,3616.2,99.6,9815.3409091,106.3,80.8
50,84,100.8,4766,3639.2,103.9,10641.4,105.6,89.6
50,85,106.8,4775,3657.4,107.6,11228.75,107,96.7
50,86,110.8,4783,3670.8,109.6,11763.751515,105.4,104.8
50,87,116.3,4807,3690,113.6,12336.443939,106,116.2
50,88,128.6,4855,3728,118.3,13129,102.6,124.1
50,89,138.3,4867,3745,124,13933,100.3,132.7
50,90,151.1,4902.1,3772,130.7,14958,94.1,147.3
50,91,158.6,4965.2,3817.4,136.2,15438,95.5,154.4
50,92,176.5,5017.3,3853.8,140.3,16351,96.2,178.5
51,63,26.2,335,221.9,30.6,2212.8687965,125.6,24.9
51,64,26.2,338,224.8,31,2323.4089278,134,27.5
51,65,26.1,330,220,31.5,2468.0408753,137.6,27.6
51,66,26.5,320,215.2,32.4,2593.0442013,133.3,29.6
51,67,27.4,319,216.1,33.4,2775.9003063,137.4,30.1
51,68,32.5,322,221.9,34.8,2921.5653392,136.5,32
51,69,32.6,320,228.7,36.7,3066.1972867,135.7,31.9
51,70,34.1,332,231.6,38.8,3269.7150985,132.2,33.8
51,71,34.4,339,240.3,40.5,3514.5563239,131.7,33.6
51,72,34.4,345,247,41.8,3975.3123851,140,33.7
51,73,34.4,351,253.8,44.4,4505.2851641,141.2,36.3
51,74,35.8,362,263.4,49.3,4980.5044201,145.8,37.8
51,75,38.6,377,276,53.8,5455.7236761,160.7,40.3
51,76,42.6,392,288.5,56.9,5985.6964551,161.5,42.5
51,77,43.4,407,300.1,60.6,6640.6725602,160.4,44.7
51,78,49.8,425,314.5,65.2,7609.7066083,160.3,49.5
51,79,51.7,450,332.9,72.6,8482.6637199,168.6,53.7
51,80,55.3,470,343.5,82.4,9402.1096718,158.1,56.4
51,81,55.9,492,358,90.9,10046.754923,163.1,59.2
51,82,64.3,502,364.7,96.5,10180.022932,157.7,65.7
51,83,71,514,371.5,99.6,9855.6341357,141.2,76.5
51,84,81.7,511,370.5,103.9,10382.507659,128.9,88.5
51,85,87.4,510,369.5,107.6,10839.131379,125.7,92.3
51,86,97.8,507,368.6,109.6,11089.138031,124.8,99.9
51,87,102.7,490,357,113.6,11113.932079,110.4,106.2
51,88,112.9,479,353,118.3,11803,114.3,115.3
51,89,118.6,475,352,124,12399,111.4,123
51,90,129.5,470.9,348.9,130.7,13871,96.9,138.9
51,91,127,477.1,355.2,136.2,14675,109.1,143.6
51,92,155.1,483.3,360.5,140.3,15607,110.8,160


==> simulations/DynamicPanel/results/rmse_T4_N250.csv <==
"gamma","r.x.v","LW","LS","W","S","GFIC","J10","J5","BIC","HQ","AIC"
0,0,0.0721338417475525,0.0514139481166086,0.0512922406973756,0.0417816406878108,0.0569743210353846,0.0461405645568258,0.0439280324853113,0.0435568720522121,0.0457886050000773,0.0517240127664555
0,0.005,0.0707936485677133,0.0514033525092709,0.0508886175143695,0.0417728855147704,0.0561304859160793,0.0454237087284452,0.0434025800630545,0.0436372470839838,0.0463982458769109,0.0513627412473627
0,0.01,0.070075638167192,0.0509249562528534,0.0504557319438947,0.0416603926818855,0.0558649138071436,0.0455748470888741,0.0440209326781037,0.0438643457575409,0.046387704963932,0.0502889031864116
0,0.015,0.0713545310492687,0.0523108220669357,0.0511402490863073,0.043024158175822,0.0572322837245525,0.047134422117166,0.0444699481215208,0.0448611873426325,0.0483133299351838,0.0532387231852369
0,0.02,0.0711823556389729,0.052409107799113,0.0521185585306833,0.0431310774143959,0.0571029743016222,0.0485504347625037,0.0462063740335758,0.0453176724904801,0.0480508896089903,0.0528999426150576
0,0.025,0.0719692041089978,0.0538385273740718,0.0520333172748795,0.0443600592601701,0.0581035017024605,0.0482411433829521,0.0463592717579386,0.0462115791758664,0.0482650128196779,0.0527498206072434
0,0.03,0.0704249666289509,0.0540114738248803,0.0516287541765399,0.044870457750897,0.0571787667520175,0.050254601757275,0.0482760560102984,0.0470217408477924,0.050207557931719,0.0546500070674731
0,0.035,0.0729863678530465,0.0549625289138144,0.0526919021375392,0.0457393697726918,0.0603004354626124,0.0501974000812417,0.0476962293372072,0.0471179442868689,0.0499652923442881,0.0548137706662804
0,0.04,0.0716817717616421,0.0563309656723244,0.0521152918632409,0.0468121564441128,0.0580274943050622,0.0513010815601311,0.0496245875239888,0.0488764826424156,0.0514656461449964,0.0570183741745564
0,0.045,0.0705044138413847,0.0580423370349074,0.051448374127529,0.0483880836684005,0.0590647586812349,0.0522419335962373,0.0501579194166413,0.0505826336230719,0.053374011862325,0.0584934848473889
0,0.05,0.0699109242339614,0.0579937019173419,0.0532225935063711,0.0488345342833279,0.059831712082428,0.0531719397020891,0.0517397061528116,0.0510783415135734,0.0549578656163073,0.058457578759326
0,0.055,0.0696719806093624,0.0580695442373296,0.0508087938943814,0.0491008172128016,0.058958317096886,0.0533172862518234,0.0516504004246893,0.0508061386022565,0.0534899951479659,0.057798339847923
0,0.06,0.0697747939077909,0.0614756230196671,0.0522005229836595,0.0523456912099622,0.0598988736821131,0.0565950549587059,0.0546110468681891,0.0545247517075148,0.0571660252610523,0.0608381859734187
0,0.065,0.0722252839553982,0.0628208052552209,0.0523938352326279,0.0527798174855135,0.0604083708188374,0.0585481654069663,0.0562988121037222,0.0558312091548591,0.0588238709000673,0.0638161605316788
0,0.07,0.069079325384082,0.0645720031119043,0.0512116110034296,0.0539260074683804,0.058538496635776,0.0574967266643792,0.0561144760348502,0.0574652531258329,0.0600653046987859,0.0636499912610245
0,0.075,0.0693918157057697,0.0670498710125654,0.0516540759297483,0.057305534380902,0.0610041434568563,0.0604280183903397,0.0597418349074514,0.0593476758296752,0.0619041909824559,0.0643070753243292
0,0.08,0.0707435129288634,0.069280243613045,0.0514852263005787,0.0594566548447116,0.0633316141613331,0.0636111119270634,0.0617021465149449,0.0625379720610405,0.0655569951450659,0.0680921838913256
0,0.085,0.0695028527575861,0.069903029354113,0.0528806914894506,0.0615761863079932,0.062782903982105,0.0640036073222868,0.0631456708492592,0.0640561164513552,0.0661895746335831,0.0684203231118252
0,0.09,0.0712262153563685,0.0727039388561521,0.053165375284227,0.0627599042848878,0.0637246547084452,0.0659692188264684,0.0642982167271331,0.065147903670847,0.0682459621800388,0.0705830201238942
0,0.095,0.0698377678513549,0.0727400290739841,0.0522763985991798,0.0636484173122399,0.0628883072357752,0.0657016721629471,0.0649194775249137,0.065947336831313,0.0684630824211795,0.0707867621458212
0,0.1,0.0691346163778462,0.0742283497208051,0.0522937209191572,0.0645235374008082,0.0623011637949619,0.0680550908566834,0.0664666809832044,0.0675869816557121,0.0699308852067882,0.0720340677067752
0,0.105,0.0682410105007824,0.0759033057577153,0.0519061137216994,0.0666136669702828,0.0627649813242836,0.0678296018987396,0.0673927902059523,0.0690619365709098,0.0710583740256646,0.0725863972347252
0,0.11,0.0672470094820975,0.0788997079422227,0.0513110180788349,0.0692733837584123,0.0628075025117657,0.0692457709436902,0.0694195351021821,0.072235331653326,0.074568242792857,0.0749808226120663
0,0.115,0.0689632826368373,0.0814362484975879,0.0513597685562228,0.0723338779640177,0.0641562718341806,0.0729866170126131,0.0732873605450737,0.0762110050702957,0.0783084751158318,0.0776232897529425
0,0.12,0.0697287088406503,0.0837272346852089,0.0511217095571073,0.0737603497700937,0.0651248599156032,0.0729223689590781,0.0736642715590762,0.0770215525920836,0.0791651117741098,0.0776656453986105
0,0.125,0.0671924820593208,0.0844175751754503,0.0516953414392181,0.0741995010280743,0.0657092258237975,0.0734539189533248,0.0745604001496631,0.0778358376844814,0.0802123498335831,0.0778638065400094
0,0.13,0.0681971637552587,0.0876998408421942,0.051364896036887,0.0780613282208369,0.06568067941987,0.0749087807243669,0.0760895583901143,0.0811135893503306,0.0829573895867151,0.0798581844797066
0,0.135,0.0681440058344022,0.0881803884331313,0.0519401879600863,0.0786005418035792,0.0654025586281382,0.0740929128110202,0.0755087297877716,0.0819754079134489,0.0828055647945508,0.0795210681670813
0,0.14,0.0687080504303059,0.0912577899790302,0.0512591068556793,0.0819281156345264,0.0665724266135995,0.0753693354784263,0.0777560390091377,0.0853983782851585,0.0862838590865624,0.0814334590947091
0,0.145,0.0688445515642754,0.0929271090002692,0.0519858880685011,0.083838249924949,0.0676770023556436,0.0780542986437607,0.0807032069592523,0.0876141908778821,0.0882707256724205,0.0834464934195859
0,0.15,0.0679754378594194,0.0945074247583545,0.0515618767623703,0.0855524994843969,0.0670110975596779,0.0772594879541934,0.07956979944914,0.0894250403929141,0.0883409998138813,0.081475996413007
0,0.155,0.0676298323398422,0.0978080408461846,0.0534061314650186,0.0900091283190012,0.067480036207523,0.0813421081708696,0.0839607338449362,0.0934304854778664,0.0919501070710116,0.0837779234465957
0,0.16,0.0691050871045994,0.0983006156056469,0.0504902721506157,0.0905674996981221,0.067840703706996,0.0795576618994869,0.0824711602048659,0.0934989236101368,0.0924445653293156,0.0848739900646725
0,0.165,0.0677809076299627,0.101409074653958,0.0507657416548468,0.0928497491725351,0.0681261486745802,0.0783148046825324,0.0828020081008757,0.0953155092273774,0.0937926515330395,0.0835991058555882
0,0.17,0.0676689579851912,0.102048929939294,0.0500677853313296,0.0944649141513621,0.0669275053473756,0.078099626451578,0.0830261909345228,0.0977262236216244,0.095221750608309,0.0831517432970328
0,0.175,0.0679159490295235,0.106311879718303,0.0511538179079366,0.0984248327215958,0.0680606265738398,0.0800446269938593,0.0847947208029589,0.101447529168031,0.0979631095935939,0.0850724256923085
0,0.18,0.0668179777142299,0.106936124101135,0.0512988780572561,0.0992404631423485,0.0679301705566839,0.0795253610522491,0.0839718473986804,0.10208869882391,0.0979323836550489,0.0846439001778155
0,0.185,0.0652841484323457,0.108500964501713,0.0511445563691475,0.101757237075127,0.0663080669800847,0.0793598965777483,0.0851031128368851,0.103587382680359,0.0977688154595916,0.0833458193607699
0,0.19,0.0672621483449388,0.110377137414299,0.0531146261964359,0.104061287455652,0.0681185124463274,0.0805755557676189,0.0859568702106312,0.106438957862958,0.0997098578791971,0.0846370779006042
0,0.195,0.0661236602140668,0.112123096469211,0.0516050541410119,0.106505378405249,0.0677215120612339,0.0778729245256802,0.0849370595734823,0.107658723719016,0.0990251945151317,0.083448294806346
0,0.2,0.0662650649007152,0.113701579169041,0.0521807250116227,0.107402424860076,0.0683027394371808,0.0805143773609065,0.0856247994510101,0.10952780359014,0.100954970411923,0.0837534210239681
0.005,0,0.0703991345387056,0.0503656420498824,0.0503351001628256,0.0415355837197836,0.0561892073335699,0.0465789657384902,0.0437854530939932,0.0431422506509582,0.0461396526897251,0.0518822331298306
0.005,0.005,0.0743516717225335,0.0537099736912253,0.0526310015859104,0.0433431174668203,0.0590470618154338,0.0492648308212207,0.0463632089987387,0.0455113951985568,0.0494216494112674,0.0551202341990264
0.005,0.01,0.0720334647070948,0.0522608252217892,0.0517466587276048,0.0427594458098265,0.0573552946219702,0.0475699405117311,0.0450804575956559,0.0448859764349484,0.0478243005128572,0.0525610897302416
0.005,0.015,0.0729781397363634,0.0528674704039596,0.0524558853808663,0.0438351652629758,0.0582437617013387,0.0483509646584542,0.0463970783586431,0.0453836831327296,0.0481573522484652,0.0531318418175888
0.005,0.02,0.0713131286134183,0.0522585861216848,0.0520053828495156,0.0429848550727837,0.0573108133575627,0.0468361341643781,0.0453926638791593,0.0446351379530251,0.0480783599482114,0.0541149736309698
0.005,0.025,0.0700171191583606,0.0539202809035578,0.0519553352377282,0.0452277473176904,0.0568755454108447,0.0493783018604389,0.0475371816909923,0.0469068243511665,0.0496112889905539,0.0540730700702838
0.005,0.03,0.0704993511117141,0.0533352535855112,0.0505607139492843,0.0449996544687668,0.0570065155738089,0.0494654910928471,0.047354662665936,0.0470729918394632,0.0507930124059534,0.0538395612271696
0.005,0.035,0.0715446317357941,0.0557163946561469,0.0536046120413075,0.0465446290802834,0.0589295803134524,0.0504005519806588,0.0485258245951799,0.048551782699437,0.0503896213869015,0.0557219185506053
0.005,0.04,0.0718319597292423,0.0573762212016994,0.0521767138816446,0.0477540238910101,0.0583122485972461,0.05175993665429,0.0504433359634804,0.0500430926398459,0.0532360107644492,0.0575438081213728
0.005,0.045,0.0699733405113292,0.0569257055826539,0.0517716777622103,0.0477760913370991,0.0569303234256474,0.0502747378967887,0.0492639283734844,0.0495089624381866,0.0516930278278539,0.0549584186976811
0.005,0.05,0.0711760548853838,0.0591056339007918,0.0513398571400407,0.0497597268751126,0.0598603416791314,0.0547113442246225,0.052301953721995,0.0517406535677538,0.0559795295055215,0.0607686699797659
0.005,0.055,0.0719341118811259,0.0610422209295641,0.0521990394130857,0.0513263534998523,0.0607976195065726,0.0551138236577094,0.0539627216522192,0.0535062944704528,0.0562761927882629,0.0603141451196441
0.005,0.06,0.0706723169407347,0.0619864912504371,0.0519978799893947,0.0530000513194862,0.0604007899548574,0.0571950311429196,0.0548597719827578,0.05528930295545,0.0582618552556111,0.0619304047231759
0.005,0.065,0.0699567989986785,0.0636193588079914,0.0518922068560714,0.0546712447567919,0.0604795886002506,0.0579606587543516,0.0566274032587229,0.0573111105560075,0.0591732906390373,0.0631659030752704
0.005,0.07,0.0683955258167668,0.0640340819683335,0.0506875362958877,0.0549789606725079,0.0592308525013218,0.057831118319587,0.0565638667965211,0.0570089335305691,0.0598187419215808,0.062632698835343
0.005,0.075,0.0685333296987115,0.0648330290385378,0.0501954561494838,0.0555936550222225,0.0595846684159511,0.0594431827429823,0.0580153041762463,0.058605931637353,0.0610159230563791,0.0642872977888081
0.005,0.08,0.0692990283240448,0.0681012788947182,0.0513757596308554,0.0590067782340656,0.0607888229399598,0.062698837206853,0.0605957696252336,0.0611793316062588,0.0646621759907974,0.0674847876277515
0.005,0.085,0.0693108026240637,0.0674975550687315,0.0523875707755145,0.0590641792254737,0.0618558438082459,0.062287574892505,0.0611270268432456,0.0619410458948006,0.0647716794609537,0.0676789725557305
0.005,0.09,0.0694972474096853,0.0698832162090448,0.0510989574435122,0.061101864505597,0.0612412487400575,0.0634170122913905,0.0626673695650868,0.0634800780528312,0.0665431747566419,0.068545275370503
0.005,0.095,0.0699099835609811,0.0740031232241048,0.0526936945458388,0.0652505583037555,0.0636396714798673,0.0665627843578561,0.065967528782896,0.0680075478085356,0.0700657632473888,0.0719383439925841
0.005,0.1,0.0688968572696558,0.0754299782753667,0.0507960376546917,0.0663061368826051,0.0631990348018472,0.0683766753936984,0.0683813943130026,0.0693728628719598,0.0724901959836143,0.0730972841388091
0.005,0.105,0.0697201275588712,0.0765669159067192,0.0513451803826382,0.0677277708105236,0.0635369725657468,0.068602775236721,0.0679446434706959,0.0701753007962906,0.072903966984942,0.0733613824604864
0.005,0.11,0.066922858570824,0.0776268743111285,0.0510037483251505,0.0682399473050137,0.0627147715818903,0.0685328659155382,0.0685042339999855,0.0712161682658592,0.0733024876827322,0.0731051932542456
0.005,0.115,0.0693241529005821,0.0792476144889985,0.0516480841231948,0.070527875306401,0.0651999184369293,0.0699312239427473,0.0702753443837557,0.0732049271174949,0.0747243242955817,0.0748977651972837
0.005,0.12,0.0668329561111323,0.0815129484396982,0.0517176468099362,0.0739382135138506,0.0644601417118721,0.0723324496236455,0.0730008884930414,0.0762772748391842,0.0775106152630116,0.0760530394465572
0.005,0.125,0.0695050335783994,0.0827270598710142,0.0528970711276319,0.0746140777472972,0.0665456214688822,0.073713030107408,0.0743301994132747,0.0778165469176126,0.0797445013529201,0.0790523435411268
0.005,0.13,0.0680708590137257,0.0858492487392744,0.0517425162293655,0.0772043687356394,0.0655451404925205,0.0747585789187876,0.0757986549182789,0.0803748100920519,0.0822245217115662,0.07928215241327
0.005,0.135,0.0684135281094595,0.0870593017444781,0.0508683787824538,0.0784055787762708,0.0656719949260281,0.075065825379291,0.0769547455002255,0.0814577396929928,0.0825876581223675,0.0796553792994622
0.005,0.14,0.069096169717156,0.0906741999060943,0.0524861369334911,0.0829792027764212,0.0674050700191343,0.078302396148931,0.0793062116717509,0.0860815125586184,0.0872305188979714,0.0827182363528073
0.005,0.145,0.0683839195394837,0.0934719469390918,0.0526166260141912,0.0849643745398209,0.065584740776823,0.0778702285923427,0.0802379559739028,0.0881050923107,0.0879033923151608,0.0827893864160774
0.005,0.15,0.0675757148615875,0.0928219396385643,0.051388657733914,0.085195930477157,0.0663186158371221,0.0792242982358445,0.0805591479480059,0.0888671827489989,0.0890568228905404,0.0828336653257305
0.005,0.155,0.0664122782270571,0.0964021501299536,0.0502782363156342,0.0880366919634675,0.0655500625172154,0.0795951025265187,0.0825611146815393,0.0919535724681034,0.0913583309547753,0.084274915358317
0.005,0.16,0.0659977801688911,0.0991914518667195,0.0516853252779826,0.0919596610367073,0.0659317174639025,0.0798123605498942,0.0837639367138918,0.095309149327981,0.0935022061676746,0.0838718989142928
0.005,0.165,0.0679557347446189,0.0994912599988326,0.0510512455758624,0.0922859241852926,0.0678202564516707,0.0799203003282769,0.0839377235058755,0.0958362825410072,0.094310128894964,0.084858743872412
0.005,0.17,0.0695291317820587,0.104658220791072,0.0531005483891902,0.0969621879224678,0.0675523986042259,0.0829144055681774,0.0864816634196784,0.100455149620289,0.0969549198383591,0.0855392526241154
0.005,0.175,0.0660052988546008,0.104776244822988,0.0515166492315315,0.0986472766578335,0.0665942483813319,0.0822001430807377,0.086528522153734,0.10080510733223,0.0969886660097563,0.0843981671397659
0.005,0.18,0.0682960287766624,0.106705310605908,0.0524150480005039,0.0997202177369182,0.0684359303208975,0.0829490532617795,0.0867205823213782,0.10270393669882,0.0990915067392597,0.0865439610120564
0.005,0.185,0.0671309842893621,0.10835092822131,0.0509462859308085,0.102574428675427,0.0673930294797657,0.0792947329232965,0.0845864019567351,0.104930381663369,0.0991484588002567,0.0852840290069804
0.005,0.19,0.067119888955501,0.110306758944615,0.0511372225622254,0.104052673481534,0.0672970472280781,0.0796933924683497,0.0852378980370783,0.105705555938307,0.0987698132287309,0.0838437144783816
0.005,0.195,0.066187535976324,0.11152571492102,0.0518212482856761,0.106900337653845,0.0680776040273855,0.0800029647758168,0.0867067410744714,0.108479760588711,0.100527179542769,0.084474286486608
0.005,0.2,0.0662787212928972,0.114652530163157,0.049992367820854,0.108293186767281,0.0661171072881893,0.0782872681254401,0.0844556086102253,0.109277486075882,0.100114160146874,0.0833798431308622
0.01,0,0.073236312705591,0.0511939389158964,0.0519236395897393,0.0419389563535754,0.0581209569711685,0.0461242377233452,0.0444240153356053,0.0435454583125182,0.0462916926566179,0.0527574446559822
0.01,0.005,0.0718633805990958,0.0524278269428928,0.0514835250010834,0.0429376602510748,0.0578362417377912,0.0471315849309202,0.045322960902932,0.0451281118458065,0.0475939973774501,0.051661786835346
0.01,0.01,0.0719760175798868,0.0511728526510575,0.0523382558447183,0.0425426065052064,0.0566399293418593,0.0472933447992982,0.0451364402094753,0.0440688365520473,0.0467788921065045,0.0516628374391914
0.01,0.015,0.0709535946071222,0.0517663218258134,0.0522127792749831,0.0430197322102798,0.0561977969110703,0.0472286877761325,0.045254074882494,0.044831719533362,0.04751216794284,0.051606704719223
0.01,0.02,0.0706495420284317,0.0526281578699912,0.051396499310209,0.0443042592716451,0.056627571450289,0.049281804165425,0.0465607755788086,0.0457688971658086,0.0477908099585149,0.0532595791786413
0.01,0.025,0.071264657347248,0.0531001949798434,0.0519844605513394,0.044195478498999,0.0583988924952334,0.0468726955359321,0.0457923108251683,0.0456642483085931,0.0479942604714777,0.0525023587274792
0.01,0.03,0.0715037140173686,0.0543653750301214,0.0527566254901606,0.0453190859017819,0.0576628416016404,0.0495958372070909,0.0473801746914908,0.0472143379121136,0.0491857735454103,0.0536305202561058
0.01,0.035,0.0697936831524061,0.053632227163555,0.0515904247815354,0.0460324922520973,0.0578386484423439,0.0504603429376041,0.048701164615305,0.0482828140461776,0.0508522545875468,0.0547879785677941
0.01,0.04,0.0704270050923424,0.0546501727529032,0.0512732338905515,0.0464123926284414,0.0577988330246007,0.0500981666543844,0.0491752258937006,0.048186168338349,0.0504342316626586,0.0539434010751864
0.01,0.045,0.0718216024967624,0.0571956932308902,0.0514824585260166,0.0479557246420881,0.0588870892482093,0.0520489467352918,0.050423150510437,0.0500240309529375,0.0526522363240279,0.0566492525748364
0.01,0.05,0.0720270890425427,0.0591752379761637,0.052381053694199,0.0497006178287924,0.0596444135524701,0.0540148588143153,0.0512598766561174,0.0521971610661133,0.054601455303607,0.0594085844440378
0.01,0.055,0.0704053834143338,0.0614368543632183,0.0523389487372547,0.0522764372502611,0.0596679822067596,0.0568120182525622,0.054570147756177,0.0546611691791168,0.0572271348600282,0.0608435872337046
0.01,0.06,0.0683710321878943,0.0620730707366626,0.0515095577233585,0.0529818958961852,0.0583858417960224,0.0554196209375792,0.0543860324637806,0.0552289133627672,0.0577268139896132,0.0607998970792145
0.01,0.065,0.0704394272483248,0.0649358076016352,0.0518956939481884,0.0557025302206988,0.060886518251322,0.0585052688918373,0.057044151487468,0.0579022580065025,0.0604741929210442,0.0638106768677833
0.01,0.07,0.0708464658296442,0.063873694477707,0.0508517147637802,0.0548771014661125,0.0603182748935624,0.0577949787524314,0.0564249219658268,0.0570869159537772,0.0591675572909169,0.0630640857170392
0.01,0.075,0.0705390103169585,0.0671776368642729,0.0518358410028844,0.0584490194052396,0.0615506934603604,0.061802007319781,0.0604891994076479,0.0614871875991917,0.0640608023791234,0.0658221144883135
0.01,0.08,0.069110975157572,0.0674720537086784,0.0505927859359087,0.0586361751365483,0.0611088057071267,0.0609921471244541,0.0598246828446385,0.0608396640764593,0.063239570176572,0.0660749901528806
0.01,0.085,0.0701566698987617,0.069299286785924,0.0516671933765537,0.0611026111760084,0.0620254827916307,0.0628190824871845,0.0624338957027343,0.0634150199276944,0.0659622860003128,0.0669515175995477
0.01,0.09,0.0685613706873968,0.069346943835874,0.0507922227892265,0.0601842767567828,0.0603662045489354,0.062286927387406,0.0610533347659792,0.0626639113884323,0.0647902535071115,0.0671320723155407
0.01,0.095,0.0688692662336478,0.0726547025162235,0.0511203188570017,0.0635291365770765,0.0622646666663274,0.0642885089124526,0.0643262118146249,0.0656972742372579,0.0678223606993334,0.0696772616071172
0.01,0.1,0.0668046189802646,0.0766125391487962,0.0515422743057303,0.0682155900481194,0.0621543260880804,0.0683845563749319,0.0686105508797958,0.0705275142947711,0.0722152139600455,0.0728679408572196
0.01,0.105,0.0702668123359177,0.0769502494641644,0.0522549698508835,0.0682056412588222,0.0641687843538237,0.0708827144590342,0.0697544328664145,0.0710471433337912,0.0742032597065693,0.075241341016089
0.01,0.11,0.0695968134145196,0.0787368016274526,0.0507941037161219,0.0701479015819722,0.0637981360708882,0.0697153632936455,0.0701614662314845,0.0723675998887582,0.0746969441511035,0.074211073673842
0.01,0.115,0.0692700875918634,0.082278757423299,0.0511518878018388,0.0733174647442607,0.0642070734057125,0.0720776268883035,0.0721946309167504,0.0766152486587083,0.0786964968548397,0.0778004069738836
0.01,0.12,0.0689447223178222,0.0828953074521918,0.0509030645291504,0.0743108339876276,0.0653639151835772,0.0740976905041232,0.0739504934503385,0.077468393903247,0.0794062491952324,0.077620739767092
0.01,0.125,0.069575888968568,0.0836205135849698,0.0529179204307936,0.075877561422452,0.0657522160471584,0.0748075154871704,0.0751807898911226,0.078168621404789,0.0802055235774102,0.0794618139320132
0.01,0.13,0.0694384400348396,0.0865308347664386,0.0528595754807376,0.0789341890925879,0.0677308338615246,0.0762951067913629,0.0774527262247037,0.0819308487022131,0.0836249789048943,0.0808232601153548
0.01,0.135,0.0699734816720345,0.0902816406845385,0.0515457698109338,0.0815276477308711,0.0671484297182571,0.077995673818905,0.0793943266910444,0.0845182925158211,0.0867951340484878,0.0828950988139606
0.01,0.14,0.0659504510588115,0.0899075733013399,0.0508550427951225,0.082274354478563,0.0650603014767336,0.0757698725088726,0.078388356874767,0.0842631196137667,0.0852947867140035,0.0792317378463094
0.01,0.145,0.0660302844743779,0.0915725275520543,0.0505628069481177,0.0845001115377432,0.0645508543950661,0.077477035627171,0.0798331667078813,0.0867805856127709,0.0854793158458196,0.0803280681386646
0.01,0.15,0.0697043388850267,0.0945415241070131,0.052196668587717,0.0870584326543708,0.0682844283895904,0.0801058438566651,0.0822681329070812,0.0898929227309699,0.0901333727747376,0.0845797412157972
0.01,0.155,0.0695501577192553,0.0970914696632918,0.0519618568793437,0.0897308647056379,0.0686311676666517,0.0799584725353368,0.0835271704576528,0.0925490509814267,0.0912852225347664,0.0830404658217342
0.01,0.16,0.0664317076099182,0.0982054719427984,0.0503731999200265,0.090175920313919,0.0653849700388772,0.0791623809262044,0.0828319544733247,0.0934281870723074,0.0922474399296841,0.0833213293964782
0.01,0.165,0.0669872741868694,0.0991643999464674,0.0511805130839194,0.0925651811261773,0.0668087180309159,0.0808245275463357,0.084621689925263,0.0957076463506227,0.0947620014881849,0.0847291366918179
0.01,0.17,0.0672625684580224,0.101129315767628,0.0499530772189255,0.0949774856779208,0.0661128244430377,0.0806222209462112,0.0848990237392837,0.0979630943202065,0.0948180661995114,0.0831476100341748
0.01,0.175,0.065155167631678,0.103896770932304,0.0510473732534396,0.098176906403232,0.0666853183677401,0.0818544041436945,0.0861827499185434,0.100262035231492,0.0959349409871379,0.0848376530034793
0.01,0.18,0.0686684865649421,0.106492696880717,0.0523950744234854,0.100458082176615,0.0687548839830016,0.0825730633748751,0.0884103688327566,0.103198122171243,0.100141755400495,0.0865584279188751
0.01,0.185,0.0668683332571695,0.106584815409565,0.0525330274441819,0.101699803599734,0.0659966221883072,0.0819438538179691,0.0876407724678924,0.104048249170952,0.0992774312816827,0.0849726907218231
0.01,0.19,0.0658287632394455,0.112073500692841,0.052060854467307,0.10584070787473,0.0672666506745453,0.0807392998881084,0.0869113302501632,0.108303145100821,0.099901352150454,0.0838859805242518
0.01,0.195,0.0683761362924854,0.113074469261159,0.0525975989919865,0.107755730928846,0.0682813538979506,0.0829046073772935,0.0878809584514814,0.109679635998861,0.101402236655342,0.0859432101072699
0.01,0.2,0.0661593886478456,0.114590233010421,0.0510532141430741,0.108928108154155,0.0662061602523864,0.0795799679205774,0.08617921962852,0.11101920835579,0.101424815097778,0.083954745795022
0.015,0,0.0729288712047147,0.0524936399683636,0.0525459697069145,0.0426416503811924,0.0575887235369195,0.0483140102413415,0.0453498508736115,0.0454455227804615,0.0484850307569705,0.0537563944869156
0.015,0.005,0.0735085738401329,0.0519458268978179,0.0527400605744717,0.0420341119451195,0.0577865040062894,0.0467110635165979,0.0445217392129231,0.0437368122153746,0.0462763725880733,0.0526648996652183
0.015,0.01,0.0731237892383083,0.0517932860107766,0.0520515356301686,0.0419999446378035,0.0583575796861502,0.0478095620681872,0.0452286459064932,0.0441162594824132,0.0475078425656256,0.0528879877901185
0.015,0.015,0.0712905664893462,0.0523544578985886,0.0520809661595622,0.0433051125619934,0.057790688173497,0.0476770210683987,0.0447756208612574,0.0445744359321842,0.0472988061759698,0.0510153565761892
0.015,0.02,0.0721457512998261,0.0526440925615037,0.0516183932323155,0.0426869847503507,0.0567579788076637,0.047792075497674,0.0457111105381001,0.0448087243415769,0.0472474378304795,0.05290813077582
0.015,0.025,0.0713126164492286,0.0525975775186896,0.0515219712048114,0.0441010387030035,0.0574080755389074,0.0481618083547398,0.0463506018348514,0.04611204839733,0.0481072628050567,0.0522743778201558
0.015,0.03,0.0699678140227264,0.0534414121861498,0.0519345266944813,0.0457531974348634,0.0570316548557321,0.0498203391247257,0.0479232959849362,0.0478091415472101,0.0496822861800654,0.0539366375831678
0.015,0.035,0.0711500720663096,0.0553649152619537,0.051617332187146,0.0471990337909073,0.0579126385386454,0.0510907393500558,0.0494333264191961,0.0491449343248367,0.0516913913663558,0.0554577479992209
0.015,0.04,0.0698709640255455,0.0555201182604707,0.0516976616096322,0.0471664433208547,0.0579170561571938,0.0507565128052707,0.0490524172178227,0.0487039554249898,0.0512594686687661,0.0553031007431296
0.015,0.045,0.0707086459469433,0.0572103294956027,0.0515953616352247,0.0496355869165069,0.0586212825014386,0.0534448494034731,0.0516477213805965,0.0514440363215513,0.0541028342614995,0.057885719468444
0.015,0.05,0.0724710049886931,0.0602990329665787,0.0530409978440644,0.051848485660504,0.060768762290815,0.0547381207440073,0.0535935410026122,0.0537865366468988,0.0557778061513714,0.059647159675037
0.015,0.055,0.0707176120758544,0.058655708558909,0.0515366458036427,0.0508961974819563,0.0610120339606248,0.0551205492099881,0.053055295404658,0.0529870563831371,0.0558742637625544,0.0588145690550066
0.015,0.06,0.0690324812531607,0.060327182457523,0.051631212283062,0.0523365505423328,0.0599952364858443,0.0552445907480386,0.0540121428967509,0.0540745794086994,0.0556185876323684,0.060091310291746
0.015,0.065,0.0706371368226999,0.0624083017980284,0.0515866618170218,0.0546658350274276,0.0604762043389568,0.0576402083480998,0.0559084498848675,0.0560734413054329,0.0586012236989101,0.062307595170746
0.015,0.07,0.0709338366936258,0.0628013056053383,0.0523538994778727,0.055411342286942,0.0617162634482303,0.0579115316659556,0.0567713964007412,0.057068317664175,0.0595629275084912,0.0627507680978877
0.015,0.075,0.0710413848581587,0.0652602737604542,0.0520465702039968,0.0584187840610624,0.0619749545114924,0.0615145082082994,0.0608783845270247,0.0602614713634905,0.0629786793893296,0.0667234859319877
0.015,0.08,0.0697817014336163,0.0672638163365755,0.0531472439951347,0.0593209557800419,0.0622388406912262,0.062061150748036,0.060790083334632,0.0606918958477147,0.0630157794380383,0.0665857745605982
0.015,0.085,0.0689401705620016,0.0696262495758539,0.0506738115489706,0.0613580300331467,0.0622928280956931,0.0625164890470215,0.0619646513060578,0.0634639467145201,0.0654676735675858,0.0666552732194429
0.015,0.09,0.0705220172389114,0.0712395732142216,0.0510626840656385,0.0626743821581982,0.0632743862193748,0.0664172275830728,0.064601513451098,0.0648974421908773,0.0677300888740424,0.0701035205649515
0.015,0.095,0.0688989745251403,0.0721045235546066,0.0519043425142233,0.0647280150966212,0.0627006064354302,0.0654198507877334,0.0654181908862056,0.0669378010338355,0.0686752617501574,0.0691574230336818
0.015,0.1,0.0698295263410379,0.0739951291036035,0.0517981000135374,0.0670000293089878,0.0646415405640141,0.0674338767382916,0.0680390437495527,0.0693627759922123,0.0712172229643107,0.0721386824538188
0.015,0.105,0.0682112904426835,0.0781365229654934,0.0520444093573735,0.0693649802230714,0.0639950793010747,0.0695082926862799,0.0686613755753195,0.0716381133081953,0.073629387185009,0.0733930263225382
0.015,0.11,0.0692037513406485,0.0791155216717159,0.052152602223867,0.0713341834989639,0.0642199155217292,0.0715779063888276,0.071125162244979,0.0733565101713633,0.0749180827661167,0.0747927242137012
0.015,0.115,0.0707567168742252,0.0801877473434404,0.0517161759341911,0.0722875993944378,0.0653152056472925,0.0715900903781015,0.0718698858455565,0.0745272802289611,0.0763480550402106,0.077073337431949
0.015,0.12,0.0685524827052203,0.0849053341502084,0.0533939588553726,0.0768485028400246,0.0656837781442467,0.0757148144001329,0.0767040131082182,0.0796610096576768,0.0814815387060606,0.0793447139129362
0.015,0.125,0.0680491827635849,0.0826606942569984,0.0523403383546669,0.0755029277150181,0.0652322239526568,0.0745606654714886,0.0747419099290993,0.0782760091792692,0.0796588117408047,0.0780301684194651
0.015,0.13,0.0676615030389753,0.0873969964585232,0.0520804301239153,0.0794488458715871,0.0661336607641985,0.0761025643961944,0.0768051517286948,0.0811997580201379,0.0825939570729713,0.0796534250044489
0.015,0.135,0.0678474296916783,0.087490590723681,0.0520137359712683,0.0801189186712507,0.065264853771721,0.0765489609841057,0.0777735266834276,0.0825536095012376,0.083333691793723,0.0797981095471267
0.015,0.14,0.0703582245287117,0.0912462649668944,0.0521413547870867,0.0837796691725174,0.0683228375193207,0.0792241494525286,0.0811425351565538,0.0872044161902226,0.0868325937108408,0.0824107486681327
0.015,0.145,0.0686967493700392,0.0919912308725272,0.0524719536677677,0.084767371754812,0.0675936832160065,0.0795618508533544,0.081469265226047,0.0877815039300473,0.0885929606652901,0.0847280117324519
0.015,0.15,0.0660169748841774,0.0951147297848598,0.0511012754089975,0.0877262543356013,0.0660804160323305,0.0799359697913827,0.0833590049592833,0.0906049105651702,0.0907247170997276,0.0821446927603597
0.015,0.155,0.0683212754506102,0.0960034947184652,0.0519334843673143,0.0887506326267733,0.0680586221129204,0.0805325054112141,0.083015518339903,0.0916311491100028,0.0908256509483932,0.0841349622849764
0.015,0.16,0.0674639920931369,0.0979884821765095,0.0522696060333661,0.0915404952479289,0.0671821269504754,0.0802116704494561,0.0835493662290901,0.0937300025048558,0.0919580042520183,0.0845926436202006
0.015,0.165,0.0697083850086064,0.0992638585240841,0.0519556927541608,0.0932025649211825,0.0675843956385326,0.0818824273231748,0.0850338143101522,0.0955094715641766,0.0932362561845726,0.0848469477401563
0.015,0.17,0.0669919306038002,0.100564660213669,0.0508386284893417,0.095382399357846,0.0663270679847157,0.080069000582627,0.0843691174544081,0.0971437735645197,0.0940028710985837,0.0838126111034006
0.015,0.175,0.0675213666536772,0.105499304839912,0.0511705450959228,0.0987051974967608,0.0674557429491199,0.0829905738328777,0.0876275429255796,0.101226768948268,0.0980081033860189,0.0860268222456052
0.015,0.18,0.0684791427913055,0.106730527225237,0.0529526576396463,0.100887120864554,0.0677970031979125,0.0829752891667405,0.0873816474747086,0.102198042317278,0.0974750793595362,0.0865487592121262
0.015,0.185,0.0677310067455854,0.108979980447879,0.0517750981161459,0.103529658628794,0.0673840094005931,0.0823731695791805,0.0887605079056374,0.105075819498025,0.0996163708576059,0.0862673026369157
0.015,0.19,0.0683433445274513,0.110424928544443,0.05315476237124,0.106050874581711,0.0680449889852776,0.083461324945514,0.0883182384574479,0.107632010660743,0.101824837693596,0.0872316879230873
0.015,0.195,0.066617880767089,0.112419990598788,0.0526114979206905,0.106762404293409,0.0671060034264427,0.0839409412823081,0.0894968793847662,0.109149626859061,0.101831514792583,0.0859211855539609
0.015,0.2,0.0668452360098995,0.116119837887422,0.0511094730499352,0.111172223119105,0.0679708583456531,0.0817296673992525,0.0881329593562569,0.111663820353255,0.102409719425854,0.08487927636186
0.02,0,0.070885240643881,0.0517669481283254,0.051920198829661,0.0420383686334906,0.055968346560764,0.04702645712775,0.0449832544007196,0.0441641352258882,0.0476694564375593,0.052818302389065
0.02,0.005,0.0721531425125054,0.0516308370019837,0.0525490549473521,0.0417276063107259,0.0576273407880864,0.0470317906106976,0.0443249708275183,0.0444645622647646,0.0473370400347913,0.0527682638544184
0.02,0.01,0.0713592677067527,0.0518428187388841,0.0519844677580386,0.0428031792275109,0.0577248995323771,0.0479774615334074,0.0457683787750214,0.0450102995272453,0.0479999042510751,0.0531423101548433
0.02,0.015,0.0737661561124895,0.0527633389264237,0.0525851304138576,0.0432927127781537,0.0581034829327257,0.0476714105303909,0.0455684432903463,0.0449155882444264,0.0477823299536224,0.0528826649311753
0.02,0.02,0.0721820174617488,0.0526394231607362,0.052501147797692,0.0444308520642705,0.0574971537261573,0.0488430221587568,0.0466635956368943,0.0464412733317483,0.0486978130404376,0.0539307420517565
0.02,0.025,0.0712879083113372,0.0521610978455265,0.0520250722217125,0.0442869980447507,0.0577046663914919,0.0475821606399516,0.0461345255917401,0.0454838242347717,0.0475931554344024,0.0527983918727887
0.02,0.03,0.0718043382079187,0.0543088846526298,0.0531779152220567,0.046298504972381,0.0579869469296394,0.0498322537939632,0.0487374963766656,0.047897422634747,0.0503631467425387,0.0535603065234926
0.02,0.035,0.0714881945595225,0.0547730386739201,0.0509382737624058,0.0461406640182247,0.058824785622735,0.049201439318341,0.047957749203126,0.0475380634443081,0.0503018433070039,0.0542007754262374
0.02,0.04,0.0711264655097464,0.0548590726891285,0.0521827393931257,0.047523229460095,0.0585171989724017,0.0519220517981839,0.0495413763042135,0.0489972427368887,0.0519091989235792,0.0563555832538858
0.02,0.045,0.0698319088036378,0.0570470488166519,0.0523708825550339,0.049877191922317,0.0590451341234576,0.053180083178258,0.0516886560224454,0.0511093375242037,0.053851771561052,0.0577767151156418
0.02,0.05,0.0692314547689331,0.0576339307980635,0.0520977589591072,0.0498999336821062,0.0581270380167332,0.0525781425339317,0.0514968757967093,0.0513040285043381,0.0533259950986817,0.0569221900536105
0.02,0.055,0.06924173036308,0.0604295890869548,0.0526416248968353,0.053227349786907,0.0591588177100728,0.0555995645738377,0.0545602217070028,0.054847260514443,0.0574486116587878,0.0594519123784119
0.02,0.06,0.0710852885732755,0.0604772189457162,0.0510905770849353,0.0526408470616557,0.06082777444548,0.0564844811572073,0.0550039502347983,0.0547507563814964,0.0577041998077349,0.0613579624188487
0.02,0.065,0.0712798180241704,0.063817771335735,0.053082848941007,0.056279603064359,0.0622521869758654,0.0588803222577828,0.0580798880716073,0.0579414494250464,0.0605118972167425,0.0635984127437869
0.02,0.07,0.0688334713915704,0.0656337857905678,0.0518316537538392,0.05812622877267,0.0610456208212156,0.0611002090241943,0.0600225091263629,0.0602064473732607,0.0621113620881951,0.0644049727568491
0.02,0.075,0.0698810147142125,0.0669869697434976,0.0521805913335099,0.0589962456086653,0.061806715403752,0.0615560453105648,0.0604033298664723,0.0610326466983288,0.063437377901419,0.0674977219668595
0.02,0.08,0.0686880259518095,0.0674080994665858,0.0514706143922197,0.0597809641711994,0.0628944782831952,0.0616782521564109,0.061093207890127,0.0611644442344886,0.0633616176909982,0.0665880819186523
0.02,0.085,0.0693546104688436,0.0701446938446587,0.0508770663544661,0.0623100629565438,0.0625540638527508,0.0631943643596003,0.0631956091646155,0.0641940275052277,0.0658836546084423,0.0685224146695153
0.02,0.09,0.0687143420272717,0.0708212426572654,0.0526250541710637,0.0641363286268935,0.0629521615751975,0.0655048252236971,0.065254709447704,0.0655489313007156,0.0676520797744809,0.0690382375355058
0.02,0.095,0.0676969210071561,0.0741147680947642,0.0517994905431413,0.0664272662536042,0.0619436543500862,0.0674443608903627,0.0670716311092404,0.0685041809680314,0.070205625886865,0.0705249424441795
0.02,0.1,0.0691221050812097,0.0766696624179114,0.0523363101006195,0.0695082175163841,0.062984789783236,0.0691345616292673,0.0693113325940802,0.071200983537452,0.0731714402908254,0.0749308199790729
0.02,0.105,0.0677047951330779,0.077623470149724,0.0523695759838422,0.0695896394186484,0.0633747429232012,0.0700779605699232,0.0699864242172732,0.0716132924170732,0.0731642486299962,0.0736095367037283
0.02,0.11,0.0692778175433336,0.078694884194787,0.0526082199574275,0.071299696620232,0.064777864347876,0.0701108649440341,0.0701570843628866,0.0736600116515559,0.0762595478685349,0.0757222718693702
0.02,0.115,0.0689486332295824,0.0820990759008471,0.0525384468316307,0.0740992612294233,0.0645128293590828,0.0742994420396322,0.0742797555995445,0.076519906566228,0.0778311115400484,0.0777546586820256
0.02,0.12,0.0692367883177449,0.0827796313563692,0.0513336536176357,0.075350838665848,0.0658467937501504,0.0754679845729328,0.0752030604298512,0.077877983824025,0.0800990882821483,0.0790958265161121
0.02,0.125,0.0704197350016053,0.0851646699869415,0.0527207698247943,0.0784041549327541,0.0668807744075596,0.0760572953017473,0.0768278618548063,0.0805709401734059,0.0824680959177218,0.0797604154193003
0.02,0.13,0.0681930914812067,0.084696894205552,0.0512323806559583,0.0779817034812804,0.0649691314353886,0.0759433195512677,0.0761756617596064,0.0797338982618737,0.0812044291006017,0.0793481514636843
0.02,0.135,0.0677830023707877,0.088114425103242,0.052184199935853,0.0813427734893368,0.0650241319458236,0.0776357462365981,0.0791254279664412,0.0839800426839598,0.0845865978450182,0.0808313986392596
0.02,0.14,0.0687786599677895,0.09023784099331,0.0522338205196267,0.0834748895154328,0.066676469940129,0.0796353916844267,0.0803571947669719,0.0858721874372806,0.0866227389835117,0.0816007128851348
0.02,0.145,0.0688246991547759,0.0933044777756023,0.0526078728580104,0.0859954805045498,0.067243304487793,0.0791323012938742,0.0813931834637667,0.0883352923854947,0.0879834032419241,0.0813958864314457
0.02,0.15,0.0667806876909383,0.0949509040121667,0.0514228508732852,0.0875830362627219,0.0655861538586103,0.0799686045892898,0.0822638633809551,0.0902963320377986,0.0901608000169886,0.0834453109937316
0.02,0.155,0.068607907902825,0.0948483090616348,0.0515763116954872,0.0879257759814584,0.0662762946173335,0.0805077985600391,0.0833923860487038,0.0907752356112455,0.0908059731544523,0.0841011686263401
0.02,0.16,0.0695923066035265,0.097765725900162,0.0521194800438722,0.0904818263905152,0.0680195818921973,0.0814709656304827,0.0843812330053807,0.0942042124482558,0.0928031296566404,0.0850022926169649
0.02,0.165,0.0706601463703836,0.100833814727534,0.052858064986365,0.094073011224629,0.0688686411157162,0.0849430468578059,0.0885503169072469,0.0974963411774788,0.0960090517151672,0.0864893801619748
0.02,0.17,0.0693472912064598,0.102798792933606,0.0529604417711554,0.0973164337777102,0.0690375785654482,0.0837326490779595,0.0873618897461185,0.0993869537404456,0.09731916897258,0.0873559167731747
0.02,0.175,0.0688496437431241,0.10433212552305,0.0519195481523902,0.0981419857040081,0.0672437721875042,0.0824288097256569,0.0879507451005886,0.100730573300167,0.0985898151781606,0.0852813002984565
0.02,0.18,0.0673322702155393,0.105449608657233,0.0520575669652396,0.0998005001278095,0.0663962472301048,0.0827923182899693,0.0885438336045998,0.101511439034839,0.0980009164488026,0.0851930820781602
0.02,0.185,0.0678658821093602,0.107258621352697,0.0529855260316319,0.102298943701538,0.0661342275965806,0.0833372741855996,0.0878265305526804,0.104224338771362,0.0991497856744063,0.0868279639759816
0.02,0.19,0.0680498776429231,0.112001052552004,0.053104200467658,0.106497677324431,0.0679178900186608,0.0840284911242731,0.0890327149610143,0.108163523416897,0.10189517261887,0.0864580245028546
0.02,0.195,0.0692938871080149,0.112473069940953,0.0523370634300477,0.107486012535852,0.067332069097507,0.0826372029941838,0.0895012064485822,0.109388815616747,0.10299409234894,0.0864639392079069
0.02,0.2,0.0671510111756285,0.114272480677993,0.0518015853223888,0.109931017261759,0.0661680106017212,0.0838406407049735,0.0889948099879316,0.110664804337592,0.102560635656738,0.0859255775584347
0.025,0,0.0728089097563138,0.0525284245237076,0.0541048703159144,0.0425114859717833,0.0578369699196671,0.0478361716897793,0.045648034652293,0.0447997005540723,0.0476744863806189,0.0530100183161558
0.025,0.005,0.0732122175124622,0.0509440537685274,0.0539339666241854,0.0422837759797584,0.05734628680098,0.0468910879300531,0.0447165565178206,0.0442947443936483,0.0470152534626195,0.0528700817689645
0.025,0.01,0.0726967147271657,0.0523020069848299,0.0525350859214291,0.0427755952124408,0.0575660775746088,0.048898221002204,0.0463511122577233,0.0446772240526301,0.0477861559859829,0.0526593882267357
0.025,0.015,0.0718874009639966,0.0536029920668102,0.0538317510637676,0.0443629091774003,0.0578095244949711,0.049242880940537,0.0477086778004176,0.0463330222866929,0.0486021055569564,0.0543653043847986
0.025,0.02,0.0685521962420555,0.052059770172902,0.0514721286078275,0.0442088591726115,0.0565470844456419,0.047060304199765,0.0464498598149143,0.0458226847814979,0.0483258924004396,0.0520516703438417
0.025,0.025,0.0708808159422866,0.053999010773053,0.0534004094385023,0.0458521493899817,0.0580633597940621,0.0488907749825784,0.0482436224811809,0.0472236363638205,0.0493672236604707,0.0540317102196051
0.025,0.03,0.0729136833434617,0.0555858181850835,0.0528157185280054,0.0468881421344331,0.0608153991263061,0.0494758491287729,0.0486891566227924,0.0484170571370384,0.0504457253586844,0.0541952832884248
0.025,0.035,0.0705126765583068,0.0554333409262042,0.0522381464357353,0.0478962250572642,0.0583457852120725,0.050712265816754,0.0500229719312148,0.0499396461065575,0.0520894377574298,0.0554933156111631
0.025,0.04,0.072592355265735,0.0567401838924501,0.0541555002825985,0.0493917495885479,0.0613448824824526,0.051976583024395,0.0508219269386397,0.0509858617879387,0.0524960121638716,0.0566066724953535
0.025,0.045,0.0705130050851665,0.0571997113147574,0.0532925147580556,0.0501917319299858,0.0589829561317814,0.05314196026865,0.0518783298716562,0.0514935875507304,0.0537547012088729,0.0577349899447959
0.025,0.05,0.0714521507740775,0.0589604693533115,0.0524493199615817,0.0515520742332065,0.0607152323154915,0.0550750771885873,0.0533016718917252,0.0531249076076619,0.0554633221674676,0.0588883789476817
0.025,0.055,0.0685974126409053,0.0592735009110859,0.0528746471583053,0.0527544308009699,0.0603741220272115,0.054963214418108,0.0539186517047751,0.053637249894024,0.0553159518853769,0.0596080502175754
0.025,0.06,0.0693151981654803,0.0618020810100731,0.0523441312610902,0.0546132970856556,0.0593251829973338,0.0568453421845249,0.055592597448878,0.0563489251614028,0.0579338352046053,0.0608327463876393
0.025,0.065,0.071520267147659,0.064382661272048,0.054262034783587,0.0573603054846217,0.0638550986260714,0.0597167284810478,0.0591622246284783,0.0590372682258451,0.0615655882382691,0.0651013579648421
0.025,0.07,0.0714011134274642,0.064728599048931,0.0525435005128515,0.0573569953509595,0.0622071812410302,0.0599829673573939,0.0589339886182552,0.0588550775611429,0.0608338337023021,0.0644094488292709
0.025,0.075,0.0704270182461072,0.0681855022428694,0.0530343158801226,0.0608482700417559,0.0626527651284768,0.0623728121290657,0.0615579656848259,0.0624701241930191,0.0646573659660779,0.0671513488089318
0.025,0.08,0.0710681881650837,0.0670457322152568,0.0523048664422616,0.0603592765828442,0.0621946940871554,0.063248854933677,0.0619089628968288,0.0617036758583323,0.0639028314587717,0.0668871131640758
0.025,0.085,0.0690497967793241,0.0690360199111742,0.0518608929218771,0.0618546317889008,0.0631796968243424,0.0633544533567257,0.0620925053837305,0.063636935424641,0.0655092006168349,0.0669976478178029
0.025,0.09,0.0699169815409693,0.0718754076786874,0.0521963872732003,0.0638968445975602,0.0625664286676864,0.0652396442752551,0.0647117423256834,0.0660616785838332,0.0683494913985585,0.0702710779034262
0.025,0.095,0.0707415844254391,0.0737642076543899,0.0525370378387864,0.0667207940034202,0.0638095348433601,0.068247327671454,0.0672212242685416,0.0689978188472769,0.0709388741178705,0.0718291355504528
0.025,0.1,0.0715734104045137,0.0747131309350783,0.0530569483218717,0.0674571334851214,0.0651630727014311,0.0688509127444594,0.0683394907389422,0.0700799425858497,0.0719450285744191,0.0735695244904893
0.025,0.105,0.0694093114647524,0.0765894894055937,0.0525378271256851,0.0698604819698733,0.0652429814474475,0.0688514512747002,0.0696006461767093,0.0723269742341715,0.0735001092157516,0.0729091673658726
0.025,0.11,0.067951278435206,0.0780639398286607,0.0524473653125339,0.0715576374298116,0.0637576792232755,0.0705678109375294,0.0711714963785361,0.0736976915959554,0.0757392156528623,0.074241875960133
0.025,0.115,0.0684044936331274,0.0816497804046619,0.0523660180604699,0.0744423198060821,0.0647886760216979,0.0740369287816496,0.0740713193656594,0.0764362779629155,0.0777618468805784,0.0776259875391604
0.025,0.12,0.0694486414463907,0.0839259440930367,0.0541686575050527,0.0772316158443735,0.0667629793652289,0.075302783980805,0.0762356580078963,0.0793623465963996,0.0810192410934555,0.0788895575992556
0.025,0.125,0.0697289375587309,0.0854502959111773,0.054557890619367,0.0792968326955704,0.0671437909153784,0.0780537125902176,0.0783683218622554,0.0814765747196912,0.0828586809926942,0.0812508239910208
0.025,0.13,0.0676061458749376,0.0860758540557537,0.0514402737392364,0.0794973102321849,0.0651510040647813,0.0761529667050992,0.0771924647023699,0.0815698071109148,0.0828666773896459,0.0791683936875808
0.025,0.135,0.0678548898091097,0.0881215640503864,0.0518250113743603,0.0812528493967134,0.0650621038941648,0.0774172379435492,0.0798400306168173,0.083480524995473,0.0854539850531822,0.0808073228907858
0.025,0.14,0.069349590351223,0.0916301924332664,0.0526973689616098,0.0835768554641158,0.0667374924952955,0.0799509010882462,0.0814726962102992,0.0857621317702063,0.0885762069904921,0.0831668416482765
0.025,0.145,0.0674812806504893,0.0942127344281714,0.0526079551817282,0.0867729765902738,0.0656043994200837,0.0796909944987104,0.0821070043089693,0.0894836504058669,0.0892311949623477,0.0825003102819533
0.025,0.15,0.0698383915573067,0.0943336534039552,0.0529328927150449,0.0878237057802803,0.0680093610085972,0.0812085012642454,0.0833201144403084,0.0900217607050473,0.0896205755839628,0.0845064027109589
0.025,0.155,0.0686171133505923,0.0980082877287047,0.0515045557276373,0.0908035135102633,0.0677530972358428,0.0807271418837503,0.0839654896701482,0.0929204196630629,0.0926295457911226,0.0851433016979804
0.025,0.16,0.0666681315311013,0.0969276571721844,0.0512716242707313,0.0904513732862419,0.0655388705353596,0.0792814804728637,0.0835907448399065,0.0936166098749144,0.0924872416711376,0.0838890405879809
0.025,0.165,0.0670749774081266,0.099397524967756,0.0525107767452124,0.0934176174534539,0.0661263377843512,0.0823087376172399,0.0856221453142109,0.095509136457081,0.0934552109334161,0.0851776942026045
0.025,0.17,0.0675503241680904,0.102478962875153,0.0530528479892153,0.0969289941455049,0.0684084905759335,0.0834297971260338,0.0874333568558747,0.0992431241282609,0.0972644993849788,0.0868085956561505
0.025,0.175,0.0683394724442955,0.106101989934527,0.0531528185014557,0.0999639815827965,0.0672910698653313,0.0849848560214437,0.0885977200508224,0.102745717547809,0.0995769066049717,0.08792100055485
0.025,0.18,0.0686610905160427,0.106006963819456,0.0517650002275437,0.101147859270126,0.0674670091221875,0.0840694966230574,0.0879321617248064,0.103107540362307,0.0984159145233383,0.0867673320445831
0.025,0.185,0.0668125714373875,0.107629516854098,0.0511304397894211,0.102430809269834,0.0654090293260209,0.0832379621674955,0.0888779047351322,0.104856244212063,0.0993529430834667,0.0858999078743047
0.025,0.19,0.0676205476123274,0.109639434973798,0.0524897510425927,0.105196646708936,0.067362212201146,0.0850802998272546,0.0897519226446027,0.106450137540045,0.101053498894043,0.0871131181744542
0.025,0.195,0.0663953859957949,0.112671526501501,0.0521462880189299,0.108005481286798,0.0664535799317397,0.0825051742177678,0.0895823272801966,0.1085142764404,0.100966249179006,0.0856353814224482
0.025,0.2,0.0663371346963011,0.114566014564462,0.0515387626143611,0.109675019888521,0.0660950587784448,0.082787378051791,0.0893645798147618,0.110990023677334,0.102634342343755,0.0848292689611268
0.03,0,0.0740618853924802,0.0518288449400761,0.0542976161197309,0.0427319179773084,0.0593646786352257,0.0482146099816912,0.0461144600458076,0.0440208869411516,0.0467934476032496,0.0532614796176073
0.03,0.005,0.0739175042235712,0.0527795873056034,0.0553599235544188,0.0436994318423613,0.0602110720086424,0.0474432224039693,0.0457696107344078,0.045007345747938,0.0480857468628009,0.0527771521751113
0.03,0.01,0.0698632817069468,0.051442492867632,0.0528774896324112,0.0430827747254999,0.056139681828543,0.047504375324041,0.0452748141411294,0.0442785660767835,0.046638137566294,0.05224444636742
0.03,0.015,0.0724058492792953,0.0526961484389324,0.054860042079089,0.0439552415951421,0.0575009451314887,0.0479609027510158,0.0464674788439858,0.0451987033458583,0.0484791275923043,0.0526545451275972
0.03,0.02,0.0726037622300031,0.0532860395338553,0.0532374899402971,0.044661104100041,0.0588498525378305,0.0487978647849612,0.0467967280414652,0.0466717296047469,0.049205030210774,0.0548319260537863
0.03,0.025,0.0722474258611107,0.0543720405297169,0.053656559938302,0.0461562007324003,0.0587161841502674,0.049506164177101,0.0478518410188026,0.0478702794931642,0.0496361644453405,0.0540045954421838
0.03,0.03,0.0709666390369948,0.0532908145084848,0.0545942296790243,0.0466851004010896,0.0586509750179729,0.0497839787526565,0.0481360570070095,0.0482920912379021,0.0501962471864424,0.0541789205841848
0.03,0.035,0.072275274243961,0.0560231131487572,0.0539729988480822,0.0488956949418188,0.0602133948721926,0.0531092147169148,0.0513829569473781,0.0508258249272258,0.0532965580280366,0.0563984320064402
0.03,0.04,0.0717158140427711,0.0557910346680184,0.0527006421195399,0.0480698260191644,0.0593998355920397,0.0517269949871599,0.0501964339966958,0.0504039539715685,0.0522955033349305,0.0562728822139452
0.03,0.045,0.0707382279196394,0.0580692900771448,0.0552943840939993,0.0513732439384098,0.0607222804076717,0.0541438065062871,0.0527456310104746,0.0529932860571558,0.0553057254897166,0.0585808235012879
0.03,0.05,0.0686873398934933,0.0571009797091653,0.0522950079182993,0.0508239880234844,0.0590508129133975,0.0542181560743806,0.0525624360741288,0.0525780640564662,0.0550754958427808,0.0589286653235633
0.03,0.055,0.0731067010261249,0.0596231802082278,0.0534891760611356,0.0527571449841483,0.0622966632109571,0.0564034822164837,0.0549893341020604,0.0542527458623312,0.0566593492566899,0.0601749632530732
0.03,0.06,0.0717777945274112,0.0613189115748521,0.0542765636697585,0.0550261968676877,0.0627306034760655,0.0573039934753099,0.0562129001710958,0.0560619707621353,0.0585981606724789,0.061896917689771
0.03,0.065,0.0707397735515175,0.0636075492085118,0.0539192646113691,0.0571821428189788,0.0617711479676149,0.059179318925048,0.0577923315430693,0.058593803969949,0.060434419241775,0.0633766237349545
0.03,0.07,0.0718697853240158,0.0652013126289309,0.0535022673176113,0.0575702195603804,0.0628662370279733,0.0593848042059698,0.0583307452475072,0.0586900859253873,0.0604399450436149,0.063694481060343
0.03,0.075,0.0710420847391218,0.0657303295235278,0.0522377319907123,0.0592949032388736,0.0650010181617273,0.0615571993143929,0.0608800012837689,0.0605426582720519,0.0625881024410968,0.0657574655548718
0.03,0.08,0.0714806053785865,0.0692778304320688,0.054257953631091,0.0623642568056623,0.0639922435442379,0.0645724240258287,0.0637886218203858,0.0638519292758663,0.0658694750959586,0.0680464370648714
0.03,0.085,0.0705298745373716,0.0687549075317365,0.0523016813525548,0.0619127905279643,0.0633884059716615,0.0637889716669743,0.0631363611666779,0.0638421346751407,0.065691241565192,0.0678419151002658
0.03,0.09,0.0700777482584176,0.0705540187870613,0.053344812611383,0.0646024272399685,0.064841589705028,0.065896567049246,0.0649409748623727,0.066365268613015,0.0681957086250008,0.0693824345481765
0.03,0.095,0.0697771524622803,0.0734435577629992,0.0524156150472669,0.0668667426697034,0.0641106329344882,0.068331383884599,0.0678187042342752,0.068561828992332,0.0707908225814412,0.0722525909755894
0.03,0.1,0.0700335708427972,0.0754733566881183,0.0526586337079136,0.0680308985744563,0.0643636663615317,0.0688718125989583,0.0684948353222999,0.0701961829856717,0.0719316390067869,0.0730824910379182
0.03,0.105,0.0696794012308045,0.0775543580484844,0.0542686629084206,0.0709545100798275,0.0657427415753444,0.0717752768173586,0.0716954213742236,0.0730774888208039,0.0741709267828758,0.0748332037614938
0.03,0.11,0.0692572680762192,0.0802524968635397,0.0540070016052886,0.0727279141115216,0.065099692525752,0.0742463534059473,0.074007575014346,0.0754054779269924,0.0772508046700443,0.0770219193390903
0.03,0.115,0.0718279920191438,0.0805846034279134,0.0544489006499911,0.0741350158603756,0.0678086289077251,0.0734696704266131,0.0736668619591751,0.0752961509538776,0.0774046757985496,0.0775972643042191
0.03,0.12,0.0687603467909286,0.0834077169664973,0.0532780969190314,0.0770317263590326,0.0658337176969014,0.0751200250930587,0.0758038751582391,0.0790029196669166,0.0802206737171281,0.0788602125701535
0.03,0.125,0.0707990073320297,0.0842249038471135,0.0541417805049573,0.078206017868781,0.0684684365905847,0.0775182718875878,0.0777512637623167,0.0803934006202012,0.0823586051461004,0.0813089617580747
0.03,0.13,0.0675747287192993,0.0865805985686717,0.0527790993791949,0.0801279077839218,0.0647390694493287,0.076886783245556,0.0781722307366164,0.081992162100406,0.0826748025404582,0.0790083857853849
0.03,0.135,0.0691492876093525,0.0894225780962072,0.053641197056652,0.08288576557031,0.066938831854485,0.0789440604381065,0.0806096487870087,0.0848121095828118,0.0848374082923906,0.0822445770522885
0.03,0.14,0.0684211216286609,0.0915262618280896,0.0531513509895023,0.0853016703893562,0.0669224831903292,0.0798815493353058,0.0810328817480555,0.087333751441175,0.087361531235362,0.081857289609551
0.03,0.145,0.0694134460653147,0.0943674230361986,0.0535076306863775,0.0887619223355203,0.0678443816336313,0.082381011953242,0.0845687015256272,0.0901585814293852,0.0910422189038633,0.0846870234122627
0.03,0.15,0.0688532116911116,0.0968725371517873,0.0529211840563205,0.0898598188505493,0.0681986827440604,0.0826539943695002,0.0853197057683921,0.0920282514083562,0.0914995121723359,0.0848660709433709
0.03,0.155,0.0686982562300284,0.0965686647507125,0.0522747236598451,0.0915666610805231,0.0673735634727162,0.0830723234068045,0.0855255908049798,0.0936389759644654,0.093134894013132,0.0858190752655069
0.03,0.16,0.0690548729640691,0.0984736823856759,0.0536702973967209,0.0929332323588786,0.0672086448962765,0.0841014529806069,0.0868308206905588,0.0949849133647114,0.0939372993610646,0.0859954873055633
0.03,0.165,0.068196832168658,0.101653288534048,0.0532687638925074,0.096285724046501,0.0669073579954614,0.0855730399568261,0.0889288625691548,0.0982561964696592,0.0970482569425932,0.0872391768559784
0.03,0.17,0.0674723679228884,0.102160076577046,0.052261188096226,0.0973142201077408,0.0671053322211621,0.0840685463150833,0.0881766664890577,0.0991708092342757,0.0963447745967102,0.0861223136576336
0.03,0.175,0.0673484667776571,0.10511906420946,0.0525723146566097,0.0994988557123368,0.0670108939321617,0.0843716462494713,0.0886108427622302,0.101457925231739,0.0980727162202674,0.0864550359084292
0.03,0.18,0.0662522243254371,0.105514605217654,0.0525175366064725,0.100745864333665,0.0670546172945509,0.0841888329758357,0.0887337421254084,0.10273686370397,0.0980694918111191,0.0853592120256964
0.03,0.185,0.0666818732905937,0.108162484449119,0.0521629065046273,0.102924045429314,0.066392676217609,0.0842748785444234,0.0889010812815051,0.104979688103058,0.0990553733842539,0.0867865024436425
0.03,0.19,0.0654332275583292,0.109443011585344,0.0522824062331355,0.105537410702711,0.0655275028256381,0.0838588908138381,0.0905083699631116,0.106370576177362,0.100202098659709,0.0855807011478781
0.03,0.195,0.0663111022700464,0.110403141389016,0.0526282109453672,0.10548362095414,0.0652190438341517,0.083480208314887,0.0892482517569838,0.107231927276067,0.101078534802811,0.085365839177474
0.03,0.2,0.0680801182588785,0.114846863642388,0.0522203469077411,0.110561543362931,0.0664810691662594,0.0835588999717191,0.0902444733019956,0.111307386970801,0.103674719182423,0.08712825711915
0.035,0,0.0748572469608113,0.0539477134797812,0.0538631247120928,0.0425197064979991,0.0596144540885525,0.0482811329947459,0.0453452038607455,0.0447536668781457,0.0477007179586525,0.0550077315299208
0.035,0.005,0.0761666135314857,0.0515525453412734,0.0547210204488038,0.0422966921674429,0.0613163446360876,0.047959558391259,0.0456172907915299,0.0439723061302831,0.0466605138689796,0.0527430159563833
0.035,0.01,0.0744271005677936,0.0536481276657597,0.0554891086167408,0.0440654533359061,0.060065889852583,0.0487001492059516,0.0468137413050111,0.0467699941010317,0.049056102817658,0.0547589030750128
0.035,0.015,0.0718067125946987,0.0514493720450722,0.0543905317711187,0.0442719904964447,0.0583801497455266,0.0483792328251778,0.0464514522577552,0.0457203795283556,0.0480459919798324,0.052475720261239
0.035,0.02,0.0724125910116283,0.0526237461621267,0.054741904901864,0.0445821987738922,0.0579207783828128,0.049399639686522,0.0468472915476549,0.0461566519358374,0.04916373770768,0.0543576712545312
0.035,0.025,0.0716687807121306,0.053382069759813,0.0545251109798909,0.046182709442244,0.059717895620481,0.051611167045722,0.0493812489607905,0.048240914596857,0.0501005446066171,0.0553926853524672
0.035,0.03,0.0703900449459801,0.0535956681420641,0.0557644691321036,0.0478950277916846,0.0598450007087405,0.052006346135735,0.0500882854141071,0.0492935731416961,0.0517390471382169,0.0548864994361055
0.035,0.035,0.0721868300506345,0.0546576945436374,0.0534889538909929,0.0480011919650885,0.0594219740984031,0.0508761880105566,0.0492318258739071,0.049631178923703,0.0513258210272574,0.0559297060213377
0.035,0.04,0.0702035220626219,0.0557959396561861,0.0545436006455661,0.0497038334837014,0.0589966817665775,0.0532926844197937,0.0516752392717973,0.051344613724239,0.0535233837630671,0.0566017129615052
0.035,0.045,0.0724661923873832,0.0581596766101534,0.0551570363517889,0.0511382897793097,0.0610750785075493,0.0535649512677599,0.0521644534841849,0.052786190548121,0.0552346916443157,0.0588452899298514
0.035,0.05,0.0716298365386263,0.0585932707985752,0.0546480877257415,0.0524681895827029,0.0612430192364445,0.0553433176127497,0.0539093662739845,0.0534996579037265,0.0547263808328553,0.0589619807401802
0.035,0.055,0.0690367036865426,0.0598315299709143,0.0523482287055511,0.0531488633860413,0.0595483494442682,0.0550137566003829,0.0539433927390147,0.0546156116344874,0.0557327076208526,0.0593857947297436
0.035,0.06,0.0710640137193508,0.0621691206796608,0.0546865907672264,0.0559875008660278,0.062800633491203,0.0586809919474879,0.0575722310235678,0.0574361762076487,0.0587477992071589,0.0614175884887841
0.035,0.065,0.0713454625859691,0.0638065233327014,0.052756053050026,0.0563850778527199,0.0617030409882637,0.058880445637698,0.0577116696243057,0.0579712464211632,0.0604074035709899,0.063089132802404
0.035,0.07,0.071005400443973,0.0657074984072691,0.0543892313947702,0.0596106888094396,0.0647472242100546,0.061745215338948,0.0609450914456216,0.060952742826289,0.0626156971332443,0.0655061529535635
0.035,0.075,0.0688217676455,0.0664642558563838,0.0540516121448938,0.0608109621062739,0.0628653428851537,0.0623191213352696,0.0619628828825219,0.0616521551435658,0.0639904120539175,0.0657435180015667
0.035,0.08,0.0686798136969941,0.067609521145869,0.0525624916764184,0.0616218319170147,0.0622595927108158,0.0627289144891164,0.0617802030714081,0.0630342803751733,0.0641607898570757,0.0664377735392072
0.035,0.085,0.071161934607173,0.0697318100891242,0.0547011429019666,0.0642262157143766,0.0654890002447452,0.0652782609003192,0.0649997902155902,0.0656709674063099,0.0679718887719329,0.0698589051878629
0.035,0.09,0.0710537806028152,0.0723654018270352,0.0538600948770435,0.0662761373849995,0.0651324342323754,0.0680820524191862,0.0675765155954096,0.0682091384628968,0.0697087808715477,0.0712975952736049
0.035,0.095,0.0673022007597424,0.0718411036498901,0.0518214671290649,0.06611144922185,0.0631755892000184,0.0667822287852146,0.0670583943707459,0.0676708077104374,0.0697023923385301,0.0707721146735451
0.035,0.1,0.0706565922002847,0.0734291862856139,0.0526675600189018,0.0682039631704337,0.0669299476800253,0.0688730699197725,0.0695171583248966,0.0699995875402982,0.0721783098265128,0.0731944949081201
0.035,0.105,0.0688574929110562,0.0761048546861474,0.0540820521347037,0.0703152860310842,0.0652250415215455,0.0711675069222875,0.0705981063675925,0.0718655303327699,0.0732913973699078,0.0731301516184915
0.035,0.11,0.0695081709008371,0.0811340535911195,0.0544099450954633,0.0747572102432121,0.0668815270163253,0.0738662942862501,0.0742091031083262,0.0766071061294913,0.0787393410534215,0.0781066936771722
0.035,0.115,0.0685930854461823,0.0784618461311576,0.0541139414904481,0.074205590373802,0.0659362990151153,0.0742933502649465,0.0741799477143861,0.0757080806425235,0.0773164989190127,0.0775289326185958
0.035,0.12,0.0687890340104621,0.0832921020487675,0.0554848888149678,0.077527419926546,0.066445593129712,0.0756973603123417,0.0765736771682207,0.0788298159347391,0.0799231074649222,0.0786730793684556
0.035,0.125,0.0700776791548435,0.0850075766307915,0.0538083425543419,0.079476089819758,0.067281692497146,0.0768808446387543,0.0773774366872768,0.0811711839666736,0.082672696712862,0.0811113744906912
0.035,0.13,0.0686265687798375,0.0873951754617179,0.0531043090052666,0.0815360375200297,0.0660564600785077,0.0783963658435469,0.0797397116982918,0.0832966346208045,0.0850047363220048,0.0819050826207738
0.035,0.135,0.0673933470639086,0.0886446764148013,0.0536266214693766,0.0830576654255935,0.0662602732455418,0.0789285785072339,0.0805514478761685,0.0849614811233864,0.0856145355921091,0.0819441523648151
0.035,0.14,0.0692988527080837,0.0920074264772385,0.0534531585379745,0.0858341380095135,0.0675781930697642,0.0807063688877978,0.0823783243451182,0.0877943214965454,0.0881951741160099,0.0829751157277277
0.035,0.145,0.0698458554646158,0.0925515191456571,0.054190265869493,0.0865053030286457,0.0676342191711911,0.0820498465117594,0.083545722525468,0.0883877887685749,0.0888684152135845,0.0850849591735417
0.035,0.15,0.0665255198570333,0.0973026723510826,0.0528857903546859,0.0905331255418989,0.0651700198276884,0.0832118088263631,0.0860822963981869,0.0925294174559768,0.0922505317137737,0.0857133383319719
0.035,0.155,0.0684117349339077,0.0969072169344477,0.052519963647237,0.0914227306293398,0.0677880592331069,0.0827678796837731,0.0860253907883479,0.0930721210010629,0.092254272988218,0.0860952532705251
0.035,0.16,0.0690653218849527,0.0989761045967051,0.0538939752898733,0.0934039881466962,0.0669600104802207,0.0833091922549557,0.0866924318435602,0.0958158190828796,0.0940724352698954,0.0867964328294913
0.035,0.165,0.0706136520909403,0.101048309876805,0.0546289376781578,0.0960893450514877,0.0693239337115835,0.0859642032420189,0.0895686759281277,0.0979921225420434,0.0972974748105137,0.0884086185739582
0.035,0.17,0.0670484278829439,0.103428220461612,0.0523831326973365,0.098017756345348,0.0647785683745231,0.0831044395531661,0.0873435226655657,0.0993308324219324,0.0968185499822955,0.0856572939838215
0.035,0.175,0.0674395144471339,0.10343349235812,0.0527851706520032,0.0990122330535431,0.0666096938385506,0.0841250904417388,0.0884460519262778,0.100975196364709,0.0984637605530935,0.0873786749994283
0.035,0.18,0.0672426747914398,0.106330750264334,0.0529668887741335,0.101946025016996,0.0659266994307303,0.083916833533905,0.0903860064988401,0.103909139747615,0.0999570227436238,0.0868896385122081
0.035,0.185,0.0676381257980017,0.109286413457835,0.0527800826918012,0.104529242153283,0.0658752302414266,0.085165055250438,0.0901596972637225,0.106300269948211,0.100957197345403,0.0861784940385316
0.035,0.19,0.068343360797613,0.110290112292665,0.0534620750826292,0.105912301166473,0.0678625737339726,0.0862817050758456,0.0917514950684116,0.107257217371876,0.101884582365614,0.0870164116611037
0.035,0.195,0.0683888808495723,0.110994376218778,0.054989204459456,0.107935139427285,0.0676528740905354,0.0861572235154368,0.0923107163484545,0.109352604083751,0.102667023231133,0.088726142823742
0.035,0.2,0.0677987464476308,0.115301182407548,0.0547120123988503,0.111191667106806,0.0683644293156613,0.0855499594065119,0.092303832511631,0.111455557604515,0.104961501705812,0.087455124067159
0.04,0,0.0736178081074501,0.0523674678456007,0.0554124948250869,0.0428214992555484,0.05829113063278,0.0483428311758381,0.0460243134993597,0.0450814747172004,0.0473659249325587,0.0536843642024647
0.04,0.005,0.073355552305799,0.0518367443767819,0.0553784536754115,0.0436119494916181,0.0588809641923637,0.0480872318802521,0.0464787014060265,0.0454101649323419,0.0477142416833488,0.0531131607982172
0.04,0.01,0.072366031779487,0.0517404347132545,0.0572154816127275,0.0445684095198469,0.0592490536055963,0.0486351968398278,0.0468136930934958,0.0462158162584197,0.0481455260375672,0.0529387781061112
0.04,0.015,0.0728186060556533,0.0528318559573477,0.0561477782879239,0.0443778839254764,0.0604869310651345,0.0490657579815552,0.0463610771531782,0.0455739990931037,0.0486785873015048,0.0543711604861278
0.04,0.02,0.0750929970463782,0.0531089325680045,0.0544285385798095,0.0451055540987299,0.0620376668180339,0.0501547455599176,0.0476230429250329,0.0470181988116036,0.0491376562310399,0.0555192889487361
0.04,0.025,0.0725235254548726,0.0541099490962397,0.0556589317908869,0.0465601813662707,0.0591255676340302,0.0506187239337299,0.0480601235324513,0.0489656210790585,0.0510206470096372,0.0559692422313972
0.04,0.03,0.0733732086857578,0.0538141948561084,0.0569384369723774,0.0480038551805705,0.0607754793698219,0.0520450675013187,0.0499671539154139,0.0494964342430666,0.0510406026395239,0.0556417367712825
0.04,0.035,0.0725193400659633,0.054491367993749,0.0549793240999176,0.0486184987888818,0.061326227674736,0.051599940092683,0.0500640352938592,0.0498966135890501,0.0508035819112455,0.0551248576692442
0.04,0.04,0.0697918917404016,0.0552087731926696,0.05427396603752,0.0497055598070543,0.0591112807617214,0.0525159934033689,0.0515746632458737,0.051048429619274,0.0523208189130758,0.0561649840620498
0.04,0.045,0.0739358471008682,0.0580442000761969,0.0542465777137003,0.0516043700196336,0.0631713040258884,0.0551300311233515,0.0537058690588367,0.0526881948317705,0.0553518520577352,0.0594164154340011
0.04,0.05,0.0717523740977793,0.0602039106593656,0.0564284927797186,0.0542267097882847,0.0618287457271944,0.0574410587518992,0.0558557029539116,0.0559944340154793,0.0573628841957885,0.0610022143543175
0.04,0.055,0.0702823095421799,0.0594901154841685,0.0559064839938526,0.0544162547166167,0.0620479153762211,0.0562792014212422,0.0557660996086938,0.055189262262213,0.057135196283031,0.0603077448499682
0.04,0.06,0.0719149596842205,0.0606154958606402,0.0536924488131823,0.0548242358472723,0.061674938420301,0.0578610229394308,0.0566247727639902,0.0561101438250118,0.058314721628113,0.0609296561223136
0.04,0.065,0.0723405660055375,0.0631489478056146,0.0562920569210763,0.058186633875395,0.0644341439522254,0.0610255498423785,0.0596102087642199,0.0592940285409401,0.0613795474100344,0.0638810330938888
0.04,0.07,0.0709281522077073,0.0636134388601814,0.0546536191426299,0.0592820950523477,0.0641703996098846,0.0623242337724957,0.0603005524247152,0.0605004079093957,0.0628486317569116,0.0653384635711734
0.04,0.075,0.0705722484590783,0.0668723978823129,0.0552682954465383,0.0611940450027291,0.0629114218404157,0.0632175174591661,0.0624341120211027,0.0623041513107248,0.064504045348687,0.0668535218259317
0.04,0.08,0.0699090287067711,0.0682198839701759,0.0545351218644243,0.0622445900725433,0.0632354034954057,0.0634371444637123,0.0626336407278673,0.064120423769497,0.0659584899700542,0.0669478313040774
0.04,0.085,0.0697900940495164,0.0697145895803767,0.0548791819157251,0.0640909681187908,0.0646994078419438,0.0655924163376038,0.0647313647980869,0.0649821608673113,0.0671259382515523,0.0687640711042099
0.04,0.09,0.0692734569897349,0.0711230209889683,0.0542985080639369,0.065791047910275,0.0645260932199793,0.0673917630164693,0.0665658747781918,0.0668134078344416,0.0684956777397875,0.0698828965040998
0.04,0.095,0.0687448874715945,0.0730701081964739,0.0555613832327609,0.0683276588000099,0.0652895158817247,0.0678675869340038,0.067958089988743,0.0699166737601169,0.0709087165908056,0.071999804062062
0.04,0.1,0.0701851409833274,0.07535288204225,0.0550849586582841,0.0711461762440335,0.0662359755309113,0.0718495578976068,0.0713284659239235,0.0725617454601695,0.0742142062469676,0.0741912381125056
0.04,0.105,0.0713642814455993,0.0772988135027342,0.0546968559663618,0.0718366272947549,0.0665277801559142,0.0724293391063172,0.0720776144196259,0.0734734867411852,0.075132572521345,0.0755919344697714
0.04,0.11,0.0694026986936678,0.0792108245819964,0.0548665200224586,0.0744356562948394,0.0664631688197202,0.073884740104598,0.0743972924393063,0.0758979129170453,0.0772069924530349,0.0765302700809969
0.04,0.115,0.0689844137088649,0.0791824853749121,0.0528709149303128,0.074011653136207,0.0657627861337099,0.0738378990880242,0.0736140291407064,0.0757294343728536,0.0780692666196619,0.0767132386248608
0.04,0.12,0.068997894606526,0.0834942428658772,0.0531421217100208,0.0765877846747939,0.0648770470786358,0.0757787917395444,0.0761218339197369,0.0788169990603709,0.0803222482499291,0.078843945343132
0.04,0.125,0.0696800665752116,0.0863294032314056,0.0538428121769659,0.0804985963330341,0.0673666654961755,0.0773139233650293,0.0791260155107497,0.0821598543798995,0.0831960397204588,0.079947301409699
0.04,0.13,0.0679648907724907,0.0861301589413699,0.0524597769889369,0.0806829900605611,0.065839363566118,0.0780122182992982,0.0783981086867392,0.0820329671747724,0.0832321431557943,0.0793164165032647
0.04,0.135,0.0681472628791497,0.0888539256453579,0.0522013575657776,0.0835289837415617,0.0657009121685586,0.0795946109733335,0.0810995229242413,0.0850351847442704,0.0864535062850516,0.081643198775868
0.04,0.14,0.0677764364001365,0.0912293423445815,0.0522007554571137,0.0859206568069167,0.0666098255662926,0.0798752081373304,0.081881987506116,0.0871917391212078,0.0875216957582054,0.0827653208121549
0.04,0.145,0.0687755452781136,0.0922993516222528,0.0538687475665021,0.0869046017162656,0.0674592309309094,0.0806644299842964,0.0829726061927894,0.0887547447244447,0.0890925191425309,0.0839066661500286
0.04,0.15,0.068712054904727,0.0949669598034055,0.0547220675679753,0.089816629755946,0.0668787915822888,0.0834599542195555,0.0853640432814755,0.0916212920565326,0.0909888214441994,0.0843908291986072
0.04,0.155,0.0695248379351174,0.098658946042734,0.0537014956724662,0.0931878937966288,0.0677383347070075,0.084677683636969,0.0871543706105649,0.0952594361912909,0.0933481326077241,0.08695729717621
0.04,0.16,0.0689776708879758,0.0989226487136968,0.0545898164665335,0.0939124256562318,0.0681380625309249,0.0852926865817754,0.0881215026271518,0.0959612206046357,0.095144019831465,0.0871232433154498
0.04,0.165,0.0688920007466046,0.100211271471552,0.0547622330199588,0.0954793307503451,0.0674729007724079,0.0851835463460759,0.0882833630328354,0.0967653674576433,0.0953592820202874,0.0873425902562046
0.04,0.17,0.0674703415388898,0.104531374442953,0.0543580662068442,0.0999323914662715,0.0676427416582319,0.0872792660898719,0.0914983187328463,0.101453786953426,0.0992524098655143,0.087552954407908
0.04,0.175,0.0687233048476422,0.107312241878158,0.055296614997367,0.10163050099873,0.0693958888228034,0.0865418506435709,0.0916191794958935,0.103734149676921,0.100600921034085,0.0893072254003565
0.04,0.18,0.0689323349264658,0.107462604979583,0.0551712214603904,0.102849507366445,0.0688378787961023,0.0887345211027677,0.0928268153856441,0.104656461978842,0.101379797044569,0.0900710719541447
0.04,0.185,0.0662884972011689,0.105895980178349,0.0534786980341524,0.1031367323194,0.0657590278684892,0.0854656879011031,0.0906989873049465,0.103639269012983,0.0995967860617497,0.08546163968733
0.04,0.19,0.0665541811498507,0.111852055132087,0.052415524115365,0.106492572079774,0.0664637319417854,0.0855111255185879,0.0919347782219705,0.108117240022287,0.103075285234366,0.0865188815253637
0.04,0.195,0.0677712393593112,0.112331768436696,0.0541711352270127,0.108895377542999,0.0676404798588814,0.0871269345398799,0.093390390922988,0.109685661221789,0.103236326307578,0.087597218953567
0.04,0.2,0.06743885573875,0.116364863861491,0.0552420149883411,0.112153823834263,0.0666937161970054,0.0867348897741897,0.092523592265811,0.112121486929471,0.105610464261943,0.0881285076313493
0.045,0,0.0729550578733051,0.0520917432213673,0.0555973493152479,0.0419545795344119,0.057819691320295,0.0477734590275136,0.0455637852186273,0.04497342804729,0.0474753748988826,0.0529455327458521
0.045,0.005,0.0741724007473276,0.0528522963000488,0.0568482666029193,0.0438106334521046,0.0598414894082556,0.0491223364173561,0.0471258781388856,0.0454613524387041,0.0484820627644783,0.0553534137176148
0.045,0.01,0.0730125537247326,0.0510600683330874,0.0575582492116113,0.0435802045731105,0.0606422558092852,0.0486759264473134,0.0466621928508152,0.045320936319221,0.0480977257270088,0.0527437023881071
0.045,0.015,0.0714151387863473,0.0510951250525927,0.0571957127622828,0.0444675163711167,0.0575229008936517,0.048740243568231,0.0464563534138038,0.0458215495772114,0.0482542966375086,0.0529231997713158
0.045,0.02,0.0734728061314007,0.0530609954836279,0.0570914125984323,0.0465605539572014,0.0601902594056926,0.0501634730181859,0.0482764637988239,0.0476569278151769,0.050476292905415,0.0547103057506745
0.045,0.025,0.072621220570732,0.0530846406865767,0.0575039121576293,0.0475218876604907,0.0604981186243735,0.0511276886990212,0.0491916530147212,0.048420943808612,0.0510098136461546,0.0548902870248881
0.045,0.03,0.0725549395115056,0.0546684194573356,0.0561879314982034,0.0479355188686905,0.0610960535508325,0.0511394475446726,0.0495004405014541,0.0492970198456319,0.051231615071123,0.0562592301815819
0.045,0.035,0.0720780303900352,0.0546362648585327,0.0562327766235801,0.0488190905990196,0.0608755051268561,0.0528670408135804,0.0513395047058534,0.0509277835406678,0.0530593445046044,0.0568294452728269
0.045,0.04,0.0725107444563478,0.0561526500200133,0.0558074812035786,0.0502547044481793,0.0633593439172008,0.0534265236665172,0.0518433466287973,0.051626911581658,0.0543976792930526,0.0573634712667084
0.045,0.045,0.0709733205593757,0.0578175278944707,0.0556306704781964,0.0517117824937993,0.0612225172645223,0.0546295510912854,0.0530582849005258,0.0530216069868749,0.0553568090199103,0.0593593074941385
0.045,0.05,0.070605741289203,0.0584662408512984,0.0552547868958244,0.0533680616046431,0.0620958651651999,0.0556995797107235,0.0549236111807934,0.0545139156780992,0.0558369766597817,0.0587433049516862
0.045,0.055,0.0715265061893077,0.0598546266667338,0.0574873523527875,0.0561774917490273,0.0631121663499866,0.0583523552201899,0.0571736040667749,0.0570581759226951,0.0589203638725242,0.0619343602692751
0.045,0.06,0.071745283669577,0.0612304447021761,0.0564197809871178,0.0559987879080707,0.0631523984102724,0.0586065866052972,0.0576597032813306,0.0575555531462167,0.0594515552648148,0.0619527405612116
0.045,0.065,0.0704111926849963,0.063943353121796,0.0560493404617747,0.0589913290240291,0.0637522214596242,0.0616804598822313,0.0600747217931267,0.0599763688212905,0.0622943516582355,0.0653352280919262
0.045,0.07,0.0691663628237615,0.0644354396929737,0.0551043248921078,0.0596515001996751,0.0624476767974396,0.0615448946368514,0.0605742806456809,0.0610380214945854,0.0630684194042894,0.0649911216462216
0.045,0.075,0.0707819905182784,0.0661271709859309,0.0555915593813033,0.0607046116547495,0.064837398284909,0.0620283366434052,0.0614999383242696,0.0616634309265421,0.0640728432934059,0.0662622938527921
0.045,0.08,0.0702353044629632,0.0670448730075346,0.0545166741754762,0.0620876268426239,0.064430457632629,0.0632702070663581,0.0630090307983118,0.0632849259300645,0.0648425391190878,0.0675449835044866
0.045,0.085,0.0692284552959031,0.0693236105145152,0.0549056109822452,0.0643429957561676,0.06310383918595,0.0661418443311537,0.0650945245684276,0.0656904027772686,0.0678734698727253,0.0693290618437094
0.045,0.09,0.0699440575894395,0.0714332356490553,0.0542928355197468,0.0659128571203086,0.0637629211265649,0.0670864249940753,0.066138788812823,0.0671820468143722,0.0687793372167685,0.0702263629008528
0.045,0.095,0.069065571112764,0.0741484274386833,0.056000500744561,0.0698461251340819,0.0646364069776065,0.0699026777435941,0.0698121006769956,0.070871783206147,0.0721645434114585,0.072400472901343
0.045,0.1,0.0700389654998069,0.0761771200852337,0.0547782302427963,0.0711581189407778,0.0660070710296498,0.0710532528403402,0.0708368968670348,0.0718724567991448,0.0734904445691619,0.0743075829660725
0.045,0.105,0.07059207492098,0.0777398367295714,0.0558795156521826,0.0733393029408061,0.0672902806465044,0.0727065855381098,0.0724436658101269,0.0747562803510371,0.075630342673679,0.0759590300402276
0.045,0.11,0.0691384560508168,0.0800487852339402,0.0550353856285727,0.0750412716775723,0.0663156999705798,0.074722167497371,0.0747271141332197,0.076650855329279,0.0777937806243249,0.0775085547250143
0.045,0.115,0.0707097554642864,0.0809509043425794,0.0564206475902863,0.0767696962076979,0.0683138085373153,0.0760825335850223,0.0758223139050211,0.0776318027566363,0.0790942146319994,0.0796384768642768
0.045,0.12,0.0700091371260397,0.0831188597612754,0.0546345227722516,0.0783808944979821,0.0672122645332452,0.0766059013736488,0.0772747561021596,0.0788277325262012,0.0801294392493452,0.0790483132569794
0.045,0.125,0.0695144858991587,0.0861540079287963,0.0552517313340093,0.0816465228552982,0.0677449607850067,0.0788745708512123,0.08007828574143,0.0830729534172265,0.0833607575515719,0.0816165228467148
0.045,0.13,0.0698483010277601,0.0891856092839768,0.0552425145880546,0.0837518300469139,0.0679485101047716,0.0809680135868453,0.0817481163874361,0.0855429517121132,0.0862510848356655,0.0831871532593228
0.045,0.135,0.069374609814025,0.0871537355022279,0.0552205515036608,0.0827312445335965,0.0678034523045017,0.0792167387056818,0.0803275630625779,0.0838278884979986,0.0842560879704956,0.0821381045316109
0.045,0.14,0.0701346098404139,0.0917786192654206,0.0563338659177546,0.0869924609117889,0.0703581048912722,0.0821373667873902,0.0839819919507006,0.0884716655375543,0.0888489186308235,0.0861548551462334
0.045,0.145,0.0694588001894434,0.0943515696401189,0.0562949048514709,0.08996308400289,0.0683137012058144,0.0846198749545512,0.0866764836053369,0.0916140442569057,0.0916383182637845,0.0865908803180363
0.045,0.15,0.0680038414443767,0.0952370206118357,0.055517875178443,0.0913245025616132,0.068033349402798,0.0844465675199543,0.0867090700921936,0.09245987370419,0.0916774851968352,0.085751933562632
0.045,0.155,0.0711476577140917,0.0966228799979872,0.0556153663533303,0.0924128748555114,0.0699977127025145,0.0859382949133141,0.088411562203536,0.0945638741018863,0.094713102538119,0.0885933047562812
0.045,0.16,0.070446767245391,0.1004402608582,0.0563861557684922,0.0956225014811784,0.0707642696469785,0.0867451011294992,0.089628308653058,0.0970215347557372,0.0962655933983289,0.0887788063715573
0.045,0.165,0.0692545318571841,0.100064400379987,0.0550280734344599,0.0959930853261336,0.0683866310178208,0.0865830372380046,0.0900934104565715,0.0975053738065136,0.0959275283722392,0.0878787074884221
0.045,0.17,0.0695583018767633,0.101550127634402,0.0553668482964101,0.0971727102023516,0.0684214361439601,0.0883644525402337,0.0911547243659054,0.0991589383673013,0.0989868873061174,0.0902923245275636
0.045,0.175,0.0682779616835913,0.105241845078434,0.0556544723098121,0.101648220278114,0.0693076463882358,0.0882134394301905,0.0924310644044418,0.102597123700044,0.100197908998945,0.0900883906633798
0.045,0.18,0.0681562244813523,0.107153590889793,0.0543495240512563,0.103160599257939,0.0685279930641183,0.0885090665765241,0.092716159514822,0.105037103337474,0.101998720381382,0.0893706267945301
0.045,0.185,0.0677626412116894,0.108346331204529,0.0538882153666172,0.104564001306903,0.06663331058336,0.0868785584484331,0.0923248781706385,0.105384084177402,0.100515833686089,0.0885153226224641
0.045,0.19,0.0679007187692826,0.110606511358844,0.0546413005593564,0.107000956686861,0.067531177363527,0.0876447649083234,0.092387135229516,0.107484570007223,0.103327754243104,0.089725756305523
0.045,0.195,0.0683038431938644,0.11371917109223,0.0556146956143919,0.110172492971989,0.0688932356887404,0.0900698081449502,0.0959672106532845,0.110991152347,0.105981832292989,0.0903114265599716
0.045,0.2,0.0667397561994914,0.112025126235432,0.0550051199940841,0.110151184295056,0.0668052055980856,0.0875039794035877,0.0931361920905696,0.11090988718426,0.102623639294566,0.0865778680785185
0.05,0,0.07364251448044,0.0524631477817763,0.0583428239150371,0.0430061500374383,0.0598314257520181,0.0493982431255219,0.0469522215019724,0.0455654214443932,0.0481786112610024,0.053350496373143
0.05,0.005,0.0736041510877212,0.0513486039657916,0.0568843236395628,0.0431922911947965,0.0601085178135593,0.0484958237600423,0.0465656167222597,0.0454047910590684,0.0483069234174755,0.0540480150480751
0.05,0.01,0.0711389548291512,0.0516556482547147,0.0566550708266041,0.043891800957986,0.0587113230913198,0.0485393546092675,0.0469073201657,0.0463446859049974,0.0483231232112848,0.054002837613197
0.05,0.015,0.0715813216779576,0.0519732803896453,0.0576617031331685,0.045154072272441,0.0605512563479239,0.0494285019393526,0.0477201649038356,0.0469350827583723,0.0501032602613944,0.0543870857295413
0.05,0.02,0.0716172295187046,0.0529044813252958,0.0567576811677806,0.0458388362455587,0.0591325361846369,0.0501503529296025,0.0479261533792249,0.0476033471728635,0.0502819755455205,0.0543650726086002
0.05,0.025,0.0713627347428905,0.0517593919483141,0.0575761174877068,0.0467038651947792,0.0593874348524011,0.0508419013642465,0.0484920912106262,0.0479496356617825,0.0505836652081275,0.0554521956917315
0.05,0.03,0.0736539840485301,0.0546524928700893,0.057331732267406,0.048600398670134,0.0615211998731136,0.0520312159373619,0.0510238535794966,0.0501457389262142,0.052604855606753,0.0566673413281609
0.05,0.035,0.0726589247196652,0.0565348727694466,0.0589131749408792,0.0506249998346448,0.0618707035199082,0.0556946149493843,0.0534108711796411,0.0523582513549757,0.0545117169057912,0.0588463445925681
0.05,0.04,0.072035592838154,0.0562832231872793,0.0564680984166921,0.05057666090106,0.0617498174150929,0.0543106939861825,0.0527214522712945,0.0518238553337813,0.0542099240160055,0.0582859311724681
0.05,0.045,0.0686949805715361,0.0551624626726386,0.0551138231127206,0.0513902560002899,0.0582170111124749,0.0541441943005882,0.0527822299589092,0.052371539900356,0.0539165078401305,0.0564105073007861
0.05,0.05,0.07062455701736,0.05921084756946,0.0571004533280786,0.0535979867303756,0.0619540682976105,0.0560623789370456,0.0549286892583794,0.0549297942016066,0.0564199799316607,0.0596247744309313
0.05,0.055,0.0695164843340595,0.0598979722835264,0.057256515593627,0.0555842586580562,0.0603959792744763,0.0574728461915959,0.056713953594236,0.0562820552650418,0.0576251619075778,0.0604442049093108
0.05,0.06,0.0708994449605922,0.0608091716553139,0.0568049646003141,0.0573413342613286,0.0632958268158967,0.0590955757958027,0.0578446971823371,0.0582814437945991,0.0594221930327256,0.0632940815747352
0.05,0.065,0.0706999872501916,0.0615633720223759,0.0560554852023587,0.0577672724292496,0.0631869357817779,0.0596787797994242,0.0589828750722317,0.0587677092214884,0.0603627487253587,0.0626953266408894
0.05,0.07,0.0701443009232919,0.0649049194492856,0.0568102385342689,0.0607023278384097,0.0633903874062077,0.0624019876688104,0.0615137421314757,0.0612739826513034,0.0629639793060714,0.0648047840735883
0.05,0.075,0.0708231610649928,0.0652500739903765,0.0556637315683666,0.0608017323738541,0.0643177951183568,0.0627065444921664,0.0619494083700471,0.0620501064315596,0.0628138314271917,0.0651703754274948
0.05,0.08,0.0701554939577125,0.0669999957338316,0.0565795229198092,0.0629991975366206,0.0649496214186944,0.0634970911546318,0.0635434675340774,0.0636524184556829,0.0652717934334467,0.0670872299460196
0.05,0.085,0.070125391445433,0.068983653626586,0.0575539626960436,0.0658915405082456,0.0651890657673693,0.0670744079017347,0.0663555381348581,0.0668248642795447,0.0682994424891614,0.0703367248182209
0.05,0.09,0.0700585060723973,0.0718730599161561,0.0569984517711223,0.0683046088350425,0.0663177752864077,0.0678294023786511,0.0681228275847558,0.0689743330453511,0.0695648026563638,0.0703651931589796
0.05,0.095,0.06931204019689,0.0724446787157198,0.0565653270606973,0.0693651344519177,0.0663094924609629,0.0701378556731202,0.0703360446863239,0.0706345301850306,0.0721823098222968,0.0726512159364673
0.05,0.1,0.0708680979030344,0.0765449014459455,0.0576509564875838,0.0720580858459121,0.0670005567847043,0.0729976920968401,0.0718087780835091,0.0732347916989683,0.0743922181962873,0.0752077931719413
0.05,0.105,0.0695243546171147,0.0786956419687893,0.057523570792674,0.0739807226097909,0.06693084311041,0.0744337841704281,0.0749704945319989,0.0760721537752304,0.0776249296380325,0.0775544167520335
0.05,0.11,0.0697762484121504,0.0813635484001366,0.056543715258414,0.0763838079103212,0.0678728864030795,0.0752120881769616,0.0754620054999403,0.0780291195954611,0.0793581616192526,0.0782127328695951
0.05,0.115,0.070989161550721,0.0810391784087961,0.0565943198286511,0.0770624569673648,0.0688896872368893,0.0755905599995917,0.0764344474869197,0.0780548799926537,0.0792926629307238,0.0787502487821309
0.05,0.12,0.0697739119166405,0.0840047431069396,0.0565534150082028,0.0792816113182515,0.0684897903373143,0.0776809434448783,0.0782750351505797,0.0806464277866039,0.0818543501286596,0.0814123314278494
0.05,0.125,0.0707531352351561,0.0856204758852814,0.0573554349094845,0.081676542420546,0.0691635358719482,0.0808263184739312,0.0814207959607735,0.082286191920694,0.0837641681597319,0.0831485616366644
0.05,0.13,0.0699646458436843,0.0866084481728411,0.0565480470369593,0.0827190988198591,0.0691293826436328,0.080348028642255,0.0811061105988488,0.0838443120421944,0.0847547663949351,0.0818244414562638
0.05,0.135,0.0675189787164111,0.0875546884771025,0.0554630051305887,0.0846920257104628,0.0657008448318131,0.0810504873114708,0.0822486414993574,0.0857800084922156,0.0860596378714756,0.0819227024603565
0.05,0.14,0.069495963693452,0.0916705816656934,0.0569333978013056,0.0877240618929562,0.0691646606867709,0.0832360404191329,0.0848328486269455,0.0895119668813079,0.089218991470864,0.0851181198827671
0.05,0.145,0.0694096786585433,0.0936143154743541,0.0559935236852779,0.0893028074482283,0.0675990304918513,0.0841075294050741,0.0858987671217071,0.0911178589783828,0.0906572862203565,0.0859257760992158
0.05,0.15,0.0698849401708125,0.094836001978804,0.056019177745083,0.0907513527516324,0.0694903417855341,0.086155197072635,0.087660322315894,0.0930028871947436,0.0929448762420768,0.0875707710619195
0.05,0.155,0.0692587754303887,0.0970853278031346,0.0550220308993398,0.0924807624367026,0.0671802557792347,0.0856973612739648,0.0876596459314152,0.0948406952589847,0.0946900360643932,0.0878660880873592
0.05,0.16,0.0671528414910117,0.0987077517913064,0.0562105674792982,0.0949463636060081,0.068367334132155,0.0864501791413165,0.0898818745285761,0.0965062390671669,0.0959634013374919,0.0869705454696266
0.05,0.165,0.0691857719166015,0.10206878694,0.0568820546761861,0.0980976251355834,0.0695770862405277,0.0877215201186671,0.0913178651551212,0.0996092530802017,0.0983008126945818,0.0885777510134118
0.05,0.17,0.0667438739014288,0.102728598596631,0.0547753503317505,0.0986888185702727,0.0668927169122361,0.0874222518577948,0.0910699715470435,0.100062164325318,0.0970083106189738,0.0862879302923508
0.05,0.175,0.0673110654618,0.105959989695826,0.0548921725140644,0.101991436503775,0.0666325356580966,0.0888921505574039,0.0931581006086658,0.103281910016602,0.101016126013808,0.0893373740064578
0.05,0.18,0.0671587855563996,0.10863839059776,0.0547076185494045,0.103883112561412,0.0661230553574844,0.0883233297729984,0.0933209054399913,0.10520445655199,0.101895174072119,0.0894170861491131
0.05,0.185,0.0670856004718412,0.106607650128356,0.0550379195551112,0.104096859664894,0.0679469125679715,0.087653994232654,0.0923797415139469,0.104932201882961,0.10083840253333,0.0879428262954557
0.05,0.19,0.0673605220680047,0.110424065642294,0.0549992955653643,0.107303973376468,0.0672557835785343,0.0904915643285659,0.0946701350057822,0.108388627900034,0.103710575532449,0.0887058931218333
0.05,0.195,0.0674526397380129,0.113594999527731,0.0550101489055161,0.109793581227004,0.067311661357166,0.0880032153787331,0.0947104878551145,0.110067756611577,0.104557137112829,0.0890818790311045
0.05,0.2,0.0657614066448444,0.114232974781647,0.053982262384933,0.111612605565241,0.0663516528124918,0.0875671926151784,0.0936905280414955,0.111873838370263,0.10441804682017,0.0872154899849244
0.055,0,0.0729865897331627,0.0526410162731188,0.0587464605054654,0.0434426545783502,0.0597035014941362,0.0493769403816205,0.0468960626646406,0.0461634306615326,0.0484840794704617,0.0545835256141024
0.055,0.005,0.0737869143366335,0.0525410791921309,0.0590757196576784,0.0436241741799481,0.0588798115221666,0.0502979895910819,0.0476665559776305,0.0465215193910425,0.0497772142583518,0.0562376783492718
0.055,0.01,0.0726428665889828,0.0506556841522055,0.057679322398473,0.0431142622615045,0.059561638452577,0.0480258201774575,0.0455048072235677,0.0449786674526168,0.047110620388753,0.0536064594465981
0.055,0.015,0.0745343033687004,0.0534843991156589,0.0599279853913832,0.0463227925553363,0.0600529097045735,0.052986077188449,0.0493342288325042,0.0487810607798177,0.0513448663309392,0.0561346350896526
0.055,0.02,0.0718992504101849,0.0534020915645898,0.0578756127961437,0.0459995912499108,0.0600516010856798,0.0505334059722483,0.048341830174006,0.0476680468772659,0.0498859629336398,0.0539796438080533
0.055,0.025,0.0737254819501765,0.0529436416730498,0.059557058775926,0.0484213975429059,0.0612103083858822,0.0532388452344705,0.0504697713836314,0.049592599833765,0.0514460223767665,0.0558949417655837
0.055,0.03,0.0704231589683332,0.0529042082092044,0.0585160218948177,0.0484155440715543,0.0593311039933866,0.0528658370854962,0.051534153162382,0.0503246047770532,0.0520924477120758,0.0547864686062676
0.055,0.035,0.0714771790576755,0.0559104966725099,0.0570943203037884,0.0504570746566854,0.0615880228749462,0.0531911293782781,0.051938143986894,0.0514750016200317,0.0531481593890051,0.0566718876884856
0.055,0.04,0.0723104685215944,0.0559535355592354,0.0586288281164231,0.0514797358961862,0.0628794285004759,0.0546336084627374,0.0535663356133859,0.0522131661905131,0.0538591352119614,0.0577481080370893
0.055,0.045,0.0718860124883,0.0578132059959632,0.0607949066854319,0.0543638959033583,0.0615838169627432,0.0568702914490264,0.0559616349747189,0.0554058681171148,0.0566979921016283,0.060108802302199
0.055,0.05,0.0710475459303793,0.058437203953676,0.0575169256879874,0.0543535995180331,0.0631595804613887,0.0581994464215794,0.0557868857001463,0.0558859793881737,0.0577442068838439,0.0612455916544246
0.055,0.055,0.0733521356166011,0.0613599866203885,0.0588839014586907,0.0575589254617369,0.0653756903993739,0.0605402940588786,0.0594134750927618,0.0588191427888732,0.0610543850522356,0.0642567806652204
0.055,0.06,0.0723482449383172,0.0622106177145567,0.0593584947616718,0.0591206651680849,0.0653330313868318,0.0615667123544702,0.0602643264986521,0.0602261792557196,0.0621954129691453,0.0660527856922779
0.055,0.065,0.072203254380294,0.0632652079482716,0.0591847625131982,0.0594290466972391,0.0652850457626666,0.0616040229060571,0.0606366727497149,0.0606302007585343,0.0615770035243065,0.0648660899345154
0.055,0.07,0.0706924577459229,0.0633520866884305,0.0578734578345178,0.0601553931345039,0.0643675430535619,0.0620651793848815,0.0611708861193113,0.0611896459732821,0.0626205736415501,0.0655732399852461
0.055,0.075,0.0702747844994923,0.0659775479943271,0.0580229241547365,0.0633445433585758,0.0650178569534349,0.0656259596155777,0.0646613938813294,0.0642457869009049,0.0659802942891079,0.0683793758479758
0.055,0.08,0.0734340161094654,0.0682707763221017,0.0598526166714995,0.0654990459295691,0.0679371214324982,0.0659989756235446,0.0657758211281733,0.0664610336961549,0.0678157486911006,0.0703323336105783
0.055,0.085,0.0695459051037691,0.0696112024623873,0.0581630484885226,0.0659791965696048,0.066605697538061,0.0679890755189081,0.06714293305828,0.066941149499403,0.0684272732305942,0.0707422147918484
0.055,0.09,0.0714717168481565,0.0718922658324146,0.0567318689582502,0.0673927826545234,0.0669717078348593,0.0684281787630227,0.0679825581995146,0.0681669636300427,0.0697733394214232,0.0714391726181728
0.055,0.095,0.0686590897728488,0.0733557248580981,0.0567216451496373,0.0697212582224625,0.0649185192568869,0.069856990856675,0.0700846120262216,0.0706264109024639,0.0719778749878549,0.072071782403938
0.055,0.1,0.0705798603649898,0.07650561057217,0.0566751501528057,0.0720618180290658,0.0663980527221951,0.0732574582366013,0.0725361139765889,0.0732741861060145,0.0749251087343927,0.0760475426366207
0.055,0.105,0.0696968165524129,0.0755989237174556,0.0571627509841793,0.0732769972719865,0.0671655924094022,0.0738378344241388,0.0737251897503104,0.0747300922652588,0.0755500392984015,0.0761500452851031
0.055,0.11,0.07130074109744,0.0793355498693915,0.0582998834730996,0.0755174211626845,0.0693219418564606,0.0751419022180449,0.0754464636416632,0.076916694166916,0.0780846249360969,0.0778070750251887
0.055,0.115,0.0699443550867923,0.0823527751079312,0.0575371950106838,0.077739585993513,0.068667810206249,0.0766786905075222,0.0773029116963213,0.0794507571538631,0.0802765379639739,0.0796793466149094
0.055,0.12,0.0692041563067565,0.0844268369969504,0.0577848132940291,0.0812256649221603,0.0688811123494421,0.0792674829953223,0.0799661892547387,0.0819677416286934,0.0826726882291799,0.0813328586617455
0.055,0.125,0.0703258092562808,0.085341931596773,0.0582619512874215,0.0812203158969206,0.069293794719364,0.0790794465028555,0.0802145819239607,0.0821188227120549,0.0832767899811988,0.0806856781080356
0.055,0.13,0.0700617780289435,0.0867411360439388,0.0560982071123397,0.081983570410885,0.0691455242853482,0.0796217048463082,0.0807190595869101,0.0836142065996999,0.0852909781697039,0.082922090841185
0.055,0.135,0.070052871932964,0.0899076460949247,0.0571763842590012,0.0858679835626846,0.0699307505384872,0.08151900494398,0.0832981587325813,0.0874758121312516,0.0874180114560613,0.0847828344736841
0.055,0.14,0.0675866432247565,0.0913543365894046,0.0563949276662067,0.0878663115913626,0.0679505992664965,0.0825787411599378,0.0847523058712015,0.0889223037427513,0.0890369227830587,0.0851826840931232
0.055,0.145,0.0688586312355634,0.0924867684032323,0.0568574369240975,0.0895588305809943,0.0690530614080392,0.0845951786903915,0.086455695070576,0.0907817334029157,0.0906810404884776,0.0863418714770276
0.055,0.15,0.0688910706463609,0.0953972299609545,0.0556267583765477,0.0917328630844376,0.0686139379697661,0.0859991612357128,0.0878666662071632,0.0926633380986651,0.0921666676505999,0.0867313759994342
0.055,0.155,0.0705925856320699,0.0986395228598034,0.0572402678755854,0.0941088553557805,0.0696265880090632,0.0882102532628887,0.0902510448224405,0.0961752123245602,0.095451606842444,0.0883449397191233
0.055,0.16,0.0689525019058225,0.0992880044339112,0.0558649709234178,0.0954189618775198,0.0696496324892829,0.0874137050291916,0.0899313615898011,0.0969401364584111,0.0956676121896915,0.0889897764661687
0.055,0.165,0.0691876910209406,0.101954077357657,0.0585583310711357,0.09857899306621,0.0700918060131934,0.0891550308670131,0.093469253642563,0.099343771704525,0.0984164653016233,0.0896830923259643
0.055,0.17,0.0680656031182321,0.103644033284094,0.0572973766689556,0.100534684178634,0.0692226628624815,0.0891203144826852,0.0932874694226781,0.101358719578795,0.098774066052069,0.0895653882029772
0.055,0.175,0.0682344032228674,0.103797485854448,0.0571206001547472,0.100436166403704,0.0684384273953074,0.0883457466261575,0.091717690331582,0.101787198371045,0.0995542331963828,0.090907651522913
0.055,0.18,0.0680629620358537,0.107679531001258,0.0560056273556574,0.10388100584228,0.0671678877610822,0.090337623003124,0.0940751720457851,0.105180502075447,0.101866710104533,0.0899870116920095
0.055,0.185,0.0688766761923183,0.110477154346457,0.0580343787436235,0.107550519989162,0.0689102710705072,0.0918615789170887,0.0970728889928845,0.109082467372575,0.105478729317824,0.0916908716269758
0.055,0.19,0.0681313791289222,0.111143164670766,0.0569314157201949,0.108186215583874,0.0685696048248658,0.0910964341193361,0.0965484935509215,0.109161207818765,0.10460739859503,0.0904452724040564
0.055,0.195,0.0679985109763389,0.113341512445559,0.0575773184432032,0.111404220088733,0.0689214984670951,0.0913036489446544,0.0972315461437522,0.111437739481406,0.105651267347585,0.0903948012538378
0.055,0.2,0.0667104246715757,0.114529857447531,0.0551903384054741,0.111755342286771,0.0659538756720961,0.0886240192855107,0.0956061241687728,0.1121357088736,0.105500911837123,0.0880274585307872
0.06,0,0.0749850262129656,0.0515137957660968,0.062982056116382,0.0444939689211816,0.0618457802911979,0.0510685756537084,0.0482177945492261,0.0471294108514846,0.0492548801060349,0.0552519225637775
0.06,0.005,0.0766531493569734,0.0524582595094668,0.0599457517696266,0.0445692612247822,0.0616952467095471,0.0514164038109219,0.0491086727591327,0.0467991083163503,0.050476896540743,0.0557829082034855
0.06,0.01,0.0721144024648813,0.051934779167964,0.0593963650123384,0.0444499141748354,0.0590283524199492,0.0483246565889411,0.0472647909256072,0.0466209136764253,0.0489957338594101,0.053880088106433
0.06,0.015,0.0741462354471497,0.0524611683833977,0.0614715251607558,0.0467643697536344,0.061555720658526,0.0516372385692559,0.0492244222014366,0.048433949907964,0.0502600167139402,0.0553729879177625
0.06,0.02,0.0746366666310126,0.0538192736648748,0.0603959286670344,0.0468368786563061,0.0618946302098703,0.052214888952759,0.0503475150533996,0.0484591233586831,0.05143872981535,0.0565430027973067
0.06,0.025,0.0733976627469383,0.0537735125894293,0.0601899331330494,0.0487533254074139,0.0618349257086545,0.0524113283927962,0.0509177270693461,0.0496257582814284,0.052134903957133,0.055794046369978
0.06,0.03,0.0721593771107022,0.0542961782925074,0.0574291565852405,0.0485615354807818,0.0602616099743548,0.0529310855470916,0.0510779713846157,0.0497963807212634,0.051945391270813,0.0559396804855181
0.06,0.035,0.0747980068722388,0.0551889130266263,0.0602501798162332,0.0499521597247673,0.0644869767443213,0.0546120520822166,0.0524613291850906,0.0517548273151719,0.0538500929964104,0.058763186178183
0.06,0.04,0.0717769292024066,0.0569569007167592,0.0602301683209153,0.0532400258586535,0.0636532326469952,0.0567365380885195,0.0556425897980527,0.0541149731473562,0.0558964288399891,0.0596880682361538
0.06,0.045,0.0705248460181468,0.0586876467178056,0.0587334977445657,0.0540347756031484,0.0612161914699773,0.0571032738578817,0.0558891716797457,0.0552190369756761,0.0573257157441763,0.0598793086556198
0.06,0.05,0.0721409528996371,0.0591099365103064,0.0602219311056984,0.0561240856970818,0.0643713185563481,0.0588638960437442,0.0581638580195699,0.0570558733722875,0.0593744337663937,0.061850003023635
0.06,0.055,0.0711258234077422,0.0604886585965316,0.0590312762120949,0.0564672368606086,0.0635661771925621,0.0602502606821834,0.0575946141500497,0.0577532357757041,0.0598051854731919,0.0624320112738677
0.06,0.06,0.0708900817221708,0.0627132435449711,0.0601141390845899,0.0597470592320318,0.0647738550925752,0.0606351956551196,0.0600077811158887,0.0604006042686774,0.0613827248677446,0.0635381811852477
0.06,0.065,0.0743301632380939,0.0652222819481144,0.0607561844807378,0.0611722809650761,0.0677201868533233,0.0643086287226305,0.0624242156992241,0.0628562750294819,0.0640498392193265,0.0670099306586119
0.06,0.07,0.0725967034702899,0.06464199501142,0.0585072534951361,0.0603763716926668,0.0662580454577296,0.0628798951431197,0.0615153915851317,0.0614293668009752,0.0631368017436141,0.0667082800223834
0.06,0.075,0.0707416074677956,0.0650378453982319,0.0570777467756942,0.0617984270883619,0.0651029718185694,0.0643539116610958,0.0632851588962889,0.0632275082884489,0.0653004038540054,0.068326271929024
0.06,0.08,0.0729398420329819,0.0701336013085131,0.0595873591375946,0.0657466348933693,0.0682039407898997,0.0669219926538897,0.0662316697036475,0.0670977766697394,0.0685091499496537,0.0697746997947528
0.06,0.085,0.0713557398827109,0.0708445199671446,0.0607464188814333,0.0687257509088248,0.0677977388124702,0.0696039928847151,0.0691619206394777,0.0696441630629798,0.0706296837480374,0.0722819705281661
0.06,0.09,0.0700717058169781,0.0720804489330065,0.0585240230432565,0.0690496896311338,0.0662694801849975,0.0701156906417678,0.0693389013355257,0.0696116342436707,0.0713789072797315,0.0727762058372529
0.06,0.095,0.0686088712425525,0.0742929980070778,0.0595120912731948,0.0712134833823557,0.0676242818515446,0.0716743232512993,0.0712082628805917,0.0721635595389786,0.073543296703615,0.074545282627146
0.06,0.1,0.0724790748045013,0.0768432045789516,0.058988296291872,0.0732588961128219,0.0693495116424628,0.0740391336285743,0.0737361219355075,0.0745440501568217,0.0767243443695506,0.0773293896756077
0.06,0.105,0.0709268369109768,0.078276417923551,0.0612885630409828,0.0760160557172469,0.0699870247669246,0.0757789454557884,0.0758083557480857,0.0768158530040366,0.077914452179373,0.0772352742058575
0.06,0.11,0.0704853838176627,0.0792049266243191,0.0584709888708671,0.076095494399082,0.0685189956884084,0.0760734662260316,0.0763758289915862,0.0775366989157903,0.0788505844998929,0.0790155201318015
0.06,0.115,0.0690468630380412,0.081145296596632,0.0574558229495285,0.0775903680755272,0.0674975769864308,0.0764525941493868,0.0770048273915894,0.0788441022533146,0.0805761194508385,0.0788941613433729
0.06,0.12,0.0701011226804465,0.0825364782212349,0.0596841456038134,0.0800046935281261,0.0689276653683658,0.0784237505452222,0.0790196733624191,0.0811532069282717,0.082621255738479,0.0812442170185822
0.06,0.125,0.0697613735976671,0.0847640261773939,0.0584373779605368,0.0817429830600465,0.0675953654488179,0.0808271645360156,0.0806883430465495,0.0825480042256955,0.0835672911083877,0.0827034202317427
0.06,0.13,0.0686025658258152,0.0871065711007091,0.058981416652164,0.0839155828454179,0.0687420910678548,0.0823960873054292,0.0825122360230071,0.0849466802295968,0.0854099631125588,0.0831642333370555
0.06,0.135,0.0702994112611918,0.08913719322031,0.0580295617402693,0.0853736831808428,0.0692264848288913,0.0823514725481519,0.0832408322344272,0.0865449171564639,0.0869303203958679,0.0845340871631917
0.06,0.14,0.0692197674267809,0.091330108055261,0.058526513382516,0.088626479576867,0.0687762784288304,0.0844541820987454,0.0871809079935794,0.0899458936200117,0.0904987917289429,0.0859506107283674
0.06,0.145,0.0687093260384435,0.0932910332110595,0.0571617759579709,0.0899212845886275,0.0694587332353617,0.0860246748420822,0.0867099796421581,0.0914634690280589,0.0914313783421257,0.0872229298562583
0.06,0.15,0.0694685560528535,0.0953151856709086,0.0582616279732984,0.0921515206909531,0.0699763275759165,0.0866453054818636,0.0890511365951501,0.0936442352730711,0.0933990470116954,0.087764996834943
0.06,0.155,0.0679824642849065,0.0985556011043422,0.0583112883409664,0.0949299196926821,0.0693943458378703,0.0888342568662258,0.0909701022255955,0.0954643938512686,0.095612637330099,0.0889150207966724
0.06,0.16,0.0694026629411499,0.0995977460281662,0.0581896104213861,0.0961358053616635,0.0703641546454919,0.0890692531948512,0.092124072299744,0.0978402250004163,0.0973029869054887,0.0896866719405172
0.06,0.165,0.068521000937646,0.102068467070667,0.0570418075005069,0.0985388461183314,0.0685061521667896,0.0880789331560111,0.0919646808152693,0.100423017429342,0.0988860113199746,0.0897395536079788
0.06,0.17,0.0684613342740997,0.104273824313296,0.0572456612601559,0.100352308034902,0.0698913096387615,0.0905349066955607,0.0933150265513014,0.101515063831275,0.0998884828916542,0.0913071991708761
0.06,0.175,0.0675101989177873,0.105086238647343,0.0566669983131254,0.101930204684607,0.0682839326952589,0.0900010875587203,0.0941013731709345,0.103131498897309,0.100619047642086,0.0901391089623398
0.06,0.18,0.0683920802309959,0.107489060869559,0.0574183726599254,0.103581716843057,0.0679127982107172,0.0903503370243951,0.0945509437387718,0.104629518876779,0.101464789796902,0.0901260765581598
0.06,0.185,0.0693185705915478,0.108056254291032,0.0579833434144061,0.106465563621759,0.0694947376320417,0.0930164384528095,0.0968098548884747,0.107898049158066,0.104480289076617,0.0923084318176605
0.06,0.19,0.0688179392858524,0.11225267882999,0.0572672541502828,0.108658163343462,0.0684663241825209,0.0912363376069611,0.097027743034264,0.110035197610153,0.105242204273198,0.0911422819383658
0.06,0.195,0.0697637393446406,0.114259505187374,0.0578853364532199,0.1123247282798,0.0702927954642833,0.093516156817972,0.0986106054594115,0.113240198272331,0.106994519991674,0.0918866178623761
0.06,0.2,0.0690956392534501,0.11477722189749,0.057520525138174,0.112394720933574,0.0686550480015094,0.092288581429072,0.0992046397461564,0.11306002175646,0.107114005778095,0.0935023264830801
0.065,0,0.0755251842366872,0.0524585003229443,0.061935127210127,0.0438398809554602,0.0608119465191473,0.0505404202206014,0.0476042196823028,0.0465940713928127,0.0486440151588246,0.054882850335489
0.065,0.005,0.0752374985354196,0.0510847894724399,0.0624282572786958,0.0439709160119102,0.0615986908607346,0.0493462967812251,0.0464120920130567,0.0459459784621286,0.0481709607524698,0.0550464171738609
0.065,0.01,0.0748489009094138,0.051434131995191,0.061495015457287,0.0451621780562821,0.0625953733128849,0.051544268112746,0.048843304866425,0.0474304359238234,0.0496384773849717,0.0559693169375886
0.065,0.015,0.0716518165964895,0.0530667132494511,0.0614004660584302,0.0469437050487355,0.0612911506879473,0.0519798562311711,0.0501137560511336,0.0488889313335605,0.0512168207409541,0.0562818626846533
0.065,0.02,0.0741375942815764,0.0539416078904717,0.0608212256223161,0.0480003018594073,0.0634473595614055,0.0522733223886109,0.0505640166199484,0.0492210044778599,0.0513277617577284,0.0567311080522361
0.065,0.025,0.0747800257347352,0.0542441067066868,0.0627812842459848,0.0486378496370048,0.0626973448989957,0.0535295360367766,0.0515428733175228,0.0499052553676255,0.052201756753958,0.056391446518103
0.065,0.03,0.0725456002957655,0.0537952624507256,0.0618012856486835,0.0498820141006252,0.0629809107002637,0.0534129930972265,0.0517683052712784,0.0505152306526928,0.0521937769974017,0.05601216094236
0.065,0.035,0.0717288205454343,0.0546154152577604,0.0606932274678329,0.0509983630967499,0.0622310367126584,0.0555875548900693,0.0535049914713603,0.0519458998190175,0.0542840476667756,0.0576867575159619
0.065,0.04,0.0730548970045895,0.0555999732030648,0.0614651974898742,0.0529463369504841,0.0634891375725904,0.056885411763821,0.0550131151441701,0.0535776392936566,0.0551319680882107,0.0595614394303444
0.065,0.045,0.0723587390618261,0.058491644468682,0.0622809828899637,0.0558573616290775,0.0648709363659732,0.0596499893085369,0.0577292559138633,0.056748899613139,0.0581825081164163,0.061489097352462
0.065,0.05,0.071974754176939,0.0583225783306211,0.0595810955790413,0.0554305137350714,0.0642184915077947,0.0582692224510301,0.0568334811054204,0.0560801749222908,0.0577651629252445,0.0611999128037358
0.065,0.055,0.0698122142467342,0.0595593221183507,0.0602347422326032,0.0561303406889735,0.063123557389787,0.0587032741168092,0.0578894380003545,0.0575311731284883,0.0591319332704561,0.061993600995946
0.065,0.06,0.0720108277939564,0.0608364207158969,0.061301859024901,0.0586987058869648,0.0664685888675091,0.0613075503947698,0.0593583926857406,0.0599698818185208,0.0610849163113355,0.0644683831578094
0.065,0.065,0.0729394794318528,0.0638817030009417,0.0606015351876171,0.0605565153754977,0.0655108943906468,0.0626648439718788,0.0617023026804756,0.0617771297283109,0.0629940360092921,0.0654823640136391
0.065,0.07,0.0718473827035015,0.0644466660378223,0.0595281684220492,0.0619421702002385,0.0660083021850464,0.0634809190113617,0.062757126223219,0.0624975036357424,0.0646160594470069,0.067113507678204
0.065,0.075,0.0726693275238756,0.0672587579614003,0.0601683917823348,0.0642290311640908,0.0675483622765725,0.0663262339080147,0.0655071739800897,0.066063220284513,0.0670033583168368,0.0686308314292827
0.065,0.08,0.0707898087361202,0.069014887539603,0.0607642951951877,0.0666961670686986,0.0673823502285972,0.0680184267038724,0.0676930369687735,0.0672623303622089,0.0693308821535234,0.0705119392575865
0.065,0.085,0.0711006499483376,0.0692692411008739,0.0591953881957224,0.0659586902194707,0.0668030918293789,0.0669161584100236,0.0661443124092075,0.0668705091210141,0.0682931907843951,0.0694345266432297
0.065,0.09,0.0706735332209679,0.071437260342872,0.0590518798423328,0.069119950034032,0.0677357513750901,0.0701386408957818,0.0694988703467503,0.0699570233666401,0.0705350146450824,0.0718256289742698
0.065,0.095,0.0708338551067309,0.0741236024706254,0.0592461095748862,0.0699768403179456,0.0684356260984625,0.0710827712133069,0.0709791664886701,0.0712278053845144,0.0727648585448046,0.0735700555247921
0.065,0.1,0.0711025511210244,0.0766986702353667,0.0604043359782638,0.0735705641998604,0.0702108135859253,0.0735742453065396,0.0732630836195773,0.0747622341550118,0.0755685273820003,0.0758416349041821
0.065,0.105,0.0701285901196377,0.0779648474577715,0.0606758768860604,0.0759709735287741,0.0683459253643771,0.0755856147445928,0.0758323965749054,0.0767643758998902,0.0774380556668674,0.0776779948929473
0.065,0.11,0.0706084006165237,0.0800960720649932,0.0591088982926238,0.0765853838166405,0.0690104334762084,0.0756189718203638,0.0754899548637325,0.0776691941814695,0.0783008408618766,0.0777487360400268
0.065,0.115,0.0711963611350001,0.0804448604938518,0.0598586933773722,0.0782417635828077,0.0703552869723109,0.0774697442092837,0.0777240600127189,0.0789008213805361,0.0805369604362645,0.0793075038874737
0.065,0.12,0.0719442939163901,0.0848133813531152,0.0610473831074393,0.082016063945487,0.0714924622015394,0.0810583373886503,0.0818427549797603,0.0828895317213961,0.0841614646677003,0.083066062568346
0.065,0.125,0.0706240646933118,0.0850784742083795,0.0597534444272534,0.0822714648075488,0.0703602569560982,0.0806229322765335,0.0810742300538371,0.0830988517528752,0.0836982628582816,0.0820482308640589
0.065,0.13,0.0706934972511534,0.0867079388299206,0.0607331097564869,0.084784138737526,0.070037292578861,0.0819326225308513,0.0828244862491439,0.0855257025480773,0.0860405823512008,0.0843761603411524
0.065,0.135,0.0701650152736207,0.0883370298155511,0.0586251905347553,0.0860206727403171,0.0701730197744789,0.0831659888992309,0.0843193644871591,0.0876421458363167,0.0883105463139993,0.0856606770274704
0.065,0.14,0.0695022477045128,0.0922838654436607,0.0613786298944304,0.0898890772968005,0.0705005466759018,0.0863031228654669,0.0878872117096996,0.0910729069094072,0.091139271715494,0.0879642755448053
0.065,0.145,0.0710574546933472,0.0943393419333729,0.058822612565253,0.0901846602834891,0.0715005851086431,0.0863206559732124,0.0877647777522723,0.0913666901836675,0.0917857270238161,0.0880643420285809
0.065,0.15,0.0678148120219188,0.093715119467137,0.0566868003313225,0.0906502216573538,0.0680623792531283,0.0846503506523629,0.086103977322679,0.0920413100231055,0.0915345817798403,0.0864945210445985
0.065,0.155,0.0691517548842791,0.0970576872244673,0.0582776841304873,0.0943835549135245,0.0707282832903222,0.0872141536145284,0.090137010611535,0.0955432172914239,0.0952110036428772,0.0885983229060674
0.065,0.16,0.0676847954140479,0.0982654410902699,0.0577511213274514,0.0959660456272556,0.0688686800006856,0.0877633041553906,0.0913340314421776,0.0970382273458428,0.0963622424034791,0.0898740773756246
0.065,0.165,0.0678200743642837,0.101566078704451,0.0589249106084316,0.0991368056992853,0.0680912403329901,0.0896321805843573,0.0930860991628872,0.0997494931172969,0.097921368707803,0.0894919896258304
0.065,0.17,0.0688162266017625,0.103067764377393,0.0586290480650968,0.100330360105473,0.0696122305461957,0.089486958276186,0.0934089966853981,0.100666592728051,0.0980972231971889,0.0901853355213261
0.065,0.175,0.0680192486323743,0.105108572758821,0.0587550326042851,0.101523949242742,0.0686227997871808,0.090365286537502,0.0940543687008904,0.103155871721558,0.100491019089177,0.0911291924849707
0.065,0.18,0.0686661113482834,0.106356830921678,0.0578805634932266,0.104233173696642,0.0693830900991907,0.0907242592178153,0.0950230639258478,0.104618170256261,0.101812020903968,0.0909383845406235
0.065,0.185,0.0683181450056294,0.10909086930257,0.0578034213479361,0.106037902895838,0.0695443242419854,0.091965822543279,0.0968894645858112,0.107147455668254,0.103508591655494,0.0929842491944417
0.065,0.19,0.0686793667032845,0.11165695476615,0.0587874252258865,0.109344215378976,0.0698926296233128,0.0931727889219079,0.0974970324512033,0.110192156692825,0.105889892680607,0.0934995833433562
0.065,0.195,0.0679749519940442,0.113023892541886,0.0599719469583203,0.11077918955685,0.0682697497564845,0.0936593969399314,0.0986736101927251,0.111229602153364,0.106543788038327,0.0929147538021092
0.065,0.2,0.0684016862292052,0.112275434641163,0.0567167592677606,0.111161093068782,0.068678070920424,0.091183689495089,0.096667324914241,0.111021035474777,0.104653639517819,0.0906736087113662
0.07,0,0.0738341873531544,0.0516839989916823,0.0640919221072255,0.0438304969401068,0.0616038108747611,0.0518566460497403,0.0489297332769913,0.046602181761221,0.0493456958191697,0.0553065488727259
0.07,0.005,0.0744618396873103,0.0511263611147729,0.0635706882215652,0.044738481519553,0.0623545104481552,0.0512122111884647,0.0485780374169834,0.0468859649782732,0.0501786153550182,0.0553882772414353
0.07,0.01,0.0742084409142336,0.0520658960579567,0.0634782176617014,0.045321795705575,0.0609233076467431,0.0511997684926451,0.048333260610367,0.0468430067305851,0.0492540235483507,0.0549170549202959
0.07,0.015,0.0754591731976795,0.0527908477445056,0.0651318171083256,0.048054845153137,0.0633357787945338,0.0529875589000349,0.0508477137144992,0.0496556784978693,0.0513606075343395,0.0569362322742202
0.07,0.02,0.0711366040249161,0.052300261638995,0.0619735780852788,0.0474453890867179,0.0604465540562502,0.0507514551410863,0.0495165241344689,0.0492064513030676,0.0510452739664136,0.0538624280567273
0.07,0.025,0.0721176283125627,0.0531519451230736,0.0621073723482994,0.049153526270619,0.0619958670967541,0.054379661501858,0.0521305295601007,0.0508362845374817,0.0524739711140906,0.0569695705753528
0.07,0.03,0.0728966301651677,0.0531678504681099,0.0633277635748568,0.0501249785417286,0.0614710819598707,0.0536977792274973,0.0520639331216665,0.0508453244261055,0.0527849804713566,0.0566453665806963
0.07,0.035,0.0724600775798936,0.054917549389855,0.064239185364418,0.0522983105213709,0.0631482228257504,0.0559076047796632,0.0538013803524736,0.0532845764490243,0.0549513907856901,0.0584495874353652
0.07,0.04,0.0714024601778582,0.0547341405926208,0.0619026515668156,0.0520676331304183,0.0631736622164362,0.0565871974630845,0.0540660252392594,0.0536556393417871,0.0555180148795716,0.0587498819664042
0.07,0.045,0.0752629914725007,0.0579907404576112,0.0633129444542414,0.0554473015739833,0.0676620991501401,0.059227902993006,0.0574916777793209,0.0566193115728105,0.0585235409246578,0.0617889798261013
0.07,0.05,0.0716238332249107,0.0580916046599361,0.0627236046465358,0.0567382388262721,0.0651788878530099,0.0594118020721354,0.057872361250899,0.0575753598826262,0.0592303150654228,0.0614019406662889
0.07,0.055,0.071709186995602,0.0595792543976415,0.0601462808641397,0.0570438830850994,0.0643685236417389,0.059282679540777,0.0581788862269868,0.0578560343588022,0.0590221659090045,0.0618818888239834
0.07,0.06,0.0709026317516463,0.0613389574658086,0.0616290156163906,0.0590843468442797,0.0652585720033803,0.0616469921358753,0.0599393536973304,0.0601500758607018,0.0622372222490451,0.0643990071853609
0.07,0.065,0.0729160192768046,0.0627128667003602,0.0622110003593505,0.060885258494453,0.0667583397822071,0.0635543655635256,0.0623229345433337,0.0614693766056936,0.0628707760006693,0.065988379737553
0.07,0.07,0.0715539427615894,0.0654735097252725,0.0621330854589616,0.0635542554514403,0.0669007070312091,0.0646806733530381,0.0646535894868567,0.0647909616017389,0.065868632537561,0.0669800524666459
0.07,0.075,0.070972678045443,0.0677373070217102,0.0618444172964803,0.0650781703980011,0.0662977504515343,0.066359434692644,0.0660151485687925,0.0656425438753544,0.067440990542121,0.0686389502680261
0.07,0.08,0.0721480405484859,0.0670550842785066,0.062560880197001,0.0658677141439906,0.0686691443269717,0.0679783852123026,0.0670158642798288,0.0669254644605537,0.0683405151235822,0.0702523885925065
0.07,0.085,0.0709477722986862,0.0701230844779794,0.0627477006357176,0.0682297415359965,0.0672590587286818,0.0693112137044627,0.0690425128290482,0.0692654356597125,0.0706586822179605,0.0713697780555504
0.07,0.09,0.0723375105689625,0.0714668780968096,0.0604340979224449,0.0685047881582362,0.0688682634797745,0.0701944685601582,0.0698745174992898,0.0696568053898908,0.0712791365170363,0.0729289414812007
0.07,0.095,0.0718004892977965,0.074173048236038,0.0624036600887484,0.073080619865468,0.0708686959451243,0.0741029713667697,0.0736642767514884,0.0740509794391301,0.0754000936934726,0.0755280876856269
0.07,0.1,0.0715245735824132,0.0763738914061048,0.0622272684994208,0.0748225438916784,0.070323530009432,0.0750558060547434,0.0750040566298137,0.0754842071740417,0.0764692256878811,0.0773698802639016
0.07,0.105,0.0704635867378546,0.0781457687637432,0.0609399746938019,0.0766479566061891,0.0690411442361593,0.0766566613538881,0.076743772054742,0.0779914778275324,0.0791628045884777,0.0793836453398277
0.07,0.11,0.0705218213374444,0.0785165423989912,0.0599776812893212,0.0766399543404021,0.0692734858327348,0.0768781563075598,0.0769882327118932,0.0771429645019003,0.0782484716167935,0.0783671829051713
0.07,0.115,0.0704100014657726,0.0823154464843338,0.0612083690995133,0.0797831886239858,0.070324858861508,0.0789753466646207,0.0798596739921245,0.0808027250622383,0.0820974611559574,0.0812454169771755
0.07,0.12,0.0699672742630404,0.0841648325439993,0.0604610843847247,0.0813636449211106,0.0698940140171346,0.0794319852932611,0.0802775593818612,0.0824469794201553,0.0831510349345462,0.0811683855984967
0.07,0.125,0.0694306030564125,0.0860474554669615,0.0608176577787111,0.0833066236284138,0.0696851043619212,0.0811243614279734,0.0817553410829866,0.0844510197717345,0.084899575568839,0.0834428192503942
0.07,0.13,0.0700256710628367,0.088506357859113,0.0615833796559326,0.0866485001860524,0.0709587271264774,0.0845532775250795,0.0853861498042768,0.0875840541495406,0.0884820036651679,0.0863520094319133
0.07,0.135,0.0710277248637351,0.089593976585637,0.0583364624301909,0.0858873601409844,0.0698313656799294,0.0839833383774045,0.084869668586611,0.087254267402302,0.0880584641460314,0.085937424733051
0.07,0.14,0.0681355463281577,0.0919603379203735,0.0595887161044887,0.0889186303971496,0.0695216369955783,0.0857066573957693,0.0867974558065229,0.0904081900611406,0.0896180253322451,0.0857840917259431
0.07,0.145,0.0704080962143666,0.0943570570275519,0.0604415783669997,0.0915999771559997,0.0705843524163779,0.0876186067800473,0.0891165880018747,0.0925659408389314,0.0927000173358807,0.0881971776178457
0.07,0.15,0.070044881353951,0.0948295233709459,0.0602779540562023,0.0919929121285792,0.0708758668351718,0.0880351803775684,0.0893556692906601,0.0930661120016667,0.0939884108073284,0.0887871299545913
0.07,0.155,0.0694185431260891,0.0953408651147736,0.0597452710100922,0.0941805505129929,0.0699339568984605,0.0880595885487093,0.0907765116197654,0.094797725390264,0.0941960646025595,0.0880379126076045
0.07,0.16,0.0675128371246776,0.100280161783614,0.0587306278047876,0.0968156490537153,0.0678864693372738,0.0883445385379286,0.0915260144328581,0.0986991102392345,0.0976032575561691,0.0904758356981888
0.07,0.165,0.0667744205057136,0.101682811145059,0.0599399995900493,0.0992924565041064,0.0694382756366396,0.0911319823077476,0.0935889820210364,0.100401248438584,0.0983162353611377,0.0907761470265378
0.07,0.17,0.0699774219433853,0.105181914930718,0.0597165071393342,0.101718667624366,0.07052689314404,0.0927441747716103,0.0965802313092367,0.1032441229,0.101622390559733,0.0924013662594816
0.07,0.175,0.0710186849470454,0.105028300695981,0.0611612977734311,0.10282099114942,0.0725338278229076,0.0922605985811733,0.0962006617815123,0.103350572912092,0.102317276947881,0.0924299766149422
0.07,0.18,0.0666618580117428,0.105593025911516,0.0580371743597968,0.103043879916693,0.0676664785051572,0.0906304059581789,0.0941741244747237,0.103730291931939,0.10020562320448,0.0897215129892498
0.07,0.185,0.0677177142151096,0.110883805721855,0.0595819052167734,0.107954202899569,0.0698405546758183,0.0931430086539813,0.0974644915375106,0.108842866210125,0.103590054931059,0.0919585078169811
0.07,0.19,0.0670890854755678,0.111144297334587,0.0585285137551326,0.10877792978713,0.0678238177172065,0.0929428879487285,0.0977554071730779,0.109121016789562,0.105287578852154,0.0922098342334052
0.07,0.195,0.0668504892979197,0.112224715767998,0.0577229897898747,0.110588809695889,0.0681185990661946,0.0924104440452828,0.0969313952392346,0.110850115919735,0.104573045774894,0.0913966199647923
0.07,0.2,0.0686786165346194,0.115519199061154,0.0597469780198921,0.113178896644318,0.0687965747445516,0.093185476101199,0.0978090174323531,0.113898493763334,0.106858369007325,0.091589335349768
0.075,0,0.0739296292209636,0.0529268187246034,0.0642059997828017,0.0442022238183032,0.0616075888410114,0.0522752800026496,0.049026867684033,0.0466590976243522,0.0493262541963005,0.0555997724177554
0.075,0.005,0.0723664570640954,0.0520777199819139,0.0644708288400399,0.0448715620774408,0.0605390940637655,0.0528238913849661,0.0488173556610052,0.0476576907168571,0.0498737609882827,0.0550709835999704
0.075,0.01,0.0745915722437816,0.0529009797575246,0.0645288228471038,0.0457567932979412,0.0623908430241027,0.0531547731192395,0.0498036050259054,0.0479805408803452,0.0509073761555307,0.0564222711569617
0.075,0.015,0.0729764345155736,0.0526482292285128,0.0664095521839919,0.0481392670329649,0.0619568189666978,0.0541744812481283,0.051938823707269,0.0505296495565399,0.0523129487596157,0.0565075298857979
0.075,0.02,0.0739440869981178,0.0523061511030444,0.0637708672862145,0.0473581906950135,0.063089096001202,0.0536571325466792,0.0510097616077174,0.0489122470919486,0.0518631404167259,0.0567633828669095
0.075,0.025,0.0739420518235701,0.0543897040995338,0.0638499357207854,0.0500043573247998,0.0628232947876504,0.0543758015931302,0.0527673645583444,0.0512628791519955,0.0524630682344463,0.0578649384277539
0.075,0.03,0.0737557997075071,0.0538705012732864,0.0650595799974411,0.0512533592529735,0.0634711910020336,0.0557407944641443,0.0538512547647998,0.0519027319874496,0.0540629352781682,0.0576411084630352
0.075,0.035,0.0731371899332965,0.0562857786698085,0.065719047284465,0.0541782588894464,0.0646176788959608,0.0576531629696637,0.0559912413641314,0.055091445248185,0.0561343442170236,0.0601046090218455
0.075,0.04,0.0750701264915214,0.0566980624159288,0.064149029005317,0.0536195879471858,0.0652288979144043,0.0574810897886557,0.0561017598725893,0.0551775980509557,0.0572811056399185,0.0613150763700776
0.075,0.045,0.0737749906337373,0.0587159302861096,0.0649222034704023,0.0563406257521158,0.0652410595843452,0.0593789885404639,0.0585130233767683,0.0573383658960744,0.0584133248747105,0.0622648914401931
0.075,0.05,0.0725601889569497,0.0588163909174408,0.0628741798928262,0.0563449637354896,0.0660157330115449,0.0599532268336749,0.0583916203803451,0.057502167237174,0.0590756423904799,0.0620283819493161
0.075,0.055,0.0724910407884982,0.0594759631249411,0.0633918550358641,0.057510219999052,0.066248173444427,0.0603449826890414,0.0591286504727623,0.0582799311711924,0.059571886398668,0.0630784917112391
0.075,0.06,0.0714601816074952,0.0618202944891459,0.0647722557254367,0.0613431840151131,0.0676121747025404,0.0634451190069964,0.0629182008494347,0.0623124271922672,0.0630512586143628,0.0651793284722995
0.075,0.065,0.0727889584302782,0.0645769880947187,0.0644796705023572,0.0629093560964747,0.0686093781998096,0.0646642494517533,0.0640475571939176,0.0641173842675576,0.0660868659910203,0.0679994243480362
0.075,0.07,0.0730818554262542,0.0636131660451736,0.0642301348450958,0.0628382027853077,0.0681427666516564,0.0647640886494499,0.0636641359324569,0.0633759782674639,0.0647042328374223,0.0671594338264378
0.075,0.075,0.0713764744721853,0.0686263776155746,0.0632721483821205,0.0662802147277393,0.067545431408068,0.0679922506022547,0.0675450340056546,0.0673987271689663,0.0683260535298185,0.069921931645342
0.075,0.08,0.0715528576555298,0.0670359866395847,0.0618219669270177,0.0654548312692075,0.0674609245630278,0.0673375113916413,0.0661008781919795,0.066121252953052,0.0677658192513451,0.0687381783609367
0.075,0.085,0.073509765648672,0.0703635571197035,0.0638454713718366,0.0688177297019328,0.0710541325623973,0.0704408776883683,0.0698583410668861,0.0693873493192698,0.070847844503628,0.0722056434048176
0.075,0.09,0.0725029446103722,0.0719197359542367,0.0635907638250611,0.0703794115469908,0.0704592561738812,0.0721960093979567,0.0707207521137325,0.0709231020379959,0.0724749355424417,0.0750654693859682
0.075,0.095,0.0704884438798779,0.0736304304604385,0.0641021412291355,0.0730064688704523,0.070429364670823,0.0739141817105922,0.0737600962002303,0.0736290913985954,0.0744255223991025,0.0751177249754715
0.075,0.1,0.0714160770826979,0.07723437230109,0.0627928940518675,0.0751373357110615,0.0712284479006377,0.0757631817582403,0.0753018839735503,0.0760485335196366,0.0772848233062636,0.0777521636441764
0.075,0.105,0.0727928295392928,0.0790284309488179,0.0630310669428252,0.0767973253963513,0.0719394089836153,0.0773872693798389,0.0772454763574128,0.0777128494126225,0.0790200664781582,0.0791006741699459
0.075,0.11,0.0709404030312406,0.0797741255806946,0.0623743222395151,0.0787125766202125,0.0708696458380418,0.0786863227784415,0.0789260122808874,0.0794412187303403,0.0807790909216419,0.0804255163244615
0.075,0.115,0.0701590123409216,0.0797273384203646,0.0601680917855069,0.0774918165234052,0.0698548124838521,0.077068337531169,0.0777759733815953,0.0782947089454938,0.0787320295571683,0.078366492796546
0.075,0.12,0.0731333599589167,0.0832415748479448,0.06122250344348,0.0812332300944384,0.0723960815308877,0.0808383775753391,0.0808432007275631,0.0817175055209803,0.082947861255137,0.0835424978373114
0.075,0.125,0.0704663029814529,0.085642350696963,0.0619466800276608,0.0837838881900439,0.0696819926581208,0.0826770640794488,0.0835369626639239,0.0849510540673478,0.0857009997990892,0.0837478788060027
0.075,0.13,0.0687449736955456,0.08775877100994,0.0606742018878742,0.08515845512587,0.0686164120038457,0.0826921871276298,0.0832173794025054,0.0856388180993289,0.0866682922427316,0.0843089228230979
0.075,0.135,0.069632851977151,0.091407480920003,0.0626378152345411,0.0888433879907189,0.0705636576557315,0.0858303427403973,0.0871570067750828,0.0896670951756074,0.0903912256794115,0.088127798917247
0.075,0.14,0.0707130527032734,0.0920135731263448,0.0614780323297793,0.0892873396656912,0.0710473836199558,0.0860780751036237,0.0874332390579072,0.0902030121105064,0.0902778222728961,0.0873348502945435
0.075,0.145,0.0691677608365057,0.0929737483004359,0.0616286436595065,0.091608309960102,0.0714038680544122,0.0875071063660015,0.0891133024897811,0.09219804850478,0.0919521090140927,0.0878766923608675
0.075,0.15,0.0707595764067575,0.0951350130904999,0.0614792756447949,0.0928538756588647,0.0725004326740962,0.0889262308456456,0.0901921182094744,0.093832286907676,0.0933993003642218,0.0899464336221303
0.075,0.155,0.0698142598929986,0.0991830556896387,0.0626189835510055,0.0971281714169522,0.0718261139402587,0.0911515808270656,0.0936293958046383,0.0977481880409913,0.0973887541347115,0.0909027061014354
0.075,0.16,0.0696196785133191,0.0996031353278461,0.0617339107492362,0.0972958189168335,0.0704824531809101,0.090381269696826,0.092698534031803,0.0978393010585461,0.0971403161516022,0.091613946964991
0.075,0.165,0.0702144100098367,0.102731754654566,0.0612969477462665,0.0999113904998824,0.0709238220365657,0.0920327530678608,0.094850264255284,0.100442463873608,0.0994940079968679,0.0922848682079671
0.075,0.17,0.0669880780657402,0.103020526956601,0.0606850471032553,0.100923624251586,0.0701290917733719,0.0924408373562524,0.0947517180225375,0.101602359817413,0.100091473741495,0.0916852689994462
0.075,0.175,0.0686614171059096,0.106355021831223,0.0623178376645294,0.104777228318583,0.0705206987791846,0.0927040497503998,0.0981215686787189,0.105126491910032,0.102363346093136,0.0917646624796261
0.075,0.18,0.0688520528784308,0.107093422529154,0.0613129693549258,0.105527216977325,0.0692869784116446,0.0939719204714353,0.0979237787368139,0.106303595846455,0.104046221351641,0.0940887574720084
0.075,0.185,0.0692375322538012,0.109019311730345,0.059892559972659,0.107280032443582,0.0700741103773952,0.0938386780918794,0.0985092909627929,0.108202520276645,0.104966073718467,0.0923582936236934
0.075,0.19,0.0695924545793015,0.113592339646302,0.0609995255603286,0.111229278969462,0.0705051249537375,0.0946505819413302,0.100276270302256,0.111873593944938,0.107250121320214,0.0936502234852904
0.075,0.195,0.067822210318387,0.112729658311556,0.059214027509852,0.110574112330393,0.069950156626983,0.0932929792655341,0.098924371896706,0.110883797730005,0.105724313401135,0.0921117729213513
0.075,0.2,0.0663454709522959,0.115354834296771,0.059698764096966,0.114119051298196,0.0678014822487603,0.0938612782468261,0.0994555619707748,0.114747179601152,0.107935494929049,0.0910415521057819
0.08,0,0.0747145120112741,0.0517222542700284,0.0690202459281173,0.0455796982473956,0.0613733453409419,0.054297458241661,0.0509925844131245,0.0477786810666901,0.051134440466249,0.0567888596364237
0.08,0.005,0.0743614389135575,0.0498048767509805,0.0658908072230665,0.0447060649025866,0.0628126813850383,0.0511011288355947,0.0482449159191184,0.0465674516058275,0.0485977643582455,0.0539514370810184
0.08,0.01,0.0743042504443343,0.0526416836279968,0.0678841392818595,0.0479282491371974,0.0630959295117033,0.0551902748217838,0.0513200834932841,0.0497853443724997,0.0523216290296594,0.0571012350160291
0.08,0.015,0.0758033633573702,0.053200018131694,0.0672700811215054,0.0483636407106167,0.0643619825650773,0.0551144409781714,0.052408379392815,0.0503340665063608,0.0521592132420772,0.0571979704712145
0.08,0.02,0.0739790974659115,0.0529950134474117,0.0673077477240702,0.0496284314361888,0.0638631486496917,0.0553412200189071,0.0521215413468883,0.0509960016418787,0.0530577276671742,0.0587585847346486
0.08,0.025,0.0731878919772712,0.0528123796625488,0.0661434033080567,0.0503669657232119,0.0641210543560935,0.0546787538874865,0.0531125987638889,0.0517210776742902,0.0534498808285732,0.0574037126205245
0.08,0.03,0.0744305292818736,0.0551497563785597,0.0670495154975945,0.0525998654259236,0.0648915356226107,0.0573507744219012,0.0556277459303821,0.0537864930508457,0.0553946771982754,0.0604734655358904
0.08,0.035,0.0738499338752847,0.0550439747507358,0.0649503958721729,0.0530457267947766,0.0642948068771611,0.0568348984022103,0.0551042944920207,0.0539671451729715,0.0554167384286956,0.0589034751007831
0.08,0.04,0.0743226132185213,0.0572488799933839,0.0681254954607302,0.0560476988007173,0.0662161003673347,0.059841430959611,0.0579241720493383,0.0574250323157542,0.0580381489798295,0.0623658982136199
0.08,0.045,0.07333331592651,0.0557740539817506,0.065209290341152,0.0552579109771627,0.0665489749947605,0.059005106329083,0.0579033212498354,0.0558342751155087,0.0571018768784146,0.0609909249384517
0.08,0.05,0.0729864545797221,0.0574240278277294,0.066104760658026,0.057380982434803,0.0665760092638207,0.0598244516228102,0.0587115493477409,0.0579217785509894,0.0587389645774769,0.0616858050005664
0.08,0.055,0.0744242954456459,0.0616973288065535,0.0648073225086894,0.0595693065786187,0.0666160737891964,0.0627679541179329,0.0615934041532078,0.0608992261392935,0.0626825170106897,0.0653949401899389
0.08,0.06,0.0721506310872359,0.0610974886814678,0.064296899234143,0.0602409954078129,0.0666107029929843,0.0630103618022236,0.061511649031721,0.0610916395958004,0.0622485397210326,0.0655101549324211
0.08,0.065,0.0724251958866407,0.0622465255445795,0.0657268571516015,0.0624088023611407,0.0681727880000192,0.0643444923342534,0.0633369451989509,0.0630700279870594,0.0636794898453981,0.0655883790421835
0.08,0.07,0.0702478060843954,0.0643750259448571,0.0657791686836233,0.0643907699868165,0.0663519756608464,0.0664067157945923,0.0656772440907342,0.0648859145201479,0.066477106076779,0.0687208275846019
0.08,0.075,0.0726999262155097,0.0667074572864461,0.06492455438705,0.0659216067420178,0.0685578886358073,0.0676294499460879,0.0671159188664982,0.0664579195591017,0.0677894912369538,0.0696855224752907
0.08,0.08,0.0715017862384396,0.0694780588394273,0.0633445449572603,0.0680092730130318,0.0695093307328378,0.0695683004437518,0.0692220876856417,0.0688401424775097,0.0703526301370997,0.0715399882993012
0.08,0.085,0.0735140624851534,0.0708903978791207,0.0671702729951067,0.0699719098632062,0.0706619569725691,0.0712194281243222,0.0702959441236962,0.0708442285618031,0.0718162469742848,0.0734486133882829
0.08,0.09,0.0722343259190804,0.0733730619701243,0.0648414658354264,0.0714299718026743,0.0704621969041562,0.0722181856915004,0.0716708125596267,0.0720944893747641,0.0736068908596718,0.0748071757152575
0.08,0.095,0.0721536341458202,0.0748360608840728,0.0654975052960319,0.0738512087365188,0.0704990890031937,0.0742782703076156,0.0738350822374293,0.0743653127422849,0.0749845047186318,0.0764461636071102
0.08,0.1,0.0713291688104906,0.0747498207835858,0.0642419568166434,0.0745465482312274,0.0702500658987247,0.0747792731934514,0.0749154010968255,0.0746246730030908,0.07569528458133,0.0759162821703325
0.08,0.105,0.0731451911147829,0.0787034448977389,0.064323956778292,0.0774133145223497,0.0729641784575528,0.0778575749468837,0.0778209001267189,0.0781037951109904,0.0798422217826188,0.0799634217614763
0.08,0.11,0.0695229529290334,0.0792785364169646,0.0640772004950512,0.0784545514088375,0.0699126164986326,0.0773746067837685,0.077861669431644,0.0789974227327276,0.0798683003891601,0.0791028202348103
0.08,0.115,0.070843743881526,0.0822132571843473,0.0632596690621073,0.0804052950756081,0.071263612503604,0.0803312667142481,0.0804675150920157,0.0810904603629414,0.0818816045155586,0.0823534873241948
0.08,0.12,0.0692738307619611,0.083321666323442,0.0627649666639111,0.0816041264040489,0.0705351565252831,0.0801071857741046,0.0805631563337154,0.0820530161396705,0.0820947775097252,0.0808445780854214
0.08,0.125,0.0701886088093578,0.0864260952289212,0.0656753987999863,0.0867320597507631,0.0724784616814474,0.08434624366714,0.0858183219862702,0.0868262677154596,0.0874910808955348,0.086267459855171
0.08,0.13,0.0706983716486629,0.0873293366969054,0.06411983111909,0.0861695272265409,0.071812558912683,0.0857005851642324,0.0853546433151552,0.0874091481357527,0.088557849299465,0.0873250495046405
0.08,0.135,0.0694490645145889,0.0908499229581533,0.0634873821012935,0.0892300038206539,0.0714281742775902,0.0858722167493576,0.0875572562667926,0.0899199872140221,0.0903112198934803,0.0872739572532759
0.08,0.14,0.0695068323671766,0.0923833424831661,0.0626741773578132,0.0905563196419954,0.0704103864246306,0.087337220970537,0.0886229622124628,0.0912878470447374,0.0911230298902702,0.0878930870382115
0.08,0.145,0.0701039308847996,0.0944806140981814,0.0627643041836822,0.0921552205796196,0.0723213482694301,0.0878948769581867,0.0897605918994087,0.0931505495898154,0.0927964038673382,0.0897522160222369
0.08,0.15,0.0691230181154873,0.0939050321656189,0.0619616091632112,0.0923405235390019,0.0699091713169576,0.0874991881151325,0.0892872944074722,0.092825406796105,0.0929585156315019,0.0870932041493507
0.08,0.155,0.0693101104513718,0.0968127388994363,0.061840895702732,0.0956432622167942,0.0708707533694639,0.0905173549218869,0.0927308601006174,0.0964272698187214,0.0962019804511146,0.0902459990443014
0.08,0.16,0.0693788419085783,0.0998243427368659,0.0632920435742359,0.0985095898245782,0.0706081154108347,0.0920760433762347,0.094614590084181,0.0995007040211649,0.0991132022735031,0.0926038430416339
0.08,0.165,0.0697249785022887,0.100504407679276,0.0615255489984864,0.0992858450317391,0.0720249318028846,0.092068004844706,0.0943932830192688,0.100351848361956,0.0991318910370716,0.091093135531676
0.08,0.17,0.0695228156037606,0.103159380253076,0.0616794784863528,0.101492249160329,0.0716943041327329,0.0924283439163544,0.0948532746189542,0.102142918356406,0.100635484328048,0.0923851028958994
0.08,0.175,0.0672120676167776,0.103311974067558,0.0608492476308125,0.102010960390102,0.06943732576973,0.0926067338278192,0.0962014856455156,0.102628452037198,0.101040181205374,0.0918571573928914
0.08,0.18,0.0701958074602649,0.107647311179641,0.0628057153568968,0.10591809777571,0.0724071983458546,0.0949842321602489,0.0985860572426508,0.106794418041878,0.103724761114765,0.0948572633397288
0.08,0.185,0.0678973731125338,0.108067742118212,0.0622515708810457,0.107564364148694,0.0698429082839539,0.0960140510219948,0.0998050642489196,0.107564645475394,0.104438891330293,0.0935324382495888
0.08,0.19,0.0680078540806843,0.110714414598826,0.0614684715439256,0.109592272324436,0.0704020260133573,0.0951817071023202,0.100364712380685,0.109770124130062,0.106728222218399,0.0927713854510505
0.08,0.195,0.0664710248938526,0.114943501407795,0.0620278277223363,0.113115473936384,0.0691691876147702,0.0970875273279898,0.102108648341327,0.11350641394973,0.109041278916056,0.094928581551738
0.08,0.2,0.0678313020203456,0.11431161621934,0.0612777385990797,0.113012002792097,0.0691853490942708,0.0964996861396201,0.10099744338046,0.113092681026351,0.107603419211428,0.0932760899708934
0.085,0,0.0744770404364728,0.0509797988107848,0.0687118521581795,0.043722802007693,0.0620884609687579,0.0520134466277989,0.0490174152963626,0.0461954880016353,0.0487757856712975,0.055281736122502
0.085,0.005,0.075060681969746,0.0511857420104391,0.0705556462813496,0.0466776460587952,0.0636979643512326,0.0546656655198933,0.0512294012395147,0.0481734877791296,0.0503971699345882,0.0564588686618815
0.085,0.01,0.074854781041722,0.0512429686965244,0.0699119829254558,0.0474151452848654,0.0630271325999903,0.0544036688538485,0.0518392598971646,0.0487570608485643,0.0515332162634914,0.0559762389359496
0.085,0.015,0.0740744262718089,0.0533811605509859,0.0694384200139945,0.0494725985844565,0.0623606983077191,0.0554313919049982,0.0529653490564277,0.0509668720219364,0.0534685599686012,0.0578250061949896
0.085,0.02,0.0731097044143247,0.0533442907733205,0.0682078677028563,0.0505190319398791,0.0635873834947027,0.0557840487392644,0.053738274288371,0.0519311200333564,0.0537584811930721,0.0575851541893061
0.085,0.025,0.0749099648827579,0.0536514307297848,0.0680267774273955,0.0510000806320826,0.0654438689283222,0.0571888326829945,0.0543888893794074,0.0521362691886519,0.0542609059390459,0.0594976879409817
0.085,0.03,0.0762802026349939,0.0541621766935782,0.0675624649526605,0.0516101467805889,0.0671548063466113,0.0573879387047521,0.0555062226005644,0.052663360850847,0.0554237309305904,0.0600846267953935
0.085,0.035,0.073392056836785,0.0555762831532674,0.0696966562719649,0.0555654302146748,0.0658967937699811,0.0590709801775684,0.0577870763962357,0.0565620284641245,0.0574150005603006,0.0623171866209894
0.085,0.04,0.0751070953254147,0.0569816571003001,0.06939817660583,0.0563245629806386,0.0671882095839927,0.060529480591938,0.0584604220508873,0.0570920706576074,0.0581241631137486,0.0617749217452244
0.085,0.045,0.0733474114305942,0.0584127710173596,0.0680775633877475,0.0575709726890933,0.0662701265190303,0.0614986209544092,0.0590088129498397,0.0587156111951658,0.0600871896094013,0.0635485877722023
0.085,0.05,0.0727192263842689,0.061389857567288,0.0672008382355885,0.0591541401090352,0.0670131625289647,0.0616462496282174,0.0602916282595592,0.0601686447087546,0.0619748313107628,0.0648557741487912
0.085,0.055,0.0747097148347775,0.0613530568395665,0.0674432189305492,0.0606405216665033,0.0691529604020226,0.0635746945527006,0.0623702567286094,0.0616018060560785,0.0623721525438951,0.0644842331307704
0.085,0.06,0.072563594366981,0.0616536192189973,0.0677426214188352,0.0625291539186188,0.0684057739517165,0.0654460230280621,0.0642557966402345,0.0629166264539715,0.0636869096007547,0.0658916283919893
0.085,0.065,0.0724560514326937,0.0632029214706711,0.0677100609669266,0.0636097741931516,0.068667453005409,0.06540939139591,0.0647967988246759,0.0644645168646791,0.0654156255197255,0.0667624270674351
0.085,0.07,0.0719273107975033,0.0665580420151495,0.0670335624230579,0.0660516382444681,0.0685454427413198,0.0674670659072783,0.0667028316155353,0.0668520640674582,0.0675515122050779,0.0695591147441453
0.085,0.075,0.0742854876956092,0.0661574593641334,0.0673262188582689,0.0662791215548356,0.0707994386076094,0.0682554280315137,0.0671525507203675,0.0670491602655739,0.0679472635161101,0.0704156302167742
0.085,0.08,0.070651296114012,0.066455702576342,0.0657915539175193,0.067409298356569,0.0688468261232605,0.0687568377289005,0.0681850937415028,0.0680825021886724,0.068853348026533,0.0705927172373648
0.085,0.085,0.0695805106735117,0.0708530394188418,0.0662948661988113,0.0706751110319556,0.0684559224693103,0.0712753603333684,0.0708839431798554,0.0713193700730858,0.0719788169685431,0.0733136410172383
0.085,0.09,0.0723723420621868,0.0732912670793635,0.065838390284106,0.071604832397268,0.0715638329296854,0.0728881222386877,0.0719064154008587,0.0722111845040541,0.0729702358638495,0.0755004028203953
0.085,0.095,0.0729906987491944,0.0757523027530371,0.0657477129157045,0.0739783126380655,0.0721849863698634,0.075545271337075,0.0753113268472019,0.0751644961535858,0.0763096052915243,0.0772720000235305
0.085,0.1,0.0716159392220153,0.0778928702136662,0.0658906140103303,0.0763710059586819,0.0720025430191407,0.077783432129158,0.0768764081051929,0.0773426666077226,0.0780762483827547,0.0796460984472488
0.085,0.105,0.0720467214845015,0.0775338005023537,0.06502639422097,0.0768097897950915,0.0721415053017147,0.0765130721946438,0.0766296841918626,0.0773296067741399,0.0787376870486983,0.0782561868950709
0.085,0.11,0.0711647493091508,0.0813522117084597,0.065946787075061,0.0794092012171895,0.0713220835934485,0.0790062450982627,0.079322670837779,0.0800196716627968,0.080951428073374,0.0803345205837503
0.085,0.115,0.0720850854756428,0.0802025557257091,0.0646798816060043,0.0802713914263653,0.0735709256265181,0.0793982049517944,0.0796511252059868,0.0806619887140803,0.0817066898576546,0.0812405684068401
0.085,0.12,0.0722820550661909,0.0842665696899929,0.0656597648716392,0.0832881717856805,0.0723687202282604,0.0832013506895778,0.0832952625844458,0.083969207049509,0.0853813659065249,0.0853599147516525
0.085,0.125,0.0704441871647709,0.0863228760715622,0.065372915842244,0.0857137274552763,0.072706955874721,0.084086701560535,0.0848608254410112,0.0863338449864513,0.0871692290855248,0.0855054129416943
0.085,0.13,0.0699455728048241,0.0867787765725518,0.0639543803214633,0.0858142784471131,0.0721114676344647,0.082391555011277,0.0835161518244448,0.0861085201244951,0.0864150742880684,0.0840597530235191
0.085,0.135,0.0709284129296844,0.0919510664395198,0.0655277069436913,0.0904079417053839,0.0733083659819233,0.0881881189439779,0.0893344433077751,0.0915374875686168,0.0924130792892717,0.089227839516925
0.085,0.14,0.0707080535584575,0.0916774597439366,0.0633008452376197,0.0894526126318034,0.0722771890081476,0.0867317552535331,0.0874034275780625,0.0905349112374486,0.0912422774942447,0.0877973647139231
0.085,0.145,0.0720560226075405,0.0941249797042241,0.0660699543202842,0.0929434524042902,0.0746750154797577,0.0906418566101909,0.0919204633165795,0.0938906186573021,0.0943970622057475,0.0905001469271368
0.085,0.15,0.0714726455011721,0.0954830456729476,0.0644585781766927,0.0940605110597932,0.0728567290388875,0.0902764920075279,0.0914639665501829,0.0951241263876272,0.0945510095197807,0.0901609416768585
0.085,0.155,0.0705547573238698,0.0967386353539431,0.0636186368227108,0.0954338011765979,0.0719612336440502,0.091158269391807,0.0926685053438879,0.0963675325728358,0.0968456044012297,0.091639041820138
0.085,0.16,0.0692457024494694,0.0996247461016598,0.0637419630279695,0.0989265583498812,0.0715444861530232,0.0920432770926631,0.094212346241277,0.0997716649673938,0.0984588117342491,0.0920044508501886
0.085,0.165,0.0693569229617837,0.101422396037772,0.0642206253566052,0.100290962677615,0.0723578660699809,0.0935513552652545,0.0960657439878741,0.10033587476365,0.099693019688032,0.0932294945170228
0.085,0.17,0.0677103919435656,0.102647559142396,0.061886442940326,0.101229553797779,0.0702395751454648,0.0930506571006243,0.0959833972741716,0.101497119961064,0.0995230797967573,0.0933701399531505
0.085,0.175,0.0693531210077629,0.106372254571501,0.0642108017390121,0.105157125201049,0.0715557563842739,0.0958409367082219,0.099760647441007,0.105579683446934,0.103787101814003,0.0943244234924642
0.085,0.18,0.0684673110045094,0.106336009150097,0.0626661809987054,0.105895728871669,0.0704958901218518,0.0950449025063193,0.0987735745844063,0.106267085136354,0.10337222927143,0.0941949732071403
0.085,0.185,0.0684316645133401,0.108744731108479,0.0623107246012183,0.107273141091246,0.0707245805577941,0.0963427891715885,0.100325537452136,0.108171607385092,0.104987887827419,0.0945526923002881
0.085,0.19,0.0708034559077734,0.112574336220759,0.0635005452768426,0.111229907950312,0.0734603920230235,0.0970556163014186,0.101676659288335,0.111402948862728,0.107050125502788,0.0951181771170838
0.085,0.195,0.067732478133034,0.111564723298378,0.0615596052981834,0.110496293871179,0.0699815708099049,0.0953479723688405,0.100310945250007,0.110513204031479,0.105803184337351,0.0933654721064964
0.085,0.2,0.0671849255405301,0.11538693289331,0.0617142292424961,0.114465101355082,0.0697846086111896,0.0966854595437655,0.103228406861608,0.114180585950997,0.109269696846595,0.0934251480569066
0.09,0,0.0751545546679185,0.050943785234989,0.0728396094499838,0.0457032402489107,0.0632012484737567,0.056227651185202,0.051921171659573,0.0486082800656586,0.0514265084146439,0.0579174519023031
0.09,0.005,0.0750650059939248,0.0530231673725794,0.0713206332308047,0.0472519758500821,0.0643636287985805,0.05517435815839,0.0521694417779156,0.0496786111162156,0.0521863727107831,0.0573743357457263
0.09,0.01,0.073240798633183,0.0523664597975551,0.0705243104139004,0.047747506245706,0.0635242496886217,0.053896453677614,0.0514119839985667,0.0494951344857962,0.0516432409695206,0.0559589193014332
0.09,0.015,0.0767061285412854,0.0534299517028271,0.0702470956677431,0.0495225643118782,0.0657285431738367,0.0570512650246184,0.0547568071206006,0.0516661949507755,0.0535131760136222,0.0587183130991827
0.09,0.02,0.0719358931952691,0.0509855301859142,0.0701646321072347,0.0488397955632297,0.0625263799203609,0.0546873560501264,0.05234636906703,0.0498376179812883,0.0518383684787603,0.0561135839919253
0.09,0.025,0.0744045317076001,0.0532163389197284,0.0707042582362016,0.0519740286070779,0.0666674821377572,0.0570144532600645,0.0543713684807951,0.0529474022332133,0.0542536753951633,0.0597066307197499
0.09,0.03,0.0742495571465177,0.0545137060595154,0.0703491981683286,0.052982532619888,0.0650331645130631,0.0593803784144712,0.0566455272080191,0.0539928183450023,0.0551760702505306,0.059771514295179
0.09,0.035,0.0722767344249627,0.0545904258817572,0.0690807714972599,0.0534905245047585,0.0643778375282485,0.0579805157260845,0.0556653359594189,0.0544037467725775,0.0565958441012979,0.0590235674748203
0.09,0.04,0.0713054691571998,0.0566710981460791,0.0704376287081613,0.0568465722118602,0.0651601366213818,0.0600236956809839,0.0584943878205874,0.0579531520372877,0.059098550953458,0.061252135305677
0.09,0.045,0.0731813885385958,0.057862537462555,0.070225305033916,0.0582762674876252,0.0670382547371458,0.0620591060137935,0.0602648052984771,0.0595167269718413,0.0603830953589675,0.0626258217769073
0.09,0.05,0.0730902129184855,0.057788099709725,0.0687234693230117,0.0585968266715359,0.0677417871333055,0.0617341285823031,0.060591614063895,0.0592963876676454,0.0600868013917446,0.0630900882923366
0.09,0.055,0.0725318365056426,0.0614903199240804,0.0702648611551281,0.062139957309669,0.0672141755841042,0.0652451702114142,0.0636042710667416,0.0628926319190331,0.06433430764696,0.0662537700922665
0.09,0.06,0.0733764711036317,0.0614767362872444,0.0677866287559815,0.0613663611746783,0.0685972703246701,0.0634752135642051,0.0629599711156291,0.0621446780344129,0.0632778638002665,0.0657199430118301
0.09,0.065,0.0739357779631508,0.0645697431428759,0.068329142420445,0.0642965228059297,0.0696692579251935,0.0664004981942078,0.0657913198438404,0.0648271024044992,0.0663311390850062,0.0691376144559734
0.09,0.07,0.0715869759755049,0.0645029013782995,0.0697921727449785,0.0661656554596996,0.0699882382876736,0.0682179648603445,0.0673249624977025,0.0667494868572884,0.0672720902293527,0.0687003316830532
0.09,0.075,0.0709389662120247,0.0668086539585791,0.0677556324846759,0.067039287357388,0.0683079846662612,0.0689179701110461,0.0682617227535957,0.0677325326097324,0.0688514576265087,0.0709315613807774
0.09,0.08,0.0703573978640335,0.0683793823519097,0.0682320843938533,0.0689524584108242,0.0693504558342527,0.0692620845388412,0.0690544094325951,0.0690221947381685,0.069795984170143,0.070738102870137
0.09,0.085,0.0705693665166159,0.0707533520527488,0.0685398439020886,0.0712314585478985,0.0698366774891099,0.072076775297688,0.071599011515974,0.071475266506272,0.0721586342576054,0.0731484696136258
0.09,0.09,0.0726327401891573,0.072541241050718,0.0678440499683862,0.0722770488054034,0.0719116706539602,0.0734855301521583,0.0730444190659731,0.0731057563487069,0.0740054794549331,0.0751639455905932
0.09,0.095,0.0717342309043345,0.0753146848818234,0.0686744559703549,0.0762976903742387,0.0717745166384009,0.0766075232881114,0.07654376203883,0.0771232460939018,0.0779600757009644,0.0780352669850269
0.09,0.1,0.0717293456257269,0.0764278634270184,0.0679902069551991,0.07621957300292,0.0725301889439973,0.0765703120382862,0.0765831518908813,0.0768517109799144,0.0773026470834317,0.0782342027483578
0.09,0.105,0.0726090646677038,0.0781114199554947,0.0665363148678561,0.0778509905174821,0.0736759152603804,0.0778489681243452,0.0776211767750626,0.0782217902161043,0.0790845369629488,0.0793656166794468
0.09,0.11,0.0711274058716354,0.0802417922853357,0.0682418608313535,0.0807113388352291,0.0723651696230858,0.0812355954378316,0.0803569745663103,0.0810448230183688,0.0820743107454745,0.0823347093341376
0.09,0.115,0.0714726569501162,0.0805437926832748,0.0648530542478175,0.0801007636189373,0.0727677712474852,0.0793073133953493,0.0796101220910295,0.0809039925552323,0.0815727426974143,0.0804997568500055
0.09,0.12,0.0722566041267622,0.0830934178631112,0.0654681740312564,0.0825819773224751,0.0742062218766733,0.0816571991628504,0.0820757174842538,0.083306107081731,0.0839957486078313,0.0831091787695628
0.09,0.125,0.0694890697216672,0.0857237709903644,0.0668394099341292,0.0860455910334151,0.0710945183066351,0.0850739338960048,0.0853641858899749,0.086913662460459,0.0868711070115771,0.0848758870659698
0.09,0.13,0.0722392668905298,0.0874474249363204,0.0659974546189515,0.0873357809436162,0.0738181628402252,0.0854566214300246,0.0863647648624722,0.0877854857727136,0.0885974877662338,0.0875041327473707
0.09,0.135,0.0731456460117137,0.0902413157813928,0.0671651209806017,0.0901541366105767,0.0748068010778388,0.0879822409492843,0.0889959619398705,0.0908642833059134,0.0911723789656656,0.088984204855929
0.09,0.14,0.0703189480809596,0.0894553112676044,0.0650389613575534,0.0889201079314137,0.0714600508167159,0.0859565683958834,0.0873189751112781,0.0895430178140494,0.0899427270259312,0.0878350799958164
0.09,0.145,0.0688229829025284,0.0945982114601962,0.0663964260858942,0.0941763619336674,0.0716063593256563,0.0900457700856091,0.0917374933657555,0.0951126604581435,0.0945960756239204,0.0904476077967407
0.09,0.15,0.0697733675936297,0.0965534769725137,0.0642003871391269,0.0946584330402559,0.072399333166794,0.0898858174847545,0.092015407322953,0.095962932832176,0.0955629958172172,0.0906415496993581
0.09,0.155,0.0701834183965007,0.0968863175914799,0.0652745652429773,0.0961701130428183,0.0723311335930603,0.0917080044977329,0.0931571435529461,0.0973762544480039,0.095803403306385,0.0910338979153486
0.09,0.16,0.0714756818857634,0.100371146070064,0.0649999613029634,0.0987185987419067,0.0726167794271053,0.0933051762689778,0.0950738861130292,0.0997033215612818,0.0985153200162848,0.0928162999744862
0.09,0.165,0.0707295007826289,0.103932049762242,0.0660222522902546,0.102767522768261,0.0733303610290637,0.0958072060129133,0.0987560695069594,0.103663761141032,0.102582155854583,0.0955221715229279
0.09,0.17,0.070482014923814,0.10406897552729,0.0648940348647814,0.102803785307567,0.0723104325320512,0.095293840745466,0.0983398435803409,0.103424847628659,0.102109837875324,0.0949131056536769
0.09,0.175,0.068714374678371,0.104826225596701,0.0626515242128532,0.10420863805249,0.0704663467632751,0.0950495077021708,0.0981384947117553,0.104507347438301,0.102444243708093,0.0929203147825343
0.09,0.18,0.0699344936188702,0.108592594217715,0.0637692999849447,0.106611775124068,0.0729758458453945,0.0972916859957156,0.0998581178614823,0.107039875315106,0.105584241997541,0.0950289954946016
0.09,0.185,0.0690526944859831,0.109385316314774,0.0634392123037225,0.108320991391071,0.0716410781162063,0.097225737656699,0.101189038669014,0.108986449440051,0.106438355543655,0.0956835746511314
0.09,0.19,0.0682012298053497,0.109859688967897,0.0631564464537855,0.109448459137793,0.0717051678847391,0.0967528971481008,0.101055666740304,0.109990836975415,0.106827699456328,0.0940977141114805
0.09,0.195,0.0696412228956507,0.115934849437022,0.0657164704022419,0.114459108119758,0.0720887743524324,0.100131524692242,0.104935719518489,0.1144619144233,0.110392985737269,0.0978546335661443
0.09,0.2,0.0697182798482202,0.115601403667253,0.0645143301760101,0.115153438654191,0.0726482943529475,0.0974773151741691,0.103451997751198,0.115367627059263,0.10986900568888,0.0958383283990928
0.095,0,0.0767105718386759,0.0512725756610099,0.0730137772075238,0.0459470488055721,0.0644002615060646,0.0554369524708245,0.0515696804962549,0.0480265165355611,0.0508826122602645,0.0571533693334272
0.095,0.005,0.0747219085248711,0.0525994350571973,0.0735384138738065,0.0483757306762666,0.0648318208023527,0.0541871199460477,0.0524151889437872,0.0503061510849899,0.051848755595641,0.0566325017410955
0.095,0.01,0.0737207839412464,0.0518220788367136,0.0717015733157512,0.0482482456416072,0.0623934771864355,0.0550609943539402,0.0524658894826362,0.0500660826234318,0.0519430761853467,0.0563462230723564
0.095,0.015,0.0754781703673982,0.05341911557137,0.0742201086885756,0.0505754408055306,0.0643116573162962,0.0585586891617552,0.0548373596395949,0.0520213005627861,0.0535946485245971,0.0593938077748326
0.095,0.02,0.0745315502677373,0.0538973047400186,0.0723430566775121,0.0510429076595302,0.0644130519310199,0.0579874565293054,0.0556475626345624,0.0526866631649311,0.0549434480448398,0.0593070027793886
0.095,0.025,0.0745130457674826,0.0535144392692148,0.0723475588810979,0.0523713158345495,0.0651362668600969,0.0582624910191544,0.0556080408191061,0.0538648624350232,0.0550016966296892,0.0586395618592654
0.095,0.03,0.0755305210832339,0.0535050587800518,0.0724182954171357,0.0534206745748497,0.0678361147033455,0.0590914098967991,0.0567606106882735,0.0537697368138638,0.0556038124622452,0.0594735109101942
0.095,0.035,0.0729243662821138,0.0554840249062518,0.0721040710686797,0.0561431169990953,0.066416230571283,0.0606907274420145,0.0584669222760327,0.0573061821052381,0.0582976367499552,0.0619504109872674
0.095,0.04,0.0724912102443527,0.0559486707219022,0.0705503175671015,0.0561028463155566,0.0665878134434267,0.060297065333355,0.0578325214338476,0.0564673755616497,0.0579624757370614,0.0616215168498922
0.095,0.045,0.0734763731472326,0.0573885741039162,0.0721036524483249,0.0588860954574909,0.0685924336260587,0.0628693313955519,0.0610709908045219,0.059347110451426,0.0607189789645728,0.0627830802340612
0.095,0.05,0.073060077830124,0.0597949529303596,0.0719654183203996,0.060747106079228,0.0689586954715776,0.0640029947357193,0.0621973432308749,0.0610559007964383,0.0622503329221409,0.0655663274941982
0.095,0.055,0.073447896285377,0.0609338424008743,0.0717104130460459,0.062074834780476,0.0679985962696256,0.0643332920360426,0.0636227061199173,0.0622690160240924,0.0635822515946388,0.0652136936031405
0.095,0.06,0.0736422848626326,0.0628305052334216,0.0698580397863776,0.0627591985155566,0.0691596778359884,0.0665362425684581,0.0651514476210906,0.0639685951817667,0.065519120536714,0.0680344825503588
0.095,0.065,0.072987832756846,0.0633875985155842,0.0700297447754399,0.0643945322624493,0.0694768070837352,0.067382919970745,0.0664737762053929,0.0647942806301157,0.0662261751640491,0.0688120405864985
0.095,0.07,0.0733372013086471,0.066165628332602,0.0707096351668494,0.0668704214097062,0.0706211812325603,0.0685517095083026,0.0677059482768115,0.0678198976555733,0.0685330798067937,0.0702602649897033
0.095,0.075,0.070785598033507,0.0661208592147215,0.069340286602502,0.0678930343507413,0.0682924316331651,0.069369282708748,0.0688528757534578,0.0683314502643369,0.0688441020647073,0.0714474942186336
0.095,0.08,0.0722699067963109,0.0680709719188745,0.0706574370136102,0.0696909717917939,0.0707328290825819,0.0716246416002057,0.0707069531342342,0.0701359284092291,0.0706441874008564,0.0728705286628871
0.095,0.085,0.0727445007898656,0.0710133411210595,0.0709141665238636,0.0720395074187162,0.0730245415377999,0.0737543474334299,0.0727318592520774,0.0726987049000488,0.0740961044927821,0.0750999323439321
0.095,0.09,0.0706456271140502,0.070896862021964,0.0694659579963859,0.0725410676556586,0.0703961955660303,0.0735904279199882,0.0726898936023661,0.0729476662130432,0.0737836316125053,0.0750989982757597
0.095,0.095,0.0718759641963516,0.0738878715346534,0.0684777054829726,0.0748508504317581,0.0716717935935002,0.0755946985249982,0.0754138564629262,0.075590392511881,0.0768459061980274,0.0783772684968938
0.095,0.1,0.0699962580060344,0.0760014489328132,0.0679778221756915,0.0763908185816773,0.0708816476517459,0.0767409769933937,0.076669268201176,0.0772911371712221,0.0776673590123021,0.077698530479201
0.095,0.105,0.0721830423034868,0.078815981725639,0.069600117648625,0.0796753042685155,0.0724250973680996,0.080480121742331,0.0798829033652298,0.0804757176313889,0.081398241834701,0.0815845031335037
0.095,0.11,0.0735082011210062,0.0804963078243902,0.0707889842812966,0.081399457963677,0.0754887356682241,0.082036960734423,0.0810907914423883,0.0816759011468342,0.0819526574003942,0.0819240442666227
0.095,0.115,0.0710255158360949,0.0837342397062901,0.0682314870469856,0.0827281124257771,0.0730078822149941,0.0821474932944793,0.0823595980250816,0.0833912028912267,0.0838907878455898,0.0836685234728837
0.095,0.12,0.0720990527085205,0.083863602677608,0.0673608136769025,0.0834365401494128,0.0730535344719349,0.0835697867175274,0.0837185925451125,0.0844567345956944,0.0848085789380505,0.0842362059889872
0.095,0.125,0.0721332393894714,0.086805466076514,0.068143557838526,0.0865659928408621,0.0740616242256915,0.0852200500943969,0.0858628829406597,0.0868948665922234,0.0879370736592946,0.0874301225885084
0.095,0.13,0.0703463627571581,0.0874315452050282,0.0673939797756762,0.0872279044901734,0.0725975158786389,0.0860093788878113,0.086395727642044,0.0876387064353287,0.0884675979334529,0.086383223079322
0.095,0.135,0.0704238846198468,0.0903201213990895,0.0676037740763884,0.0901658153025342,0.0730446508859889,0.0878310388531726,0.0887530872974123,0.0911021993799811,0.091160045313487,0.0885103813290484
0.095,0.14,0.0714657744811173,0.092733987805104,0.0684375965288213,0.0927788399990785,0.0758402354469258,0.0899860371530459,0.0910298307777881,0.0933886204339518,0.0930608420360133,0.0910717118666719
0.095,0.145,0.071308938735196,0.0927808884242961,0.0667628076560914,0.0933736473554691,0.0749913640037856,0.0897598405854651,0.0913990889082964,0.0938554645527486,0.093867477544727,0.0906934122201438
0.095,0.15,0.0701633734939362,0.0954175317539401,0.0658630050886693,0.0944847462893038,0.072631776105415,0.0911074222644564,0.0918683162408681,0.0953734109455867,0.0955660609329105,0.0916133321611164
0.095,0.155,0.068966923226869,0.0960664255694729,0.0667807274032613,0.0964763605770079,0.0729197204033391,0.0917206233095463,0.0937233151937071,0.0967713725634814,0.0963592042780329,0.0907828407627353
0.095,0.16,0.0693386777754401,0.098891647597749,0.0668040212551973,0.0986882459329986,0.0723467816187249,0.0929958512015636,0.0953713373937762,0.0989484563775317,0.0983706956666077,0.0921590137369179
0.095,0.165,0.0694704954387676,0.101540366349743,0.0664646841735363,0.10096697599731,0.0734832382919579,0.0943482334451966,0.0964391959771202,0.101817718116816,0.100328767621557,0.0938768285392282
0.095,0.17,0.0678589850730468,0.103897896628596,0.0655335151987696,0.103222666981488,0.0715118562614066,0.0950181623976324,0.0980783350094067,0.103651417420096,0.102046304594966,0.0930486588395763
0.095,0.175,0.0695397716436528,0.105600472194566,0.0671688715654005,0.105894114185225,0.0731069720257235,0.0980409777890855,0.101634124233386,0.106535470711089,0.104574552013416,0.0964994927087914
0.095,0.18,0.068338860576102,0.107786019832824,0.0662464454357992,0.107591069344008,0.0717546121662103,0.098165236513697,0.101823549036121,0.107616269868515,0.105162820843331,0.0959340892417182
0.095,0.185,0.0692831831215145,0.108279288395741,0.0651527701421764,0.107770504767955,0.0707662402470832,0.0965164301411726,0.101086472180373,0.10858750273588,0.10645031726881,0.0957798012194483
0.095,0.19,0.0679623783926262,0.111266534102668,0.0676077716111022,0.111473516797267,0.0718915038743778,0.099324879071142,0.103030578899941,0.111389095827643,0.108033202059863,0.0974336057072744
0.095,0.195,0.0682958629687587,0.114019400815524,0.0663608712986877,0.114158711555994,0.0710863122742144,0.100557902626118,0.104922190084012,0.114636250528343,0.109976990703959,0.0965648031474129
0.095,0.2,0.0684754332928032,0.114296136865301,0.0642533752029681,0.114340050440256,0.0710814155992979,0.0985054097983581,0.103754388230996,0.114479292127919,0.109756816936408,0.0969431693951722
0.1,0,0.0772572810128058,0.0519710660091858,0.0761730351396015,0.0474217683630237,0.0655779767118983,0.0577266227955197,0.0548922049111447,0.050080823524041,0.0527704773642697,0.0588163121893391
0.1,0.005,0.0768844583042859,0.0518002788682589,0.0751269547340537,0.0469714493994337,0.0656437538590055,0.0571886256544832,0.0531748140682898,0.0495919015188785,0.0517921803185376,0.0595205727565382
0.1,0.01,0.0739899695173509,0.0506308588289399,0.0739408356563134,0.0476927382586739,0.0643548931708612,0.0564672579383285,0.0533223436118322,0.0493911328301941,0.0516267902241325,0.0567660384612166
0.1,0.015,0.0756432118030582,0.0527697497668994,0.076255464008338,0.0519818002726565,0.0655056330746498,0.0591970852508109,0.0565314801631419,0.0531408177921562,0.0544520384869784,0.0601778079329488
0.1,0.02,0.0752626988879917,0.0531970974312125,0.0745632431810208,0.0516306844512547,0.0657627303433411,0.058386684382804,0.0564052972745903,0.0527331451646172,0.0547673947928737,0.0600614467963139
0.1,0.025,0.077216325029584,0.0542604383649631,0.0759952851764818,0.0533092363628876,0.0689073458650163,0.0585774525006003,0.0569103954001975,0.0542915095495237,0.0553180929874671,0.0611220617784682
0.1,0.03,0.0745420518753982,0.0548795029846676,0.0728420088610377,0.0547501297153047,0.0672268577357568,0.0602166405800147,0.0578848575807327,0.0566095305683688,0.0579191684298829,0.062359096589912
0.1,0.035,0.0745704953820018,0.0557118216132016,0.0727631961648754,0.0550900360047942,0.0671262783630276,0.0593738532070663,0.0576957733175321,0.0562790037819383,0.0571210795930446,0.0618865547585257
0.1,0.04,0.0742762592099252,0.0569682728692851,0.0752561445693648,0.0583705686047091,0.0688271678513292,0.0625421713761116,0.0611328868692025,0.0592336320884497,0.0601499274327683,0.063433677532218
0.1,0.045,0.075806258294728,0.058596154035619,0.0753117673848464,0.0595665219580629,0.0710837529449268,0.0638315635942737,0.0619714006983465,0.0600833735078194,0.0617723491574712,0.065241140270806
0.1,0.05,0.0722300745683042,0.0566700827230866,0.072900708256161,0.0595319254977973,0.0674167253432666,0.0627926317833022,0.0614506565613566,0.0596367881204511,0.060453086179531,0.0637345699723178
0.1,0.055,0.0738017859578191,0.0622522812493249,0.0727517909490675,0.062739683387992,0.0696458713657033,0.0662884475877196,0.0649525220013705,0.0638891811108477,0.0656916525993269,0.0682915430275929
0.1,0.06,0.0745446348486276,0.0616670478101752,0.0732227110626395,0.063767496195703,0.0702330070934818,0.0671299017944787,0.0661904674624868,0.063954357717337,0.0658462097395397,0.0680341683316555
0.1,0.065,0.0705951409413965,0.0632056240685542,0.0724445462937728,0.0651571775056007,0.0680145602783798,0.0672953485056915,0.066332964598757,0.0654954215594161,0.0659080996238485,0.0683914384666475
0.1,0.07,0.0735646175171884,0.0656765717932146,0.0729065214026623,0.0678330203322801,0.0730778666228019,0.0697841450562053,0.0689504928024085,0.0683229413738793,0.0691727556673164,0.0708204789597618
0.1,0.075,0.0739434660916827,0.0695608744174809,0.0720159317299382,0.0693363523784008,0.0719482986584797,0.072021617146758,0.0700558972168104,0.0696278403062298,0.0705333560388102,0.0730288551422622
0.1,0.08,0.0721415650897249,0.0677699333111732,0.0717503199028837,0.0699346570986785,0.07104365735786,0.0719389475385449,0.0708284111079589,0.0704714025261442,0.0708056870701835,0.0733119833057777
0.1,0.085,0.0718075379150124,0.069028642651666,0.0710543883248287,0.0716266686792763,0.0718519786491808,0.0728287788009612,0.0720303498752167,0.0721895144877761,0.0727424499426861,0.0741877326906553
0.1,0.09,0.0721768784642294,0.0726867261870829,0.0717413644592749,0.0742460294678504,0.0725022090515658,0.0750573940445761,0.0744371409756107,0.0746278901620272,0.0751685176693526,0.0756416373808531
0.1,0.095,0.0712032470128213,0.0756649771420969,0.0731103163185999,0.0778150612608734,0.0727951098147945,0.0785200396801603,0.0778375280319676,0.0779169822540962,0.0790758763321299,0.0793844386797962
0.1,0.1,0.0736342290799338,0.0758073996898478,0.0712831004169657,0.0769663933443389,0.0735761170673463,0.0779206615151847,0.0776472868831778,0.0776266132862315,0.0784914451715731,0.0793564396256601
0.1,0.105,0.0709700945217525,0.0785658750969682,0.073106910912037,0.0806188890869816,0.0733458813396659,0.081252340644795,0.0808615108114403,0.0811832142113643,0.0823749551555588,0.0820086386752904
0.1,0.11,0.0734338779490514,0.079802853263703,0.0695708452138325,0.0800913077250164,0.073919204353877,0.080938943182531,0.0803442353905146,0.0808173575091062,0.0813051967930987,0.0821918781600002
0.1,0.115,0.0707472251218492,0.0824339591404857,0.0714939125303137,0.0835470734670865,0.0737119619083755,0.0830230358656567,0.0832031296810523,0.0839078811511005,0.0847356590412808,0.0836986572220119
0.1,0.12,0.0712232804416503,0.083509230599902,0.0699099602764744,0.0847639634583063,0.0741259094035738,0.0840769192010747,0.0846780499880719,0.0854089253982709,0.0861059214856417,0.0849140002675326
0.1,0.125,0.0710543588630981,0.0856627469385067,0.0706683658817935,0.0871948836304084,0.0754500881080969,0.0857657604381374,0.0860067641255324,0.087298694674249,0.0874953668438437,0.0864242251705998
0.1,0.13,0.072188814924537,0.0879312241539327,0.0704851679459268,0.0890049268913206,0.0745866998887873,0.0878461817215482,0.0886412840396023,0.0896982055287534,0.0897710467445338,0.0887107021393025
0.1,0.135,0.068949883506226,0.0884931517942237,0.0695235901162168,0.0902128619552883,0.0732707118138292,0.0883961591664405,0.0887456258325386,0.090529113039269,0.0906441061350873,0.0885667240036566
0.1,0.14,0.0697316756038218,0.0920555449528204,0.0691846285366281,0.0925125367867395,0.072906911915805,0.0896389478086174,0.0907584258811796,0.0929843554550421,0.0931675365452852,0.0903471173302662
0.1,0.145,0.0721535412453339,0.0947172597739499,0.0677351756886727,0.0944204784527258,0.074505913148206,0.0910441020345878,0.0925511769845759,0.0949395622896061,0.0950098384154355,0.0915584109078117
0.1,0.15,0.0708317765531538,0.0965578291618575,0.0699263163934438,0.0972127719588623,0.0749957197543697,0.0935495812037525,0.0950011239506825,0.0979016229773292,0.0970197804198466,0.0922562250342609
0.1,0.155,0.0706919571884343,0.0981332462835664,0.0680064235065465,0.0976800939916792,0.0751107396713584,0.0943777979205002,0.0963727628017478,0.0985780142846498,0.0991503415415362,0.0944319890519593
0.1,0.16,0.0696439475873037,0.101593157214143,0.0697602016979031,0.101876276645192,0.0741749319280035,0.0966925184221612,0.0988579755829369,0.102823450579317,0.102254188132535,0.095815765273123
0.1,0.165,0.0711507099861672,0.103053337073793,0.0690113258846998,0.102775774629742,0.0752507023913902,0.0964189817825967,0.0986799836467496,0.103163582384774,0.101358206908699,0.0955579379317948
0.1,0.17,0.0696602746396596,0.104227711782635,0.0680481564557467,0.103581870875606,0.0729463397871309,0.0974205623261865,0.100079148811891,0.104060334430279,0.103278458706615,0.095651519461248
0.1,0.175,0.0703945661186246,0.10823358711506,0.0691051390382779,0.107192689070388,0.0736563851557825,0.100034850434916,0.102762440697798,0.10818835673196,0.106788024762088,0.0986444283537117
0.1,0.18,0.0703477894806256,0.107743673665587,0.0686020849723797,0.107929575271127,0.0743020428687183,0.09907880730763,0.102784418214209,0.10815406531622,0.105864651384107,0.0970653483619157
0.1,0.185,0.0691707986596384,0.109524491949992,0.0674068633047407,0.109685277634802,0.0732979937033687,0.0991882709363951,0.102451070109479,0.110275266393218,0.107416913339235,0.0971623655944226
0.1,0.19,0.0690102477030478,0.11204003358992,0.0685320753977407,0.112641413373662,0.0731074286825537,0.100831043429837,0.104692295554458,0.112587886228388,0.109273674694558,0.0980669350343206
0.1,0.195,0.0686246766573394,0.11348088833198,0.0660215021567041,0.112737051937867,0.0719746029804464,0.0991491403385583,0.104374649222168,0.112885671967859,0.109080256788722,0.0965778663269603
0.1,0.2,0.0704690089309454,0.115343133591362,0.0681210784372195,0.116033921798191,0.0743830888354821,0.101622764505659,0.106920429611516,0.115837730587555,0.111964076840603,0.0983932315488441
0.105,0,0.0758263045043855,0.0525456225135983,0.0781602750786742,0.048025512654998,0.0648623176446227,0.0586698498378503,0.055502313478019,0.0510754681853921,0.0539231938803766,0.0607965411399168
0.105,0.005,0.0783580362891472,0.052506785461961,0.0778220431859989,0.048585133581307,0.066786651323798,0.0591455233329535,0.0549824194789057,0.051333643973531,0.0543021661276637,0.0614839790513839
0.105,0.01,0.0761345303539319,0.0537058202664597,0.0781410639337935,0.0511412423007904,0.0667407725008839,0.0601786120344151,0.0569902005687333,0.0534431994792419,0.0552978796320479,0.0607670126154542
0.105,0.015,0.0727380614179131,0.0525758816886961,0.077513403316686,0.0521325292209916,0.0645434008250409,0.0597378114532648,0.0567956199611503,0.0534125738199942,0.0550434632188366,0.0596740488187352
0.105,0.02,0.0736725752383182,0.0517914723406915,0.0768269460486444,0.0518508768875047,0.0651162727111718,0.0597580764880052,0.0563157705066596,0.0530279397909609,0.0551844687960623,0.0586136333786802
0.105,0.025,0.0744806622324329,0.0536659807327468,0.0772510475509897,0.0544119763463724,0.0675889589065207,0.0599602943571417,0.0581689678220928,0.0543093390666773,0.0561495293558721,0.0599064940314113
0.105,0.03,0.07514274070436,0.0544012690667248,0.0765715749506707,0.0555704505737255,0.0672078706097704,0.0616296842689109,0.0589661212852578,0.0564653649431825,0.0581541136444148,0.0623536993163094
0.105,0.035,0.0759946659312208,0.0564363139887945,0.0772349213056263,0.0575341595054774,0.0691669243551081,0.0630773272824968,0.0612048840182189,0.0582732856230362,0.0596406721801478,0.0640546616820436
0.105,0.04,0.0760804048269857,0.0571238650431925,0.0757513606452165,0.0586834106288826,0.068730554240027,0.0631811187662118,0.0608865861232062,0.0590441111549331,0.0600931722248942,0.0626300117980913
0.105,0.045,0.0752343017094325,0.0582287409505853,0.0747606941699525,0.0593176052918429,0.0696442249532794,0.0624479468959027,0.0609273538033994,0.0596276356401923,0.0604997099871294,0.0640954385543857
0.105,0.05,0.0744262077799964,0.0604208730992661,0.0761788827001068,0.0619757782961304,0.0697665984180899,0.0656001075393007,0.0644625026396619,0.0627836959836647,0.0637057328887934,0.0674751561755139
0.105,0.055,0.0733190435693146,0.0611097107136522,0.0763149325315411,0.0638607813225902,0.0700310812867944,0.0667950447253518,0.0658696901023707,0.0643468384137935,0.0652913102266959,0.0668897393667997
0.105,0.06,0.0741304768926064,0.0630212211326342,0.0747108193837469,0.0643755036596153,0.0701767802397522,0.0676885634580845,0.0655110133808202,0.0647866519494669,0.0659175440760191,0.068800790100261
0.105,0.065,0.073774542282221,0.0651287288774006,0.0772152228113137,0.0680472256978379,0.0716612559216707,0.0713504140841816,0.0697696502905617,0.0684082063730569,0.0686939838476649,0.0716520296777661
0.105,0.07,0.0714099577805009,0.0659361910512499,0.07486976689522,0.068413964027047,0.0703194307006445,0.0705959567804581,0.0701843951616455,0.0690802129787461,0.0695337524893383,0.0715797704386394
0.105,0.075,0.0718011503202288,0.0668993696739271,0.0740806023740432,0.0700271539572276,0.070876846056696,0.0711379912856102,0.0706891246461702,0.0702887950300082,0.0708130338898413,0.0720555341347463
0.105,0.08,0.0703279355643269,0.0678667054222641,0.0743824484690542,0.0711617998028339,0.0703753688907709,0.0725575611703205,0.0720135723173555,0.0712864208473406,0.0715592466982787,0.073428388897704
0.105,0.085,0.0722082714453228,0.0706375939155599,0.074495578107638,0.0736512194646073,0.0730173865432667,0.0748808617206046,0.0749056193287089,0.0742036691256235,0.0743549610849584,0.0753679430140101
0.105,0.09,0.0730071093294073,0.0718515435980885,0.0717759941915887,0.0731604034642497,0.0732710400976046,0.0751177144436564,0.073994353266645,0.073704966444708,0.074334944776798,0.0764300929727314
0.105,0.095,0.0721296812072322,0.0752166009553183,0.0732177367041788,0.0770747258078349,0.0733052316548656,0.0776975749701031,0.0771473439702907,0.0777383825391105,0.0784669210199501,0.0787507565184726
0.105,0.1,0.0728575984522797,0.0743001395159428,0.0724368089987782,0.0770037491306613,0.0736331599706783,0.0772478997636178,0.0770402879352549,0.0770959826373703,0.0775370257595319,0.0784836721577246
0.105,0.105,0.0719086664062745,0.0791158435188057,0.0743972402699602,0.0814541550562682,0.0748845458151679,0.0820524159408591,0.0815359009909596,0.0814083260393647,0.0815339677163343,0.0817506847314724
0.105,0.11,0.0714332409224983,0.0806126664195212,0.0741579102906213,0.0829391039733874,0.0742467101289563,0.0829170953390019,0.0827611945764424,0.083459704016912,0.0836588025196416,0.0835791322044326
0.105,0.115,0.0703478062015818,0.0830584304988885,0.074206369398893,0.0857529544272961,0.0742511088051811,0.0841228863600617,0.0848358827691003,0.0859946573099103,0.0853232542847295,0.0848495935446608
0.105,0.12,0.0707313803271114,0.0835194629686717,0.0734310864041903,0.0859461314332912,0.0746558178191112,0.0850978558307603,0.0858547918432481,0.0858560575878453,0.0857365872416406,0.0856813532588218
0.105,0.125,0.0716728788482844,0.0868657856310904,0.0736379395834637,0.0889733658744648,0.0761205190690019,0.0883857452593353,0.0885271735122026,0.089600528159899,0.0893943788432527,0.0873704366752905
0.105,0.13,0.0703401805822316,0.0883567320783046,0.0705369443230303,0.0885832835209484,0.0747671964321022,0.0871875096779523,0.087508424970026,0.0891088246337886,0.0895012558846379,0.0876619823245495
0.105,0.135,0.0701716287103976,0.0900576595034473,0.0714925834585987,0.0911053511069668,0.0740422881159732,0.0889814699864734,0.09000287676657,0.0916340497766049,0.092178342020226,0.0901812921289604
0.105,0.14,0.0708232028437968,0.0915994543635084,0.0711342971090185,0.0928032351567725,0.0750339585762027,0.090727208528358,0.0911990696356307,0.0933308500094646,0.0935408464103323,0.0907236722197344
0.105,0.145,0.0676874306304686,0.0930510901538722,0.0700362990776846,0.09422451317627,0.0722266997154005,0.0916723949603386,0.0928499404574597,0.0947552748282785,0.0943938886984198,0.0902399383567577
0.105,0.15,0.0708868670005368,0.0968380041759716,0.0707255642539248,0.0974526547835451,0.0750133077169465,0.0938148054989805,0.0953879400684698,0.098611630933734,0.0977988140527492,0.0931777614272241
0.105,0.155,0.0724267796172216,0.10019589240382,0.0734300807866516,0.0998768909272356,0.0763284219453988,0.0961787033031825,0.097456480755092,0.101156250676299,0.100958666225984,0.0958552635913173
0.105,0.16,0.0693487505557721,0.0987461642910813,0.0703396604967712,0.0997750088196684,0.0733403751678292,0.0948891752945749,0.096836364263624,0.100411663197775,0.0994707607550702,0.0943198110201532
0.105,0.165,0.0701883702550017,0.102651658838423,0.07072508828071,0.102997850714532,0.0734534062337212,0.0970838322469626,0.0994449287876282,0.103449746849503,0.102154107290758,0.0949825243623537
0.105,0.17,0.0701383166427548,0.105065018864439,0.06956488737719,0.105245931468907,0.0747257253986563,0.0982045634092134,0.100821213099556,0.105779233545379,0.104386757380181,0.0977071470990214
0.105,0.175,0.0704726455638855,0.104696458634191,0.0690601867148806,0.105144674557024,0.0748002504269397,0.0969210806388151,0.100023000098692,0.10568091907615,0.104123134602529,0.0960706642307939
0.105,0.18,0.0720453460096679,0.109828937332526,0.0710947133955929,0.110003714652927,0.0767383653531029,0.101900694232523,0.104941901012512,0.110219936725873,0.108179099380013,0.100463644716579
0.105,0.185,0.0690446587701702,0.110316293191241,0.0697305490080259,0.110893466454875,0.0727509090820374,0.101393049616142,0.105470613119545,0.11146907232448,0.109334194475161,0.0994106575912419
0.105,0.19,0.0677373872148304,0.112258201057582,0.0692153963842671,0.112417921959045,0.0718373448470311,0.101414922637531,0.104909824438621,0.112234453750663,0.109444156116703,0.0982979863850476
0.105,0.195,0.0697483632728377,0.114365324511234,0.0691242433238849,0.114262613551849,0.0727028526782661,0.102110607522895,0.105961344899438,0.11446853001536,0.110724517278487,0.0995782424699994
0.105,0.2,0.070406869622641,0.116074552523505,0.0691670597302341,0.116041578585918,0.0738203625102932,0.101579744195271,0.10666152833519,0.116523805586849,0.11232376612016,0.0995615862401391
0.11,0,0.0730360630139662,0.0502672235899717,0.0795164983317038,0.0471778090893013,0.0619424638142276,0.058235384164643,0.0534276085242862,0.0489896895520514,0.0510868417393346,0.0567385413830014
0.11,0.005,0.0763373108235026,0.0526279027901859,0.081308997196023,0.0503491216642028,0.0663584314015118,0.0614177500933225,0.0567450543560811,0.0525862305255375,0.0549937243240721,0.0612432148499536
0.11,0.01,0.0750701432343188,0.0509477467438163,0.0789467485853218,0.0498081340217857,0.0650085084318606,0.0587491126659938,0.0555988657407555,0.0516096054907362,0.0532943725269725,0.0590493948257653
0.11,0.015,0.0772056253331148,0.0540316906183558,0.0801554252831775,0.0529698625566417,0.0678585739350533,0.0606624716475355,0.0584584759939357,0.0544166134250312,0.0558560853943038,0.0601214641686972
0.11,0.02,0.0764472295544808,0.0525748714194639,0.076803972184768,0.051800299096569,0.0676331073219067,0.0601579438414205,0.0563920190892913,0.0531972227255638,0.05587451156196,0.0612169154891824
0.11,0.025,0.0735231187563035,0.0546012342435443,0.0769666498262194,0.0538269722551326,0.0650306650162047,0.0600244845951228,0.0575459510059738,0.0554744913658723,0.0571265085542918,0.0615195617740099
0.11,0.03,0.0736853086541883,0.0548436563995686,0.0772116403015713,0.055762519974002,0.0661882484463291,0.0616297826439125,0.0586770387197955,0.0563360421536864,0.0576669732531885,0.0619568998364177
0.11,0.035,0.0753479296004658,0.0567131559803912,0.0788332718170333,0.0580659633295948,0.0686125937294898,0.0640228726997764,0.0615961252954565,0.0594451995152815,0.0601295668979771,0.0642828951904888
0.11,0.04,0.0747631859418964,0.0568831451568552,0.0780820786711153,0.0591170590272641,0.0690930395097458,0.0638065124172019,0.0620376180895276,0.0597726759764671,0.0609358294409653,0.0652182811485281
0.11,0.045,0.0726909281492293,0.0584925948897583,0.078426398487742,0.0608725711280201,0.0681695753411529,0.064768737174588,0.063715039916182,0.061179647808776,0.0621485579776812,0.0654460995378182
0.11,0.05,0.0757378774280038,0.0600928092912067,0.0777195232954342,0.0623858954582186,0.0719778617352741,0.0664715303105442,0.0654553830386274,0.0630153942368744,0.0643294173726313,0.0673371042403882
0.11,0.055,0.0746359915039783,0.0622942822547289,0.0777538340778729,0.0648362045153744,0.0718812952803653,0.0695574379617724,0.0673216701592816,0.0662083581523358,0.0673331363448451,0.0696317806114038
0.11,0.06,0.0732519059187725,0.0629192745205,0.0766506502757073,0.065994047868273,0.07034904600978,0.0677228352609631,0.0667880689594346,0.0663218610906794,0.0668133208424813,0.0687876072185259
0.11,0.065,0.0733901777334225,0.0630927902172197,0.0753433824920467,0.0661514074536068,0.0713787012412097,0.0683896399663023,0.06731848402042,0.0665136860300815,0.0668873290539786,0.0687894487672223
0.11,0.07,0.0757865309376432,0.0665701315850156,0.0777421858686746,0.0691067760562397,0.0735897807598406,0.0717804723675979,0.0705660015946379,0.0696573251596369,0.0699216345826707,0.0731832973733719
0.11,0.075,0.0719649004110737,0.0668259659216999,0.075311426410752,0.069657336843187,0.0711523784304186,0.0708704778956256,0.0698307835307714,0.0697471676814919,0.0706028219109933,0.0726896128956221
0.11,0.08,0.0744705074026704,0.0678902302780892,0.075054037097637,0.0712041337122853,0.0727653272517376,0.072664928352169,0.071954599464958,0.0712966205339971,0.0721606523462839,0.0737512310633755
0.11,0.085,0.0705810857264312,0.0693870389506687,0.075315618329607,0.0736524779313061,0.0722461678801382,0.0749373057769142,0.074722181485621,0.0737986805320378,0.0741762670756392,0.0757193409037028
0.11,0.09,0.0710505657388323,0.0722461747546496,0.0754886698354398,0.0757983705024579,0.0730968993326237,0.0768528654069633,0.0769671184608653,0.0761379729407705,0.0764714837887372,0.0774400473528866
0.11,0.095,0.0738283181088166,0.074574086418531,0.0751351773189759,0.0773773921103477,0.0747934021186194,0.0783954292713012,0.0778483142639071,0.077651690033635,0.0782316942973563,0.0793291979941753
0.11,0.1,0.0715678251110708,0.0757634799521106,0.0745047796121063,0.0785519082763562,0.0732902087786553,0.0792364890486349,0.0786265549525975,0.0787142977991059,0.0792584658984971,0.0805048092261294
0.11,0.105,0.0720742755222437,0.0781991475916701,0.0738363746934442,0.0807669479202799,0.0747640602572435,0.0810570890779414,0.0811183464449576,0.0811462268352114,0.0816308714220085,0.0822096472319628
0.11,0.11,0.0713408751511648,0.0814091532679692,0.0755283325709083,0.0840859734747399,0.0749879715815139,0.0838801955628409,0.0838780903445246,0.0842448690927991,0.0843455198231673,0.0844735331119552
0.11,0.115,0.0743505442234639,0.0837885866612277,0.0742916854803211,0.0852414138957848,0.0765508373250231,0.0849819814664663,0.0850154422820199,0.0857775905149175,0.0861919894813241,0.0865325879819299
0.11,0.12,0.071588026474593,0.0829161481776814,0.0735687166273853,0.0857130544856559,0.0750652754978519,0.0850446707586287,0.0858757888971157,0.0856731574464079,0.0861864090448664,0.0863297690946272
0.11,0.125,0.0717687505906731,0.0865772648456984,0.0728250526569019,0.0874468213340296,0.0745075482917319,0.0865115836427565,0.0871774669084663,0.0877797664849016,0.0879463470088451,0.0875812233709602
0.11,0.13,0.07087034194506,0.0877113732654582,0.0729661194990091,0.0891241392999187,0.0739243588326522,0.0871417141356143,0.0879062145340062,0.0893728632260483,0.0894335524590998,0.0883224447553856
0.11,0.135,0.0690930283944598,0.0911392557455615,0.0737946442194217,0.0923594986169398,0.0739277719902234,0.0911231931034977,0.0916783895029665,0.0925638357289902,0.0927401017319884,0.0915484407030656
0.11,0.14,0.0698470368376633,0.0911127273233711,0.071899473117528,0.092674634643393,0.0741492283661159,0.0910228155885712,0.0918478901482469,0.0933634935845752,0.0939936367511159,0.091361716192409
0.11,0.145,0.0709811147414468,0.0931823854642111,0.0728487396750247,0.0950618343884555,0.0761213538080688,0.0921604695799956,0.0934086359862765,0.0953002685476532,0.0951545652706883,0.091261741881851
0.11,0.15,0.0701530455520331,0.0951419411263728,0.0715047843613931,0.0968776916206691,0.074305619808877,0.0937051987735533,0.0945857736371256,0.0976485877063684,0.0970498637599437,0.093509020563131
0.11,0.155,0.0699418575734007,0.0978439514812494,0.0723067485106384,0.0988455974980813,0.0739880984950636,0.0954482282933442,0.0968260205996564,0.0994001622244557,0.0995886494896695,0.0948274133560939
0.11,0.16,0.0690849643188924,0.0997818775272072,0.0710388063344522,0.100954975973162,0.0732325110480438,0.0961914588269422,0.0984063931953858,0.101788593288173,0.101459531610062,0.0957459561006065
0.11,0.165,0.0687262432150927,0.101258365879473,0.0712789419747689,0.102054794604718,0.0729633702893853,0.096758039620424,0.0988441823994586,0.102683854573864,0.101291278711916,0.0956312526328342
0.11,0.17,0.0690318625162395,0.103392668196475,0.069993090317195,0.104481845980459,0.0738174455322658,0.0971489105995789,0.0997571491288198,0.104672735001784,0.102600383765877,0.0956196411980076
0.11,0.175,0.071748846344517,0.106640163257528,0.0723260715724716,0.107185300713394,0.0762333468718216,0.100638684741218,0.103308340464084,0.107759335010806,0.106389441474948,0.100065193215272
0.11,0.18,0.0687884598383819,0.109652111908703,0.0707371756180252,0.109760679247497,0.0731484253599224,0.101727028893188,0.104724833940227,0.10961448101095,0.107878938241205,0.0996838569787078
0.11,0.185,0.0682551946277459,0.111407528406563,0.0707043931703257,0.111424991104372,0.0723302991921077,0.10265925090032,0.105690324563592,0.111526813609369,0.109707764639421,0.100003446149751
0.11,0.19,0.0699707225297003,0.112263096389834,0.0710605971699944,0.112640096906163,0.0746615833408276,0.102021798595393,0.105578857716338,0.112579431282258,0.109925495126884,0.0994834929942594
0.11,0.195,0.0692879917325233,0.113616415487027,0.0709914209365494,0.114288598014075,0.0734061062625094,0.103040506528512,0.106867598567447,0.114340809508586,0.111524040828179,0.100465785795511
0.11,0.2,0.0711268066023801,0.11556364697495,0.0705690315714575,0.116152281657001,0.0745165686106567,0.104406627986616,0.108455075610152,0.116456508296866,0.114511018203965,0.102280571691071
0.115,0,0.0764455876877598,0.0513970082829339,0.0816338592690858,0.0474471399755934,0.0651062341067111,0.0614823715475048,0.0568570245070159,0.050012535912265,0.0532690341053595,0.0612978726537574
0.115,0.005,0.0771933432807152,0.0523379430173665,0.0813553593773222,0.0510734607826671,0.0675086457014136,0.06192689659446,0.0574816489242037,0.05341173042575,0.0562290647911403,0.0624287650500184
0.115,0.01,0.076753616220112,0.0525934123164354,0.0799377886637683,0.0503447270806844,0.0672686930287617,0.0606503895761417,0.0566682154777341,0.052417566543114,0.0545914506222319,0.0608261401367931
0.115,0.015,0.0774744687952341,0.0535519955730385,0.0814093815108493,0.0519551810056426,0.0676623071906927,0.0626266672738853,0.0589296219578975,0.0537714211107051,0.0562974047373173,0.0624383466528888
0.115,0.02,0.0752233065172253,0.0529039607900298,0.0817590763626579,0.0545264256603533,0.0674173493344572,0.0619410855882258,0.0595920857128735,0.0556618640127477,0.0572743025556536,0.0611194699571082
0.115,0.025,0.0767187507581921,0.054079207710518,0.0812567035588081,0.0558061149499205,0.0698785789358342,0.0625863396066573,0.0599393638888994,0.0569955542650445,0.0585686555271872,0.0625865350082874
0.115,0.03,0.074752178297362,0.0541595078168328,0.0783691721914056,0.0548404338502562,0.0675782571915548,0.0614936737882866,0.0591742326459725,0.0558753450500035,0.0571193579946862,0.0611944763710925
0.115,0.035,0.0752263534284582,0.0574162082001375,0.0817049484227519,0.0596519740679577,0.0681072516422318,0.0665406546411564,0.0637380573992102,0.0605956100338454,0.0616831568440109,0.0656232992296236
0.115,0.04,0.0756084937055099,0.0579965491030087,0.0799999261302994,0.0605994544291017,0.0711875912019482,0.0650594078379961,0.0630017098985747,0.0613712849610952,0.0621760330947929,0.065834424333258
0.115,0.045,0.073722014598301,0.05671150988976,0.079676809689795,0.0612007703154264,0.0695161488346929,0.0649605208033114,0.063129324442742,0.0612197306122147,0.0612221471364588,0.063933218796785
0.115,0.05,0.0774071716818235,0.0616390906555505,0.0815664740351881,0.0647336467131246,0.0740918561610054,0.0685316532138424,0.0674967782364492,0.0651399890010566,0.0655769048076889,0.0681903589474031
0.115,0.055,0.0728032583749657,0.0593649742624512,0.0784288752371748,0.0630945356715646,0.0692135594601428,0.0663316190208876,0.0642081209544346,0.0636919193227363,0.0639905407939455,0.066841655577798
0.115,0.06,0.0742379208104829,0.0617765043774815,0.0779907473404395,0.0654973580799777,0.0708048951458282,0.0687820792222969,0.0670479957427334,0.0658942436374738,0.0665652055629866,0.0695615019308682
0.115,0.065,0.0712444499895431,0.0635291608280885,0.0789030704813942,0.0682108734539205,0.0701724357692489,0.0703589278253274,0.0695659212724627,0.0682017624336841,0.0688120584398262,0.0702757712747853
0.115,0.07,0.074602770716969,0.0655662521341413,0.0800972864005023,0.0697106865836086,0.072778249384589,0.0721679589446662,0.0715436530425404,0.0702000887675244,0.0707927332717933,0.0730587921084881
0.115,0.075,0.0732424373539705,0.0664706737313325,0.0785640467005424,0.0714305658812999,0.072503228675111,0.0736095563345206,0.0725595738766253,0.0713025889096419,0.0717882721652807,0.0736827927567761
0.115,0.08,0.0733699551149382,0.0694441111230586,0.0774346408405055,0.072657787612636,0.0735291577270231,0.0746885484115592,0.07355178183222,0.0730837594045189,0.0737521638399041,0.0748050875998579
0.115,0.085,0.0719360479694456,0.0711448114153733,0.0776232393942743,0.0747955443056089,0.0724354877520194,0.0755158507774909,0.0753348975219965,0.0750281634510028,0.0754388464494058,0.0761515689314313
0.115,0.09,0.0732977516282948,0.0733494067453687,0.0788549277458263,0.0768972453102517,0.0743352886058905,0.0784506067432023,0.0776494070595061,0.0767588665026239,0.0783034786452695,0.0796792434425261
0.115,0.095,0.0745804812426347,0.0752394918954964,0.0766225680250366,0.0780674463553721,0.0754212687090533,0.0791868600926639,0.0787217494643894,0.0785409080461854,0.079416460480357,0.0807504730961764
0.115,0.1,0.0719273260397757,0.0768183422091894,0.0769489910930239,0.0796332316268247,0.0745389260332111,0.0801117078687681,0.0797829085170225,0.0801095441356938,0.0806676329806575,0.0808293529126719
0.115,0.105,0.071825630929088,0.0776586333375826,0.0784751157473726,0.0822856049979704,0.0761547196385324,0.082482961242783,0.0824599170776127,0.0823049627476082,0.0825915178332895,0.0832010585254603
0.115,0.11,0.0718105584185024,0.080921327776256,0.0780432107383508,0.0845618383610479,0.0750960116550592,0.0844168857623824,0.0845933654265605,0.0845123538930496,0.0846045976320927,0.0841352226331551
0.115,0.115,0.0720552348543833,0.0815885109090124,0.0754599999885709,0.0843698725314678,0.0761439549715002,0.0838088856323931,0.0842121910835903,0.0847524033754011,0.085238267689381,0.0849496601474937
0.115,0.12,0.0707360505316954,0.0842642228655886,0.0748183132358142,0.0869744545652571,0.0751904571393709,0.0859293689253201,0.0865371193984014,0.0870043280566982,0.0866834179665614,0.0859023337127104
0.115,0.125,0.0730611439324207,0.0874548716406612,0.075372367101089,0.0892599126429725,0.0767686161222242,0.088804807840422,0.0892819280778317,0.0899362403542703,0.090581364501109,0.089377909074728
0.115,0.13,0.0710893278631181,0.0885255760074815,0.0743863739599502,0.0900540571392845,0.075792935046231,0.0890626507688617,0.0895372210377856,0.0906007662593117,0.0907825931983456,0.0895650154887721
0.115,0.135,0.0719092351922018,0.0907941198300451,0.0744807281848783,0.0922180221578162,0.0763750958218225,0.0909083042162608,0.0913328374257401,0.0925947175319788,0.0926515109681112,0.0907241679985909
0.115,0.14,0.0704405386025234,0.0931959018762372,0.0747524042146089,0.0945315209651033,0.0754240914123734,0.0923612316661959,0.0931809415083969,0.0948106253470817,0.0949524733766564,0.0926318404923697
0.115,0.145,0.0719902961939686,0.0958213173853086,0.0758498363707929,0.0974337182039853,0.0757692932120921,0.0948652168342673,0.0963051472589149,0.0977939899601652,0.0976656932102397,0.0950571508033048
0.115,0.15,0.071023165795279,0.0978987326074922,0.0753103405709506,0.0992535249910136,0.0765644434034122,0.0966973057094141,0.0979988504832696,0.0999622631480942,0.100056600436158,0.0957772855670848
0.115,0.155,0.0705582276602348,0.0992669083039456,0.0748355972098772,0.100635507478108,0.0763995087940172,0.0977991704770115,0.098813464931792,0.101122854225716,0.101133561179385,0.0975470202055294
0.115,0.16,0.0701618125900946,0.10144505789422,0.074443002657054,0.102902659542355,0.0751165270564873,0.0990630240363049,0.100621303190793,0.102978061685396,0.103158651477903,0.0988499930146087
0.115,0.165,0.0708903481633986,0.101194350911328,0.0727292417520144,0.102510903183981,0.0756431931993295,0.0979355172540929,0.0996839381647598,0.102842066758006,0.101701116489286,0.0977194704686522
0.115,0.17,0.0696914311737988,0.105961640098998,0.0739853940240452,0.106739394354736,0.074848227635895,0.100743823626585,0.103038683940521,0.10677974558682,0.105838084757634,0.0991325373036207
0.115,0.175,0.0694067014025123,0.106779778334663,0.0728630453491258,0.107847325884847,0.0747264483870072,0.100431523610071,0.103804823553205,0.108082739603013,0.107115229060809,0.0991464418632288
0.115,0.18,0.0685978711829944,0.10616693508817,0.0726794909615947,0.108846620675182,0.0743668043885507,0.101446757100797,0.104470267719065,0.108743116016384,0.10629913047468,0.0990920248342047
0.115,0.185,0.0698957720541152,0.110846042107041,0.0721546214329138,0.111258762335283,0.0734574797901588,0.103018944755396,0.105810563038175,0.111860165165331,0.110012262044049,0.100436698777818
0.115,0.19,0.0692245932844801,0.111155462963287,0.0713861547361994,0.112698754161746,0.0738595572944923,0.102654788444112,0.106189531259314,0.112750705251901,0.11064251190725,0.101077607736355
0.115,0.195,0.0696457676488879,0.115095653319799,0.0716580509241648,0.116239555924235,0.0739416771676783,0.105104695887942,0.109400126394424,0.116634940217542,0.113633759023009,0.100558015895823
0.115,0.2,0.070619677705056,0.117171947626632,0.0720045362769937,0.117548181649579,0.0744472684080867,0.105563999144883,0.108777315100816,0.117755443242691,0.114244195200036,0.101207271267849
0.12,0,0.0754572867364539,0.0515446995557506,0.0844599228456368,0.049129101177884,0.0650621014199736,0.0614987893058414,0.0569616069143594,0.0503982086605536,0.053299674275877,0.0610540855794338
0.12,0.005,0.075575053080253,0.0515850382359668,0.0841930415234345,0.0504224536591151,0.0653144090736115,0.0614817056994302,0.0587989278171964,0.0522948872426221,0.0546889213358311,0.0606471043716269
0.12,0.01,0.0786853492203866,0.0538504961752409,0.083381930900617,0.0521640887937793,0.0691178619356059,0.0641266611316855,0.0592562870397101,0.0540045332774241,0.055763173322646,0.062237548179569
0.12,0.015,0.0748111913217073,0.0522808939003441,0.0844883240263354,0.0534797850529239,0.0668303689507381,0.0624664915622898,0.0591235307839167,0.054906845979461,0.056333578382089,0.0612685266405966
0.12,0.02,0.073929140671175,0.051937492116038,0.0830289355887964,0.0540030467711487,0.0658862865024141,0.0638361746877087,0.0602945202085445,0.0546071249723269,0.0560474136094654,0.0590486589778479
0.12,0.025,0.076835992899742,0.0534097067811502,0.0823385372099976,0.0552462976412099,0.0703144634195662,0.0628688147531238,0.0595887932955247,0.0563846594032417,0.0571923584635226,0.0620757671475928
0.12,0.03,0.0766626903300624,0.0551503007519462,0.0818302960382956,0.0567945293076827,0.0690197166768178,0.0634080784871991,0.0611862982604633,0.057541022427234,0.0585723696735794,0.0642660666253715
0.12,0.035,0.0762849410316687,0.0567802259974498,0.0840376873760409,0.0597890009550143,0.0698396230798709,0.0663022206104508,0.063584249672352,0.0602278885142809,0.0611353859707843,0.0645860300578912
0.12,0.04,0.0741143199917626,0.0565302991902377,0.0809429507237651,0.0594184926106874,0.0684291192338009,0.06498611983943,0.0627938771907987,0.0601495992999708,0.0608757557279855,0.0631161497685195
0.12,0.045,0.0760906509071071,0.0583902941466583,0.0817330195074414,0.0617950395281174,0.0719066379339793,0.0670625823239761,0.0649219102903348,0.0625348810210565,0.0630923963483815,0.0666543082345774
0.12,0.05,0.0762069203292455,0.0578834578294846,0.0809068542926652,0.0627291164398123,0.0739702907301325,0.0680380107881225,0.0658217735883441,0.0629889265927466,0.0633925092497798,0.0687702325954772
0.12,0.055,0.0743086734144504,0.060458249492394,0.0827563313032748,0.0657248363395394,0.0707827256570766,0.0699650673505169,0.0687497800422453,0.0659427036215891,0.0667846809361586,0.0700179702904135
0.12,0.06,0.0713418216777938,0.0621720819543303,0.0807022647933642,0.0671360037407298,0.070371951377973,0.0700527490586645,0.0693668655520446,0.0671148407599912,0.0676110688808713,0.0688816780927878
0.12,0.065,0.0738968744436116,0.0642261146547776,0.0810828951721903,0.0690452584146393,0.0723862199644783,0.0719944478495309,0.0710862494427104,0.0692860278535036,0.0699338005370337,0.0713722099674022
0.12,0.07,0.0734367982622948,0.0658657966546543,0.0803057712678773,0.070269748260329,0.0718493783080816,0.0731253122313913,0.0718181592569892,0.0707477742010286,0.0715048322002067,0.0723333856597442
0.12,0.075,0.0741483861250413,0.0692559776014492,0.0808650750355603,0.0738276506666318,0.0738965824674104,0.075305517226932,0.0749043139292512,0.0741536801537459,0.0742589252751461,0.0752597667550109
0.12,0.08,0.0753834412785083,0.0696515327887647,0.0804956372117349,0.0743138570411488,0.0767005480826126,0.0762907079117721,0.0750174203719872,0.0742406215222263,0.075250883669871,0.0769113026157775
0.12,0.085,0.0744770808531997,0.0728505459450011,0.0821011969405761,0.0775507377904371,0.0758520403439355,0.078344116064472,0.0780366994938909,0.0774413495270317,0.0774312719140906,0.0780559609367053
0.12,0.09,0.0726599369893058,0.0728592312662589,0.0801197634537505,0.0773759986146583,0.0750382153105012,0.0785219443908097,0.0783123840757123,0.0774883934293943,0.0775875219932519,0.078576841786752
0.12,0.095,0.0728169613051402,0.075324741476732,0.0790745882586414,0.0791280437219207,0.0748484946322333,0.0797446482066619,0.0793319881267577,0.0790751218731392,0.0795797701160227,0.0802808742669711
0.12,0.1,0.0719435292406742,0.0771064997119427,0.0785009313062934,0.0809818879397018,0.0754716769302059,0.0818502863044176,0.0813808410125464,0.081074529744603,0.0819556511867492,0.0821624936204742
0.12,0.105,0.0727629445657044,0.0780344868855923,0.0770057274728299,0.0811090803970733,0.075537437185932,0.0817068597286765,0.081921870046024,0.081763540355498,0.0825093062904209,0.0831025680900698
0.12,0.11,0.0711905227629696,0.0825560197449776,0.0789498672064551,0.0854627395453833,0.0754823087983077,0.0851978500022388,0.0852922408612859,0.0857366365035614,0.0860774675729871,0.0845902240351858
0.12,0.115,0.0731880693205826,0.0822497040918899,0.0778920881977615,0.085705893521729,0.0774306117213174,0.0852059546193426,0.0854092212953955,0.0858295282690469,0.0861740186050598,0.0858601351355712
0.12,0.12,0.0716319463736172,0.0843071300971774,0.0792904016420375,0.088414499116727,0.0769269319094338,0.0878775521660422,0.0881260913659234,0.0885461662573578,0.088622818252889,0.0880206561273123
0.12,0.125,0.0705630377541187,0.0864844209430618,0.0767108173271071,0.0891631353594746,0.0759844814271024,0.0889055483502135,0.0891463003660015,0.0900410012000609,0.090529773875678,0.0899169253091843
0.12,0.13,0.070414011836693,0.0880700507287134,0.0755738805365094,0.0899928195218593,0.0751934363495569,0.0883822591143605,0.0891640773509283,0.0900360398526742,0.0907276638018451,0.0892223169168745
0.12,0.135,0.0730467844537073,0.0924308853560826,0.0777905080278231,0.0940646926470471,0.0772807702204281,0.0920124598609187,0.09261471884384,0.0940146956260872,0.0941734540190893,0.0925044975748243
0.12,0.14,0.0720179945671206,0.0926479619067462,0.0757402634861049,0.0946761818048944,0.0768251119221554,0.0925460909637529,0.0928818428621941,0.0950231682018549,0.0951739121727438,0.0927364966496513
0.12,0.145,0.0709315362070537,0.0953730631960016,0.0779586161058893,0.0979405336259168,0.0765635637900875,0.0959567820736068,0.0965729476459788,0.0979536713795087,0.0983196523403529,0.0947012809096633
0.12,0.15,0.0707406390425243,0.0964459240046363,0.0763686574718672,0.0988355134759276,0.0762566193273738,0.0951890916391579,0.0966441006268269,0.0993017690161389,0.0984523625948864,0.0948136373253205
0.12,0.155,0.070529648672237,0.098665852467837,0.0768649272592948,0.101064491304335,0.0754244737946587,0.0973826571925789,0.0989432657222716,0.101068995927022,0.100918867956009,0.0964508728203583
0.12,0.16,0.0694129771438754,0.102220404978912,0.0749395124300891,0.10291506476783,0.0749748374375379,0.0986036704343967,0.100587169502064,0.103342461733709,0.10215479986978,0.0974583529052027
0.12,0.165,0.071366600348181,0.102083742081886,0.0759338218667041,0.104254301364783,0.0762210887397384,0.099909128530184,0.101681408940717,0.104345896783112,0.104150306728457,0.0987211146751269
0.12,0.17,0.0688504237221271,0.103099345768642,0.0759544399784773,0.106308540573949,0.0755578839389725,0.100645544307407,0.10331475480595,0.105956455136711,0.104694689077782,0.0988768363286012
0.12,0.175,0.0691392552337812,0.106396976307585,0.0756384687283434,0.108265304243811,0.0742625234295325,0.101162194308826,0.103204124628956,0.108330314603405,0.107330178152298,0.0995802344149894
0.12,0.18,0.0693838473482726,0.108083865803529,0.0741955048941715,0.10924486862699,0.0745737309129383,0.102390120611652,0.105075502128772,0.10949834808722,0.107937337517971,0.0999224706533435
0.12,0.185,0.0705181158608516,0.111447012957267,0.0756519915140132,0.11307732031214,0.0760707530254567,0.105073005908205,0.108848661299184,0.113354539410082,0.112277764065869,0.101822952185251
0.12,0.19,0.0691459206448531,0.111739092839512,0.0749969993586784,0.113675559663265,0.0749996392438934,0.104747141590157,0.108250527629824,0.113798634535337,0.11119539634515,0.102103814392719
0.12,0.195,0.0684112443219823,0.114138038227729,0.0741605885841753,0.115635093488974,0.0737312799306328,0.105419061269511,0.108505350897915,0.115950529504614,0.113006706681104,0.101456705697976
0.12,0.2,0.0686964220110888,0.117012217085181,0.0732165778946426,0.118175342993872,0.0738679459755853,0.10520034282649,0.109628015596076,0.118390649721311,0.114359991837335,0.10140348608692
0.125,0,0.0772250769327959,0.0528737933519175,0.0856560856426156,0.0497597051218163,0.0667694352067478,0.0633792869158331,0.0589402928065469,0.0516207159738752,0.055402492050592,0.0615043510600934
0.125,0.005,0.0778234025212411,0.0539254917818538,0.0870084560859993,0.0518167991374194,0.0677180085270442,0.0637553311284439,0.060784106420129,0.0540725826071491,0.056754325432855,0.0634900737479466
0.125,0.01,0.0773797767416753,0.0537554853398317,0.0870110532714456,0.0536212843642108,0.0685939130535614,0.065429679673447,0.061045289384058,0.05494522105514,0.0567243510764072,0.063949655054746
0.125,0.015,0.0763633757552396,0.0536064370020425,0.085025565756669,0.054304376002674,0.0683599775836101,0.0631630233625843,0.0598931791050562,0.0556687870589475,0.0571129676194738,0.0632148024441039
0.125,0.02,0.0746303007392597,0.0526556719192855,0.0855932001588199,0.0541055060983021,0.0673707209559513,0.0633459116423944,0.0601298474366936,0.0553031085852415,0.0571261840065867,0.0616956597091326
0.125,0.025,0.0753398707756621,0.0540478538686495,0.0848698146753615,0.0568171084840527,0.0684723330829345,0.0645827150123232,0.0612418802063295,0.057514934051577,0.0598306084715784,0.0638539189780589
0.125,0.03,0.0749692735448972,0.0547744650757359,0.0859848971755886,0.058495036105247,0.0684094275482236,0.0661461112346387,0.0630282166821317,0.0591160216317461,0.0596144139804431,0.0641085688109868
0.125,0.035,0.0748444684312588,0.0574265302139955,0.0854305338758184,0.0615068129503157,0.0692024260743039,0.0683534223735136,0.0661013514314998,0.0618227480556209,0.0635853981545757,0.0664831770512626
0.125,0.04,0.0742540394399085,0.057276491929004,0.0847355033999302,0.0613347294357364,0.0704842699665379,0.0681999393688561,0.0653939083530968,0.0619056009033996,0.0632195612175434,0.0651526675789463
0.125,0.045,0.0755865680339728,0.0588147351719075,0.0829796899079774,0.0627831288519156,0.0713847736176349,0.0681946837466599,0.066302374751181,0.0631116121608473,0.0634227308149849,0.0664454684691747
0.125,0.05,0.0737157028664038,0.0584712439537471,0.0842784370288157,0.06396384904888,0.0702360302771428,0.0687252717424416,0.0671479922612099,0.0646035456233313,0.0650745684686797,0.068957048272075
0.125,0.055,0.0757870300100034,0.0617215984940429,0.0850175300325842,0.0661159920973302,0.0736498276575432,0.070577070161006,0.0683372362816322,0.0667815755180645,0.0667545842162495,0.0692812348690253
0.125,0.06,0.0742840879503751,0.0631710678538331,0.0849809692954176,0.0684466754723919,0.0733636586452789,0.0722475756377993,0.0708268455633883,0.0685441281189621,0.0689460348357187,0.070907149430951
0.125,0.065,0.0775852946884343,0.0653152202630345,0.083985054425142,0.0708931862138592,0.0760448376989913,0.0733970607472037,0.0722700568298952,0.0712338264082911,0.0712745637056214,0.0733361736684031
0.125,0.07,0.0733794963049163,0.0661953318693546,0.0828235985788516,0.0709489007920224,0.0732904335500305,0.0732206299069498,0.0726017591812594,0.0704881431415315,0.0713146804261077,0.0724695117383386
0.125,0.075,0.0730792645920711,0.0680542378087939,0.082007651770819,0.0732785079482383,0.0739597304045001,0.0756690396636764,0.0746126349691908,0.0734612729275155,0.0735329140491773,0.0752902192951668
0.125,0.08,0.0738457087168489,0.0697710403594431,0.0820168176394058,0.074195274468453,0.0742370080691017,0.0759454486060747,0.0751420905009939,0.0740946863660738,0.0742756334233247,0.0766563959084222
0.125,0.085,0.0747809794079124,0.0702897679496377,0.0823337498282112,0.075172632099268,0.0754756458188236,0.0777475506471523,0.0765387966249695,0.0752339887084729,0.0758321202589011,0.0763534019800156
0.125,0.09,0.0741499917411632,0.0738851219441717,0.0811303315689169,0.0781686597805614,0.076245883060465,0.0799426269350694,0.0791071613754833,0.0782848166233968,0.0792557617400529,0.0801216496623307
0.125,0.095,0.0711335531691702,0.0759308798293385,0.0816312934249816,0.0797635607247735,0.0732747785124354,0.080084278197909,0.0801098478378263,0.0801905504371221,0.0804614359447745,0.0818763546582885
0.125,0.1,0.0737165998597242,0.075615861823729,0.0801922098076954,0.0804888076557589,0.0766321632299144,0.0809399297847955,0.0809455549975085,0.0805467930087239,0.0807076183504625,0.0813425587493452
0.125,0.105,0.0727486504004303,0.0800261044950947,0.0817273282069481,0.0838817815942122,0.0771331203720553,0.0848885505594871,0.0845816858202904,0.0842626451589666,0.0845807466390151,0.0846914181597537
0.125,0.11,0.0742541949058576,0.0823924377239794,0.0803880691604879,0.0858772640501872,0.0779785061392772,0.0859311401761525,0.0864250846653318,0.0864646156878677,0.0875026276525567,0.0874558236653758
0.125,0.115,0.0728766189038639,0.0821411536656392,0.0783768164030428,0.0855356760462434,0.0761959945625524,0.0855859251361654,0.0853594648706136,0.0855466557383948,0.086076907303765,0.0860608250596409
0.125,0.12,0.0721916050958356,0.0857894901815752,0.0796882992905832,0.0884693590056524,0.0760519489651552,0.0873223592957424,0.0881014277978157,0.0886632062186691,0.0888888503753163,0.0883440541679977
0.125,0.125,0.0724682924521878,0.0873122475179448,0.0788854542382539,0.0902842134578072,0.0773709821188369,0.0896678801083756,0.089273315257143,0.0904473265955799,0.0910994637923906,0.0901654952854786
0.125,0.13,0.0722737244761388,0.0883700231505821,0.0800534770798385,0.0920335348601821,0.0778569174585421,0.0909072057457977,0.0910751485005146,0.0920267144780533,0.0920702602878345,0.0910668458266475
0.125,0.135,0.0730893409522479,0.0927456304533432,0.0802771757968366,0.0956381019766705,0.078568694736809,0.0941774519100185,0.09490118029417,0.0961185201551029,0.095549195258406,0.0935449959940897
0.125,0.14,0.0700512527877302,0.0919299665469797,0.0785721620676778,0.0952912677283946,0.0759362628466582,0.093673788098575,0.0946659162183123,0.095632502784652,0.0955901107473588,0.0927520108023164
0.125,0.145,0.0717987320305836,0.0954424065158597,0.0774794907817824,0.0969169290025582,0.0767921876060631,0.0951107526521428,0.0955406684539998,0.0973776546908412,0.0974796871998134,0.0950222404535862
0.125,0.15,0.0716498456872613,0.0954103471666673,0.0758918471971008,0.0979104526583798,0.0767279347959057,0.0958381673366578,0.0968763481261317,0.0983270208544708,0.098430626292916,0.0956932529852885
0.125,0.155,0.0686550062386553,0.0979549092928074,0.0756751204130644,0.0993772755359022,0.0742671552457601,0.09623351026409,0.0974423030334211,0.0995196844155572,0.0994635748431628,0.095287149284882
0.125,0.16,0.0690065242252309,0.100761250009252,0.0776688244205329,0.103479880900452,0.0759207583937113,0.0989438966537453,0.100814372587559,0.103728090412574,0.10276697724001,0.0972857645279531
0.125,0.165,0.0714779173748425,0.103120269933788,0.0770169190593192,0.104589995384521,0.0764491544034009,0.100837561271219,0.102523599781664,0.105097083162868,0.104822497482199,0.0997821841223752
0.125,0.17,0.0702692441248769,0.105402955224063,0.076505935139204,0.106721373700408,0.0747660379872663,0.101362043245923,0.103234228538448,0.106794238599237,0.106106945812434,0.100615801204146
0.125,0.175,0.0715341762229712,0.105938607070167,0.0754014858997475,0.10750475104176,0.0774336232577745,0.102036485833095,0.104435536554604,0.107720347502822,0.106779261960711,0.0995417509555361
0.125,0.18,0.0715558297627011,0.109562707812334,0.0773421360377356,0.111060995154586,0.0763888225330221,0.104970408859606,0.107793445692092,0.111402100508121,0.110162762615199,0.103130394218266
0.125,0.185,0.0699023210937008,0.108789150094006,0.0747436132266649,0.111377819438346,0.0749905618490257,0.105167662264652,0.107332808036181,0.111414106337147,0.110047434626056,0.101202177755333
0.125,0.19,0.0681634358006231,0.112116793039049,0.075964500157312,0.114296551559721,0.0729662772247352,0.104581201588778,0.109227605542674,0.11437199240515,0.112200137153052,0.103154141761928
0.125,0.195,0.0701355374548563,0.114071429112664,0.0755644997884738,0.115980128861399,0.0758321134992519,0.105932838061433,0.108771450278173,0.115458972303283,0.112845823037829,0.102890300580981
0.125,0.2,0.0690247494366361,0.117510567497213,0.0752066300416018,0.118742165910746,0.0730219288931479,0.106587547155494,0.111032353678618,0.118840287318528,0.115196234795249,0.103243513982338
0.13,0,0.0790276936763927,0.0524601130882715,0.0894363399294296,0.0507407242040386,0.0688985241647463,0.0655476848654589,0.0603855068682094,0.0535341357925427,0.0559322731068817,0.0632494648097254
0.13,0.005,0.078275552587146,0.0527831466128057,0.0871222877685022,0.0510976859783365,0.0688567070956103,0.0642712390162496,0.0601720720675946,0.0530334407971575,0.0550862177977072,0.0610572981699949
0.13,0.01,0.0780618026318714,0.0530573295205328,0.0890429965513912,0.0538578841602802,0.0700081336616345,0.0647226132883556,0.0607646619744135,0.055366519202768,0.0574313272518983,0.0631309348023236
0.13,0.015,0.0763598380148274,0.0516050197422017,0.0876935891517387,0.0537533985571603,0.0681471223754095,0.0659864935317916,0.0617169302360507,0.0550553588877018,0.0570407898721496,0.0620731564493618
0.13,0.02,0.0769750635338858,0.0548900265828275,0.0885034145061913,0.0566963970716245,0.0692748743366206,0.0671695051943457,0.0634286935351191,0.0579621155988789,0.0593898825496473,0.06553899895057
0.13,0.025,0.0763504098186604,0.0549038991869603,0.0874679393899196,0.0577400931930523,0.0691806873394771,0.0670533522732278,0.0635375898405166,0.0588437303684146,0.0597795203133983,0.0648266531782216
0.13,0.03,0.0745805142096223,0.0544235093814825,0.0860503842003831,0.0577489088522726,0.0679548244683186,0.0655256112653697,0.0634876538604587,0.0577736114459657,0.0592943931326476,0.0629193938096794
0.13,0.035,0.0759159018924192,0.0572889849062132,0.0874053368770051,0.0613714549153311,0.0707075852374552,0.0671159552793342,0.065047425916237,0.0618408620958342,0.0632473754731159,0.0669195298398688
0.13,0.04,0.0770636350380134,0.0561886048529438,0.0858177583143233,0.0615378653616084,0.0725988907997195,0.0678090774443342,0.0654732080845087,0.0623226906297046,0.0624630218138677,0.0654677059198352
0.13,0.045,0.0737377111750423,0.0580193219641715,0.087929335463289,0.0647538531393297,0.0713132294563711,0.0701796071737212,0.0677828124573055,0.0644434518205897,0.063724127048903,0.0684754251446204
0.13,0.05,0.0752852504957635,0.0595471289035344,0.0850966584350333,0.0648260020866421,0.073297631363307,0.069133676226355,0.0672694835030105,0.0651219939813884,0.0654636497057093,0.0686293747674682
0.13,0.055,0.0735218903247667,0.0603470517413013,0.085922176035917,0.0666982490651636,0.0721570546814382,0.0702135178870053,0.0685197218159143,0.0665903995653026,0.0665277041875918,0.0688197294497633
0.13,0.06,0.0736754983718804,0.0625726285562275,0.0867829853926905,0.0688428343831537,0.0723843241991076,0.0718894010393013,0.0706063335204266,0.0685878471518518,0.0692179766135407,0.0705460335817482
0.13,0.065,0.0751538603094713,0.0661927194892075,0.0852476050408894,0.0707678238634863,0.0738369865099946,0.0740130934225311,0.0727163222799325,0.0712638429747079,0.0719345099632184,0.0735486264384849
0.13,0.07,0.0736495920578458,0.0654257315023407,0.084978990573021,0.0719266505542656,0.0739450028491285,0.0744440917011882,0.0737580402938885,0.0718056918652499,0.0720287297834162,0.0747192346405205
0.13,0.075,0.0740154771771697,0.0665530695849807,0.0840873256656353,0.0723814670287273,0.0746933556450831,0.0754747580867911,0.0740786926814539,0.0730016166561338,0.0728420368834209,0.0749313544557193
0.13,0.08,0.0751566097088283,0.0703300552241611,0.0832098182094625,0.0752355058955229,0.076153788339805,0.0774174442732719,0.0758694489363715,0.0753911037962343,0.0758934082699567,0.0772040412396748
0.13,0.085,0.0730491390881827,0.0694492067616261,0.0833862444589911,0.075796318186142,0.0748338502045083,0.0776441963643522,0.0770714405058472,0.075695185958833,0.0763164092179412,0.0777403524958091
0.13,0.09,0.0743622443124204,0.0728272678871972,0.0837841912315801,0.0785239061897443,0.0773794109660058,0.0803514924785319,0.0794759255630544,0.0783465675404404,0.0791570438802921,0.0798562570606774
0.13,0.095,0.0732483382284084,0.0748443907777163,0.083785902210329,0.0809772614771858,0.0765401122493262,0.0826162790678979,0.0816512500885769,0.0811877890312718,0.0815955906432245,0.082449680355581
0.13,0.1,0.0739513214571688,0.0753687236241695,0.0815625700686271,0.0798210142728495,0.076342499791209,0.0810668588179099,0.0806421638531732,0.0806405241725591,0.080845010847173,0.0809644258015747
0.13,0.105,0.0755437473402711,0.0795138776346968,0.0820516674582437,0.0831108145206608,0.078705279762826,0.0847219394026863,0.083770646007633,0.083487894729341,0.0837035905773298,0.0849389263399797
0.13,0.11,0.0719263446599811,0.0809346416345219,0.082308706843467,0.0857409358907343,0.0766670744747298,0.0852836458278799,0.0855364734691929,0.0858298596595019,0.0857253125723082,0.0862169856754057
0.13,0.115,0.0727384745126451,0.0830958938848713,0.0827315627861276,0.0874489873816583,0.0773923480460237,0.0867734493758252,0.0869589810739396,0.0877748457906597,0.0880144172715451,0.0872686693227467
0.13,0.12,0.0712318880010839,0.0853938444821031,0.0821599857421712,0.0890366351780439,0.0775733022515176,0.0888541300612379,0.088754738909604,0.0889017669975699,0.0887053565200246,0.0881695217977642
0.13,0.125,0.0711785714678412,0.0863417137001077,0.082052853741259,0.0911074733736392,0.0780107180909903,0.0906214561519378,0.0910032301957718,0.0911839841242485,0.0907954407147935,0.0904517935888919
0.13,0.13,0.0736374116413771,0.0877604498722094,0.0819548140999723,0.0927193715476422,0.0790821685844003,0.092634910792615,0.0928526974872113,0.0929511557370015,0.0936279355190327,0.0925935070646106
0.13,0.135,0.071922477245485,0.0913818512073672,0.0816715750618087,0.0957152780885627,0.0789092296815748,0.0949556596686181,0.0952072751903918,0.0956662343549581,0.0957059508968253,0.0939939973856704
0.13,0.14,0.0729291283572337,0.0931939328128666,0.0801468358048218,0.0966247597996892,0.0774740117913877,0.0948673295800889,0.0950840178436935,0.0969987078470318,0.0967292871317118,0.0948388926945121
0.13,0.145,0.0712886161718665,0.0947358932103777,0.0805673698755907,0.0982677962382491,0.0772135235560064,0.0968802450005944,0.0974225406061498,0.0983950238641957,0.0989485644274463,0.0965118247054587
0.13,0.15,0.0705476522637848,0.0982395760438111,0.0814323743717831,0.101194132579436,0.0781145132487934,0.0985196907345729,0.0998966613499111,0.101138566879884,0.10079245357618,0.0981553425099441
0.13,0.155,0.0718919597033526,0.0998527197221794,0.0805631157676448,0.10228925269012,0.0791031111156017,0.0999433703560072,0.101138788184757,0.102497527107715,0.102614343163068,0.0985847917204624
0.13,0.16,0.0693522160038278,0.101413146748431,0.079078416720019,0.104149265003141,0.0755454751493407,0.0996819242500439,0.101672999754385,0.104170647543973,0.10348841486908,0.0985134640250812
0.13,0.165,0.0704415847879037,0.103023538264942,0.0788142915902579,0.105179679303967,0.0764114936166425,0.0998836124659295,0.102522505068702,0.105306982935052,0.104303965898396,0.0989408632044677
0.13,0.17,0.0707162777712862,0.104258900855904,0.0790407039820656,0.107145471317814,0.0772671289918046,0.102180791861199,0.104452413806187,0.107325643955138,0.106717629114128,0.100085486804844
0.13,0.175,0.0710271570167152,0.105382472861421,0.0792967211047206,0.108426076831243,0.0765824169994275,0.103528157702681,0.104860849507045,0.10880490231991,0.107611583594071,0.101870534315065
0.13,0.18,0.0708979570754948,0.108995885669176,0.0784172534416649,0.110194537713116,0.0759740809418425,0.104772822462805,0.10677571485974,0.110437195640279,0.10899710941139,0.102225778436232
0.13,0.185,0.0715768328887755,0.11213583191568,0.0796837527767854,0.114339073292666,0.0772343692883033,0.106965094517775,0.109318201233561,0.11409669885098,0.112209819102401,0.104919983182162
0.13,0.19,0.0705172143772517,0.113776839249735,0.0783012784774856,0.115612294910407,0.0769118406042314,0.107605453091665,0.110862271700125,0.1159697393982,0.113861623814558,0.105133695869697
0.13,0.195,0.0705332664912355,0.116688001502818,0.0772548312508701,0.117230130577509,0.0751522782091868,0.108470782405208,0.11227358768866,0.117495611388943,0.11544900279207,0.105412283794615
0.13,0.2,0.071669552142042,0.117236151742252,0.077729446470139,0.118860908903397,0.0771121337149368,0.108668037823778,0.111938435950266,0.119182582737492,0.115345232267523,0.104930641859874
0.135,0,0.0796940224592462,0.052283059058958,0.0894127297124201,0.0494800581205672,0.0684232554321807,0.066950243066611,0.0608678357174987,0.0528301145778134,0.0551527694875021,0.0634779289446288
0.135,0.005,0.0777392705443275,0.051062693960948,0.0909233954326712,0.0522497248682746,0.0679411313784337,0.0665304678374505,0.0612141377129279,0.0537398301593272,0.0544624299382461,0.0618162982259996
0.135,0.01,0.0743183057926664,0.0529366454457397,0.0917475694508796,0.0548081875715862,0.066536248005785,0.0678536423628849,0.0637193488672306,0.0561321359721654,0.0568374070573622,0.0624833380872223
0.135,0.015,0.0778105524530612,0.0537812544083469,0.0915068766643723,0.0565767267774417,0.0689560812120034,0.0678944366464362,0.06518586295069,0.0568301417714046,0.0592127465546364,0.0653869692013606
0.135,0.02,0.0766973471791069,0.0543032417493122,0.0915529107236023,0.0584618097592258,0.0691592398548615,0.0690278612337696,0.0654582535453567,0.0588458926121554,0.0602400623341482,0.065056881166278
0.135,0.025,0.0756043743459889,0.0519358778741346,0.0900213090548777,0.0577540376276802,0.0694521779431523,0.0672762943513899,0.0640086942209395,0.0587700711701069,0.0591213361458109,0.0638981071225934
0.135,0.03,0.0743171611417947,0.055134734758824,0.0897328154557044,0.0598515430051711,0.0693204193547167,0.0679603021334302,0.0659938810342997,0.0608155130629294,0.0608756123700495,0.0642223439782133
0.135,0.035,0.0777615706344093,0.0569142083380295,0.0906971600830251,0.062123310140303,0.0724157184700631,0.0702289611539174,0.0679475887505285,0.0624882969351012,0.0638540336408567,0.0673555705879428
0.135,0.04,0.0762749092515061,0.0575605694791872,0.088574554171064,0.0621750467165194,0.0722241668820816,0.0694375149851756,0.0667497888373705,0.0624529417526083,0.0631530872609599,0.0668875418516602
0.135,0.045,0.0741466655303363,0.0568335026024377,0.0879612313321425,0.0637116048724106,0.0704729300090615,0.0694243509029527,0.0675463818258433,0.0637369503028675,0.0638514944951216,0.0675196256202032
0.135,0.05,0.076881757659481,0.0609072874769193,0.0876590550886003,0.0657668302636699,0.0732506560253533,0.0710442686769073,0.069303347015027,0.0661905754663535,0.0662480849677549,0.0689280655914018
0.135,0.055,0.0748897642240602,0.0626569288854188,0.0876123061999549,0.0683161811047739,0.0733217243759826,0.0727537325968277,0.0703598009333494,0.0683626559626358,0.0684359788122228,0.071171002365622
0.135,0.06,0.0746143032551071,0.0632946607120752,0.0873114187248463,0.0695998889606733,0.072952665530336,0.0732262936722382,0.0717306786857576,0.0694674707503803,0.0698971137014668,0.0714878259411289
0.135,0.065,0.074223783371586,0.0657019809557573,0.089340303870236,0.0724420916803001,0.0747434165435158,0.0761645624446801,0.0748406720854162,0.0727205222608112,0.0725029557989599,0.0746172406030726
0.135,0.07,0.0769318228857909,0.067787888952311,0.0874637543261801,0.073189013629303,0.0759499920163738,0.0757975155096983,0.0747361332923395,0.0731158735756228,0.0737370090546748,0.0757064883749019
0.135,0.075,0.074712899961175,0.067196619980897,0.085978475361186,0.0741199919620143,0.0756524684817799,0.0765180317648878,0.0755994895613251,0.0740252696396287,0.0749672904574061,0.0763467397486946
0.135,0.08,0.0761595780887215,0.0691399798027479,0.087241546062752,0.0758196370867178,0.0773510737545957,0.0785540702219267,0.0768646309619841,0.0755335221368421,0.0761347174698874,0.0780425906260561
0.135,0.085,0.0722905630012292,0.0719292027558799,0.0877245792798783,0.078800422526377,0.0753737460856035,0.0812522477165186,0.0800965886415175,0.0786081560350695,0.0785774535006597,0.0795670113345437
0.135,0.09,0.0726962365142021,0.0725828881037472,0.0855262699280595,0.0789962194568873,0.0756030955047502,0.0804910568125025,0.07999146600178,0.0787605684691186,0.0785991246061217,0.0795418349580794
0.135,0.095,0.0751158454709067,0.0752275588484039,0.0855513713822564,0.0807923670094858,0.0779253981239458,0.0830275961573118,0.0821180469834988,0.0810672247053553,0.081126962885906,0.0827250313244289
0.135,0.1,0.071994788715586,0.0776896936910744,0.083971300382494,0.0828806214133205,0.0768689426854312,0.0835951411498237,0.0831257961156368,0.0832427608398514,0.0834399718872483,0.0836914906800422
0.135,0.105,0.0727295535823326,0.0811381774813941,0.08613288242307,0.0862276468961785,0.0774891102446506,0.085636697432099,0.0857122298731166,0.0859525263204912,0.0860932965857195,0.0861941413838316
0.135,0.11,0.0716224977152768,0.0803425250324344,0.084807321067813,0.0858044908184779,0.0772994011125932,0.0862900283561837,0.0863465047518148,0.0863570234369361,0.0863604695017728,0.085676671021624
0.135,0.115,0.074223524142038,0.0834709711434128,0.0844949603248401,0.088234890944729,0.0793161070825509,0.0896851125176271,0.0896108936383638,0.0883961300388909,0.0893672767529786,0.0886638818283775
0.135,0.12,0.0725753428813512,0.0855685203116239,0.0841946588557674,0.0905440686263567,0.078596783792639,0.0903541207373122,0.0903365760224501,0.0906803450072262,0.0909858968352385,0.0906319740949282
0.135,0.125,0.0716278719293658,0.0865686616902188,0.0828864968262695,0.0910851254432161,0.0777423807893316,0.0905103573428883,0.0907969919448172,0.0911427630717802,0.0912867283576859,0.0903197492958471
0.135,0.13,0.072195416894731,0.0900615315710784,0.0840234671191914,0.0942775840074184,0.0787581136682796,0.0934797137343543,0.0938608813193973,0.0946601804404382,0.0946171685081713,0.0935432877149432
0.135,0.135,0.0721455057619655,0.0915217148298354,0.0826619966140044,0.0951095922478326,0.0776355353648929,0.0936343109432674,0.0942866357484749,0.0950415706877374,0.0949712040705557,0.0943520447762015
0.135,0.14,0.0713719567346847,0.0927220695817614,0.0823204737449755,0.0969463899869183,0.0775550867631645,0.0956939361330427,0.0964104291752929,0.0970075354745421,0.0972175839317276,0.0952260835859998
0.135,0.145,0.0724290965834898,0.0935610613120681,0.0821088439647643,0.0981727551591902,0.0782997731031014,0.0963594764801033,0.0973526869965519,0.0983242572266387,0.0981579829316531,0.0954511312800426
0.135,0.15,0.071928703133953,0.0962620588765308,0.0808830094321788,0.099603914494564,0.0780461852394729,0.0983925122677362,0.0983496876629289,0.0998131400139305,0.0996454482506817,0.0971266604900487
0.135,0.155,0.0708009273552336,0.0992284464504351,0.0837269005878704,0.102981742894168,0.0774179284890623,0.100547135905551,0.101575319462769,0.103134833629296,0.102754924369951,0.0989483305456425
0.135,0.16,0.0716033848363798,0.101434484027784,0.081255725763678,0.104205945731168,0.0785511359950773,0.100255160888038,0.101860256340443,0.104425426092085,0.103544839258188,0.0993284672442701
0.135,0.165,0.0722533954519074,0.103296655266728,0.0831380847993173,0.106681434622458,0.078786172248047,0.103189822656608,0.104724500115711,0.106918597585744,0.105648001113622,0.10215077415697
0.135,0.17,0.0705106129707545,0.103310267257713,0.0793917183151355,0.106216708688212,0.0767655535487946,0.102023138291915,0.103728476255508,0.106267870150262,0.105446533494252,0.100176634259048
0.135,0.175,0.0697561496728939,0.106778287096019,0.0793377688050086,0.109238721305919,0.0751319852844747,0.10328018927475,0.105624929012143,0.109596123730225,0.107923229192261,0.10214052448642
0.135,0.18,0.0703830571766568,0.108519678292318,0.0786056092333493,0.110304539178837,0.075650423955292,0.1047571270712,0.106804507348156,0.110985288605013,0.109748662514497,0.103584612366921
0.135,0.185,0.0717107832756844,0.110756092383747,0.0792469295600304,0.112844479551452,0.0772840767450377,0.106428260641717,0.108303622598618,0.113147587859128,0.110904345131474,0.103310422345873
0.135,0.19,0.0698637502945791,0.111873339269671,0.0779702238308669,0.114423515250388,0.075549113970838,0.106147587750238,0.109245444312503,0.114472067479452,0.112055183320227,0.104080200045778
0.135,0.195,0.0706928781010217,0.116694761139183,0.0806680261799393,0.118523212260738,0.0767313844946557,0.109735167490834,0.112864960154348,0.118561938143699,0.116090512868627,0.105737712697684
0.135,0.2,0.0694190900405969,0.118127881122582,0.080102940337057,0.120211508436613,0.0748436710363959,0.109501104622797,0.113288170596381,0.120180722726836,0.116942674169869,0.105443148730337
0.14,0,0.0768877343592542,0.0510943085343895,0.0953494241892954,0.05238273196143,0.0666672777008977,0.070400582552605,0.065158665019118,0.0544075636285291,0.0569199608604623,0.0645363712851548
0.14,0.005,0.0794298840190314,0.0530120639837963,0.0934650458271414,0.0537828713893504,0.07033551884132,0.0694070566546245,0.0645757432892444,0.0550636958641759,0.0567234210653379,0.0640240343293965
0.14,0.01,0.0778540615014696,0.0511574443801026,0.0947709441966664,0.0553996350483991,0.069198813167412,0.0690589673409814,0.065215047482599,0.0554029817496076,0.0571164814286179,0.0634758827118645
0.14,0.015,0.0758135220778414,0.0524569775996404,0.0910728290073023,0.0557870007277428,0.0687155213115976,0.0678232688078275,0.0634983064040567,0.0564535733136982,0.0577245501464545,0.0642593068825
0.14,0.02,0.0783211981995581,0.0540526994031056,0.0910472840030311,0.0572704451317972,0.0708326671225354,0.0679648221543581,0.0648202469617649,0.0581438605193538,0.0591626914214806,0.0647252424636755
0.14,0.025,0.0752050533010332,0.0540039447390707,0.0919890752432718,0.0589204007320547,0.069072415511151,0.0688312081538721,0.0650188005714235,0.0594499389679147,0.0595715545487308,0.0654175903218577
0.14,0.03,0.0771097230094981,0.0544272766983246,0.0935876060873337,0.0614171232285371,0.071108419191933,0.0713586874660866,0.067918810137098,0.0613983590052927,0.0627825576036979,0.0674119233335932
0.14,0.035,0.0758228527348817,0.0559061752582388,0.092221352176885,0.0628691666616819,0.0711695799442787,0.0713108431829171,0.0679419352084669,0.0629824588711302,0.0633547157821089,0.0670639100261408
0.14,0.04,0.0756809084447394,0.0562598200517082,0.0924661080899178,0.0640523497562291,0.0717735193857668,0.0716595936932999,0.0681962470067987,0.0641588951895167,0.064114977329541,0.0681790756569925
0.14,0.045,0.0756333492852974,0.0591816732213773,0.0914575818018499,0.0658034015183781,0.072343780421417,0.0710559606030332,0.0693953647102909,0.0658438604149566,0.0657600089237063,0.0694439208663701
0.14,0.05,0.0749744351350806,0.058038489335839,0.0902046785520346,0.0654482979013555,0.0719547159499258,0.0718045453484399,0.0690202175017068,0.0651236017408754,0.0652425570551502,0.0686552433122504
0.14,0.055,0.0764928237958701,0.0597819359948691,0.088959117384313,0.0669954331779703,0.0735845962448296,0.0708461642444392,0.0696167391630358,0.0668520035698077,0.0666288621224745,0.0698646184777668
0.14,0.06,0.0757813129523911,0.0631633348824911,0.0905212957839083,0.0697218244551227,0.0740905226107732,0.0734596267026128,0.0717351558510343,0.0696916214365741,0.0696779988561499,0.0719309349782844
0.14,0.065,0.075797191254786,0.063888320842235,0.0905485597499912,0.0721322810908541,0.0751204049195662,0.0758759641624469,0.0745491407062664,0.0714649912836967,0.0715386434861204,0.0730472284992808
0.14,0.07,0.0759848600162012,0.0653124082917982,0.0894587734471667,0.0732228699330173,0.0760579416628205,0.0767087180184378,0.0758297539745068,0.07311926615699,0.0737696912803242,0.0765104749644124
0.14,0.075,0.0747983361845597,0.0687761613621898,0.0886080769804574,0.074490377804579,0.0758376737462863,0.077692686006124,0.0764362343977863,0.0746573027737882,0.0748753279703879,0.0776839831354904
0.14,0.08,0.0739796800573439,0.0692628879171411,0.0879523309479704,0.0765169187024082,0.0758686768400933,0.0790329799404277,0.0783784875978178,0.0768523970781042,0.077193665619726,0.0788899263061253
0.14,0.085,0.0742852777156124,0.0710991487937138,0.0898129757195344,0.079327253842826,0.0774283938975612,0.0814967555877104,0.0807593650731368,0.0790880106536114,0.0789033478189009,0.0802062028635655
0.14,0.09,0.0740224870761267,0.0728488587656707,0.0870495737373217,0.0798257986694602,0.0776379771649631,0.0814288087954459,0.0801902872851942,0.0796081099118861,0.0800139588616154,0.0815929993339864
0.14,0.095,0.0730129727769512,0.0761759449646902,0.0885140974846719,0.082752386492822,0.0772773212866091,0.0836026951063074,0.0831725216434036,0.0826410242389902,0.08269354872316,0.0827723173017229
0.14,0.1,0.0760516683923113,0.0780824389691904,0.0885421492082222,0.0848238764850848,0.0801309330690212,0.0853869712722193,0.0854048446088507,0.0852361106457201,0.0847513132206579,0.0849380528046506
0.14,0.105,0.0717573471174557,0.0793414499554988,0.0874799440222786,0.0856748036952181,0.0763838321854041,0.0863382865097866,0.0859316049912422,0.0856928609208065,0.0855099011589004,0.085026514644344
0.14,0.11,0.0748550749231721,0.0809567324273262,0.0878978364489785,0.0869793093519419,0.0790504710863411,0.0877614579606032,0.087252745861317,0.086942624920474,0.0871659473135491,0.0871698629294394
0.14,0.115,0.074203572198761,0.0827584036526263,0.0857357487443733,0.0881341182028134,0.0791900197127868,0.0886380854278571,0.0887497356032122,0.088462811809424,0.0887722512614243,0.0893309962663695
0.14,0.12,0.0753099680072006,0.0861731911580022,0.0876206390645788,0.0911493720056746,0.0806445663171898,0.0919806273827775,0.0920416365257596,0.0911548703303615,0.0918825474837477,0.0913799343783427
0.14,0.125,0.0725160436324302,0.0868290192985868,0.0842402424071062,0.0911361130584529,0.079188904873642,0.0907667204200898,0.0909508618073817,0.0914826747508075,0.0914583805869647,0.0908995624227062
0.14,0.13,0.0737514200587219,0.0899623257701053,0.0863071298649407,0.0942965138135999,0.0796772038448547,0.0947991727207887,0.095154460092559,0.0945542828550165,0.0956600380228485,0.0947512483666353
0.14,0.135,0.07076151877503,0.0904602812660418,0.0851846208499758,0.0954591027675224,0.0769274702997904,0.094720431659052,0.0951647094588172,0.0956740948581678,0.0956066329425413,0.093699425152221
0.14,0.14,0.0743216809736099,0.0925749695862735,0.0836841466028522,0.096322101495274,0.0800072501741814,0.0946933052751698,0.0953609636473358,0.0963891204858487,0.0964820919518431,0.0942933433401092
0.14,0.145,0.0724360008735431,0.0959808361674128,0.0861198497113646,0.100227980169297,0.0796109078298544,0.0980633104642292,0.0988935036675909,0.100174545386713,0.100287516145795,0.0970499055569485
0.14,0.15,0.0729262342474854,0.097252145085136,0.0838832507183892,0.100797772549422,0.0789473060734103,0.0988792399477561,0.0999634296160708,0.100838159188057,0.100957188782764,0.0982189124376896
0.14,0.155,0.0706362549064345,0.100685644883155,0.0822964521025075,0.102818996939675,0.0772960614571741,0.0995785197017283,0.101237103900695,0.10315063737157,0.102224557488587,0.0979665032476032
0.14,0.16,0.0717541369819446,0.10230056264665,0.0850972703496168,0.105723905615293,0.0789881565712625,0.103432274084056,0.104392168777557,0.106055885053313,0.10643716196545,0.10250809759192
0.14,0.165,0.0716809592413657,0.102909515972652,0.0833954631012905,0.106328227153681,0.0790792590526945,0.102377624286536,0.103910192239491,0.106170709735128,0.105981459383586,0.101946322846955
0.14,0.17,0.0700697051502123,0.105314273605624,0.0820208344830716,0.108564925750296,0.0768602821556871,0.103883641708487,0.105957649319029,0.108825462214295,0.107803041669498,0.102846563682676
0.14,0.175,0.072157773217398,0.107515575344968,0.0835422003352715,0.11076545356254,0.0776527114183722,0.106410725601569,0.108461736339286,0.111083503376539,0.11001942613927,0.103365603495367
0.14,0.18,0.0721253624109212,0.110035880978249,0.0822615678987722,0.111861437437381,0.0773579957355987,0.106134015131455,0.108819221574367,0.111915934789903,0.111137866300649,0.103918324230487
0.14,0.185,0.0703148842278401,0.11114645259719,0.0822676061209158,0.113726274104577,0.0766429959655577,0.107568705862081,0.110005353847915,0.114052581474064,0.1122934685017,0.104234896519081
0.14,0.19,0.0696655300102081,0.112670662817586,0.0798413690569819,0.114905482819839,0.0745691016645134,0.108186802663488,0.110542446417236,0.115125037970729,0.113151881510075,0.104716195477274
0.14,0.195,0.0693088657465366,0.114044301571251,0.0809527425369335,0.117138760351055,0.0761052248615403,0.109254940030714,0.111997078390533,0.117396447546007,0.115014934432482,0.105265619246635
0.14,0.2,0.0696572642198405,0.116350648888938,0.0819520750465909,0.119638015379828,0.0759892295502013,0.110058483090761,0.113787315809282,0.119396199150511,0.116880335952425,0.106195595955976
0.145,0,0.0795936350264454,0.0532510884711915,0.0956513330664593,0.0530393144205989,0.0703366432971495,0.0725226622643708,0.0662205942527661,0.055457070218127,0.0574025153256313,0.065873159952006
0.145,0.005,0.079174213490154,0.0517938705788693,0.096608419225432,0.0541893561360694,0.0694602307381283,0.0718789581952541,0.0656080131695572,0.0554625026686595,0.057814989467893,0.0651484505550521
0.145,0.01,0.0783924841167813,0.0526385176851816,0.0971318919437388,0.0564872046981142,0.0704040132768399,0.0712091484225717,0.0678876887261978,0.0575643196958523,0.0596071702248271,0.0656584166697697
0.145,0.015,0.0778743358729162,0.0532726714249584,0.0963515688669327,0.0579643414106145,0.0698516320284994,0.0720367271436271,0.0683066223654192,0.0582760300415092,0.058460784164228,0.0662551063026021
0.145,0.02,0.0777541605394121,0.0540325618939127,0.0955136804008909,0.0587924140361013,0.0715686310926632,0.0710090853529664,0.0668345111741705,0.0592460204283619,0.0605317225869119,0.0659036351372316
0.145,0.025,0.0790245928771643,0.0543119310559394,0.0952560730133963,0.0604370769202495,0.0725682744309153,0.0725462408856827,0.0682199957213757,0.0605633671660413,0.062183198547011,0.0674161321237904
0.145,0.03,0.0787583396509272,0.0566187158432577,0.0952330307956124,0.0626177909113891,0.0719037979032332,0.0721407618052108,0.0690777195606471,0.0631822595398256,0.0646232728243187,0.068444935666088
0.145,0.035,0.0788175637888072,0.057264066631963,0.0955281473234099,0.0637027675818005,0.072946728341312,0.0731619548714684,0.0711229904824447,0.0640337708047562,0.0647435515250119,0.0696177938239088
0.145,0.04,0.076683760199041,0.0568428109797823,0.0924506955951386,0.0640435086128432,0.0727867959128458,0.0732807037547725,0.0699635403473828,0.0641933983612419,0.065388456702231,0.0684171246609977
0.145,0.045,0.0775145791508912,0.0589115901871973,0.0941735661407399,0.066926888758295,0.0732381877892149,0.0731145689126084,0.0701600868537414,0.0669937488349145,0.0668031854091164,0.0693161299871152
0.145,0.05,0.0750484276921847,0.0602229865523383,0.0927403795198348,0.0672682323217312,0.0731063937707066,0.0735514448132856,0.0714218067630409,0.0671866754375138,0.0670609865602876,0.0698877458934757
0.145,0.055,0.0743930051634684,0.060968133097648,0.0925983548515381,0.0685491073732854,0.0725014724217682,0.0741037276132929,0.0724881073646191,0.06843212747691,0.0688126400705542,0.0714624869160901
0.145,0.06,0.0760039531038629,0.0628258427493983,0.0915400151099702,0.0706934710115699,0.0755554900377675,0.0754740088272356,0.0736722621097293,0.0701193011678278,0.0705265637140956,0.0735143120015585
0.145,0.065,0.0731146570723115,0.0637241893273842,0.0911917359262086,0.0721478119278932,0.0742091113400681,0.0767943099496665,0.0745918548561857,0.0718935131318788,0.0720516763487219,0.0742245616833801
0.145,0.07,0.0741202346673669,0.0656365708855561,0.0911560478273798,0.0738307226589674,0.0742845865542127,0.0774413569748607,0.0762283119785709,0.0736323024987139,0.0730932694414074,0.0752449075348571
0.145,0.075,0.0753332988066895,0.0668096394685462,0.0908884822331853,0.0752041895714712,0.0767895749988109,0.0789436534504199,0.0772940268095433,0.0751448337282947,0.0760173039003057,0.0784093087189792
0.145,0.08,0.0752579950418798,0.0681604213214358,0.0896943508381469,0.0757205684208812,0.077250871700348,0.0800543107150966,0.0783882053547177,0.0758750266595275,0.0759230685185343,0.0780502038007474
0.145,0.085,0.0752928632913675,0.0701553733612769,0.0910480348114123,0.0785371067268791,0.077655081560971,0.0805513191330053,0.0798144502622976,0.0781131641596305,0.0775109672528069,0.0795122525307298
0.145,0.09,0.073781718807313,0.0726792838747282,0.090617427619966,0.0803110288148211,0.0767341333626887,0.0823602391071736,0.081417863197446,0.0801791727170673,0.0804516915652237,0.0809143557762691
0.145,0.095,0.0745192801935937,0.0764236817690603,0.091465954325792,0.083136274343924,0.0777802689517537,0.0851159482828081,0.0841800385283561,0.0829997694734326,0.0831179637502831,0.0837167598117929
0.145,0.1,0.0744775186173895,0.080006059003482,0.0909702907667677,0.0858731368428497,0.0781903435781423,0.0869407396486257,0.0865493338469134,0.0857419941972402,0.086294171030912,0.0867391622901249
0.145,0.105,0.0738947215884895,0.0818355329712076,0.0896965923094198,0.0872991041908324,0.0788532825179215,0.0881621241115832,0.0873859067632357,0.0875929038718264,0.087838978435786,0.0884874454125992
0.145,0.11,0.0737172017067355,0.079452571522021,0.0886326704656088,0.0867200898120636,0.0789836733710232,0.0872249450869511,0.0870355529673561,0.0866585787425833,0.0867761377957839,0.0873233683022948
0.145,0.115,0.0723014074177264,0.082898116729589,0.0894078931136764,0.089773484228612,0.078797843701216,0.0904115271594809,0.0902237549381707,0.0893295062224042,0.089525946434606,0.0890891888725852
0.145,0.12,0.0701797296133066,0.085092776344805,0.0881490314880258,0.0914316209719269,0.076844635540797,0.0913781449051142,0.0914974415432186,0.0914529885113508,0.0912508385927778,0.0902487222645615
0.145,0.125,0.0725579016321035,0.087465316151373,0.0873246637852901,0.0928570621191919,0.0790207480177568,0.0925581696797571,0.0926056525555049,0.0928995183479455,0.0934420582900782,0.0914240630062867
0.145,0.13,0.0711554978279816,0.088876543063232,0.0861342356645536,0.0936763247573068,0.0784807286797957,0.0930311210560928,0.092957340965501,0.093739055953015,0.0935568290729389,0.0926774326765898
0.145,0.135,0.0693957643070515,0.0901665394457804,0.0866791563170414,0.0957739898484009,0.0773396486678397,0.0939638641897542,0.0950937821887525,0.095938202556648,0.0955650779824534,0.093023905516525
0.145,0.14,0.0709153035573055,0.0959921480043595,0.0887430815664215,0.0998425759037883,0.0785615734483553,0.0983150589660052,0.0989166745965777,0.0996252901865334,0.0992379852411812,0.0969742890804828
0.145,0.145,0.0724751766134986,0.0935453495819107,0.0871786211594814,0.0989292574924332,0.0795124517462893,0.0978361941849513,0.0983274761286198,0.0988956933203759,0.0988684202008379,0.0970637920097595
0.145,0.15,0.0720977553041209,0.0978976210476543,0.0873070351661799,0.102279233890726,0.0792701205889071,0.100208547415817,0.100843179759047,0.102194528925502,0.102229437124739,0.099346798800743
0.145,0.155,0.0724969961646398,0.100838862401738,0.0869350560797296,0.104268383875475,0.0797701959381945,0.101936611415274,0.103101539694374,0.104255255999527,0.104072846365988,0.0999329152001486
0.145,0.16,0.0688466799427648,0.101531875205759,0.0850676815108274,0.105197374971644,0.0767318725117115,0.101875881972882,0.102933515262193,0.105115311216016,0.104526312585051,0.100958890024037
0.145,0.165,0.0726769718600601,0.103103648330468,0.0841823963923682,0.106297901735824,0.0799782080088959,0.103155561133784,0.104523461808513,0.106688043071336,0.106556898090735,0.103040662986616
0.145,0.17,0.0728151586770231,0.106015814195561,0.0853202417231394,0.109607692645468,0.0804349765913296,0.106186374790863,0.107531112979799,0.109532961656027,0.10933380104805,0.104152491120632
0.145,0.175,0.0703950475589263,0.10856807132925,0.0839703973338127,0.111652558437156,0.0772921287315966,0.106203590858992,0.108548850861858,0.111655699429157,0.110160319686256,0.10361141313953
0.145,0.18,0.070287474483329,0.108386010712447,0.0841303168782176,0.112038473894295,0.0764812649617297,0.106243969941519,0.108447913485137,0.112002145061701,0.110459708607354,0.105044666190215
0.145,0.185,0.0698662688082662,0.112448726810997,0.085474725197253,0.1154427265791,0.0771010338996377,0.109167081851113,0.11111810132296,0.11535612926122,0.113726443712227,0.105767952225624
0.145,0.19,0.0725468843389691,0.113257089998617,0.0818507982117986,0.115217943817384,0.0786181307789138,0.10884887468793,0.111926283359778,0.115308395251456,0.114398279402344,0.106631526263933
0.145,0.195,0.0708333992894514,0.115272283446651,0.0826320503328542,0.118070332001051,0.0783301659464116,0.110310762730294,0.113582559499343,0.118453325272598,0.116218500673118,0.106187974256059
0.145,0.2,0.0691027617820966,0.116023845265302,0.080643068543167,0.119040581903233,0.0757811741476612,0.110108296500878,0.113955692793253,0.119287663144239,0.116818232648769,0.106777439967173
0.15,0,0.0806011567081841,0.0532965191074322,0.0994073013251316,0.0546218183274775,0.0712782066352742,0.0734517540273815,0.068379503268434,0.0569566266129245,0.0587957085488365,0.0663326605110017
0.15,0.005,0.0774046824261388,0.0513177628466924,0.0998434302698925,0.0561685633063917,0.0693859357745072,0.0723434633830824,0.0685923942213745,0.0569496085565806,0.0572456922420494,0.063838881694731
0.15,0.01,0.079716029326341,0.0529917363841095,0.0978054726749096,0.0564202594786515,0.0712243645617151,0.0726903371361704,0.067939266792443,0.0577456027518973,0.0591264662543343,0.065814865618859
0.15,0.015,0.0799906441626752,0.053424349334256,0.100388205440473,0.0595462244233812,0.0722055310805597,0.0748686752246422,0.070177260830879,0.0597051362387753,0.0619208311636599,0.067216090530328
0.15,0.02,0.0767028292676585,0.0549604085162462,0.099200813730653,0.0604552589857432,0.0695097791558358,0.0743676824932859,0.0701422023723202,0.0606008890231698,0.0619085470498511,0.0675034514555188
0.15,0.025,0.0766471243302469,0.0540376679967463,0.0957820410993884,0.0595831133576857,0.0707445913644362,0.0708826125878012,0.0679852980860902,0.0603181417896269,0.0610789033425618,0.0662148084038035
0.15,0.03,0.0783032738061756,0.0560976900709478,0.0956638411579601,0.0620359775511788,0.0740228679652996,0.0731634553172717,0.0700217940630656,0.0625310232469884,0.0637966183992289,0.0685565605186146
0.15,0.035,0.0760914813406097,0.0557307985253346,0.0964909068069335,0.0643107727662105,0.0718532514512904,0.0732624052758798,0.0699203975545659,0.0641371636185687,0.064479309817099,0.0689379268566722
0.15,0.04,0.0761888394469549,0.0572886855898481,0.0963804374397064,0.0650777809502592,0.0714009413422189,0.0751406644960192,0.0710982163204703,0.0651397193233453,0.0651672983637094,0.068837003602188
0.15,0.045,0.0762148859718674,0.0588315236590888,0.0962544066259364,0.0672014052607007,0.0738533869623001,0.0738861076743278,0.072003023698756,0.066883894998426,0.0671066750832871,0.0713282939438122
0.15,0.05,0.077038145747735,0.0618613120783494,0.0955438522351236,0.0693394217043721,0.0749328781769978,0.0754428438129124,0.0737456405387995,0.0689592739972808,0.0694105034740536,0.0732161783569749
0.15,0.055,0.0753728030558105,0.06098697661077,0.09570940691376,0.0702371860695226,0.0749309741395511,0.0766175541438879,0.0750054472199089,0.0693983490639333,0.0690074695634529,0.0708426136093733
0.15,0.06,0.0753862471397577,0.0623431695220392,0.0951777486245191,0.0716860751795456,0.0749436064155269,0.0763559531153456,0.0746573861808211,0.0712288119657235,0.0712149459222172,0.0732326072546157
0.15,0.065,0.0776816280743301,0.0653060569886575,0.0933121039066395,0.0727721631184953,0.0783996435420201,0.0784576132901642,0.0768646243668536,0.072557588153791,0.0731976985775959,0.0756501820494591
0.15,0.07,0.0738594116536257,0.0662825013408453,0.0943774751926899,0.0751360582598495,0.0757264250400179,0.0787219890475185,0.0771713721189866,0.0746968773539103,0.0746178827127108,0.0754737109874138
0.15,0.075,0.075730825208148,0.0678769279543495,0.0926140788012442,0.0761897793251693,0.0776877206108173,0.0810234792998286,0.0788888397576491,0.0763529562024547,0.0769040715916673,0.0790255472273323
0.15,0.08,0.0741160426697296,0.0682799931867815,0.0927118705050271,0.0775192408350088,0.0765315607755838,0.0801289025268397,0.0792762823469915,0.0768809254923668,0.0767290077370049,0.0771823673210529
0.15,0.085,0.0746320123239383,0.0735928847571193,0.092794401773498,0.0807614060023063,0.0784174484481559,0.0831428139996168,0.0824098552255126,0.0813138305313241,0.0811124489765212,0.0823066149751956
0.15,0.09,0.0757054123290682,0.0751800738062884,0.0928136296639569,0.0818377120598193,0.0796033642584338,0.0835535679263927,0.0828994492474253,0.0817344105002821,0.0819758545732615,0.0824802085258233
0.15,0.095,0.0738776419124499,0.0753352497619987,0.0912293093749508,0.0826582309730656,0.0782203063795957,0.0840033907671098,0.0830958238822551,0.0825645903711254,0.0821506420789039,0.082715991709563
0.15,0.1,0.0737095306482478,0.0756957462912431,0.0917080300482532,0.0840147389090029,0.0778344967970884,0.0863308915229962,0.0855008023174716,0.0834671732242833,0.0839184273049294,0.0839932482314185
0.15,0.105,0.0733841346471661,0.0797234154039121,0.0923529480402488,0.0873621809171682,0.0796837885144965,0.0881221519973569,0.0879949120811659,0.0868723822365343,0.0866447470971695,0.0866220667359711
0.15,0.11,0.0737664233698672,0.0808964031660215,0.0898480700626431,0.0874028949632875,0.0802427236431248,0.0891029979686623,0.088021135099028,0.0874585659078244,0.0875521142019535,0.0878810985971006
0.15,0.115,0.0754730312563701,0.0836613587497666,0.0921986190879779,0.0912131439177327,0.0810387794451879,0.0907790380443967,0.091167890768464,0.0911297872597048,0.0905273922370378,0.0906818615588254
0.15,0.12,0.0751141897624322,0.0854110262114118,0.0905923118212598,0.0915588611598431,0.0807935263906752,0.0919415118053442,0.091934895037943,0.0918459403156667,0.0922372325357572,0.092073510836274
0.15,0.125,0.0748772864788123,0.0875695701194737,0.0910806284777416,0.0947297232955683,0.0810523925928784,0.0950650919472116,0.0947472944100052,0.0948987629358701,0.0947485556492945,0.093838591079503
0.15,0.13,0.0729442635685748,0.0883448770161711,0.0892068661799361,0.0938364958225922,0.0794737079727656,0.0931958307224014,0.0939887003348137,0.0937532375247126,0.0930006611385666,0.0922840310085902
0.15,0.135,0.0733634005158016,0.0908138513543527,0.0891007937331528,0.0964512652586419,0.080976775769182,0.0958402825579361,0.0964189241665377,0.0962870635709988,0.096752180375255,0.0948273409329068
0.15,0.14,0.0721633603819129,0.0923870235138972,0.0876501419922513,0.0984423910963629,0.0786514545612024,0.0975525229993557,0.0984213399003247,0.0986116379104019,0.0988562898967455,0.0957530777987167
0.15,0.145,0.0734376662242676,0.0956912613716707,0.0867078690452291,0.100084549506803,0.0803907843805963,0.0990658611977129,0.0997757111114343,0.100354056354394,0.100263352059647,0.0982697878923002
0.15,0.15,0.0747588557641739,0.0988814095898036,0.0887719053919273,0.102748342208982,0.0822219506358357,0.101351883087231,0.102208355970135,0.102924813062886,0.102483993030305,0.099644005591421
0.15,0.155,0.0714553822068002,0.100616657108438,0.0870012056662482,0.105082844400542,0.0795344948569877,0.102608682758816,0.10386937021738,0.105230861843146,0.104987898339771,0.100864748377486
0.15,0.16,0.0722047704398008,0.101367834869841,0.0848508672639022,0.10488625175383,0.0795618085814938,0.102046025709968,0.103539002876087,0.104818756812975,0.104316345367439,0.101311901992097
0.15,0.165,0.0724629399103081,0.102854885123319,0.0866630961440395,0.106891067456327,0.079326990290737,0.103279374342651,0.105021393829097,0.106972763415669,0.106188971355494,0.101564508263633
0.15,0.17,0.0715091058779261,0.106255505336244,0.0877756923291895,0.110513896572427,0.0794767870609758,0.1063672522879,0.108505211867626,0.110418135231565,0.109893958189188,0.104239934567624
0.15,0.175,0.0709435850962525,0.105503778180896,0.0845257413148858,0.109334960301331,0.0783520192560532,0.104846906136621,0.10714412843732,0.109319431848185,0.108446603864795,0.10337571456791
0.15,0.18,0.0694373089809819,0.109656654084397,0.0864505490889906,0.113373526772147,0.0775065456521165,0.108134508508735,0.110581290998659,0.113053060980932,0.111753373136452,0.104830160153045
0.15,0.185,0.0705574883530572,0.112162685332735,0.0861877598006385,0.11573766942848,0.0786945118504654,0.109887471514006,0.111863716270943,0.115355951225284,0.114706010220173,0.108123690967856
0.15,0.19,0.069664101681029,0.11206860807075,0.0844122384645256,0.116192543326372,0.0780512162740269,0.108604899371987,0.111976636065983,0.116213133781492,0.113869401344927,0.106304461011819
0.15,0.195,0.0701739490723297,0.115059637444917,0.0862670282645313,0.119228456728974,0.0779066939670812,0.110984156023723,0.114703739266649,0.119296840185375,0.117242856898147,0.109081202629631
0.15,0.2,0.0695268154171558,0.117729054440188,0.0857290778607132,0.121149761938114,0.077127407710877,0.112842943064805,0.11590922249914,0.120811655903506,0.118859723118274,0.108799687519412
0.155,0,0.0789560988408287,0.0527049569619805,0.100171618153359,0.0531354219754308,0.0696604507634994,0.0747299201570916,0.0683043653771185,0.0557426243700795,0.0573400092620623,0.064107454905911
0.155,0.005,0.0800652281308504,0.0543381037046789,0.10260175540668,0.0562765204073426,0.0727358096679121,0.0782073213973016,0.0721293435574435,0.0592855835216769,0.0611996858659221,0.068154759309016
0.155,0.01,0.0797520959589736,0.0536498688166161,0.101376385087922,0.0585506946739767,0.0718024600536926,0.0761440098186476,0.0716442308496389,0.0596310891812678,0.06140636105403,0.0678237940586652
0.155,0.015,0.0783421618796849,0.0528198687127509,0.100954829119609,0.059544654379879,0.072421165571685,0.0753317478694696,0.0708427403572203,0.0591890739260751,0.0602913748052423,0.0672767581198273
0.155,0.02,0.077921128782799,0.0548130734432513,0.101338491979416,0.0606611908151885,0.0717551908435961,0.0755913892336137,0.0708795171492307,0.0604653700939638,0.0617695137392782,0.0679088094812758
0.155,0.025,0.0806013470952408,0.0551451478510186,0.0987356671876742,0.0614206339493162,0.074493561790066,0.074928228052134,0.0704668590323771,0.0620250146677309,0.0632299992260462,0.0682208252812961
0.155,0.03,0.0786485905142254,0.0556262893161875,0.100091063218977,0.063370538759575,0.0733409980747253,0.0768983930348992,0.0724907293118844,0.0639092519725585,0.0648249658869136,0.0703417089564575
0.155,0.035,0.0774199706044734,0.0558279318021523,0.100650202478097,0.0654748588398184,0.0737237675539016,0.0766506064958423,0.0725983118992383,0.0647944302269352,0.0653762452792197,0.0687890698483455
0.155,0.04,0.0792868462207957,0.0584495462369648,0.0982036323849377,0.0662869257853912,0.0750649364237584,0.0753980203764308,0.0720964688047713,0.0659642923466039,0.0665221084936291,0.0706252036690108
0.155,0.045,0.0778430031679275,0.0580426259881069,0.09924154037218,0.0681440219105341,0.0756125499071054,0.0765403104306515,0.0737877311349861,0.067090762829071,0.0669987312431965,0.0708031799920101
0.155,0.05,0.080135353059989,0.0603261826433856,0.097688613855153,0.0688148095528398,0.0775457957051127,0.0772915684201251,0.0740409242333617,0.068225875708253,0.0694118588589533,0.0734047869895774
0.155,0.055,0.0754466938362016,0.0625309164913727,0.0966391684940126,0.0708550700755046,0.0739435211615987,0.076781421263485,0.0744518102849361,0.0704681176347078,0.0708818223893514,0.0736297327122196
0.155,0.06,0.077233318672481,0.0623944042462486,0.0963558108444412,0.0722950511827231,0.0770914057257784,0.0777413814016088,0.0757561935299942,0.0714379722420886,0.0718711711072213,0.0738823733025733
0.155,0.065,0.0759413938062708,0.063682911959838,0.0960210532246965,0.0736199019565262,0.0755454959687291,0.0776637889674291,0.0757617719795063,0.0730896299700395,0.0729720017139175,0.0758110364321542
0.155,0.07,0.07622076910181,0.0659456953330611,0.0963527905003113,0.0754927962751296,0.0770442128820659,0.0795062778924839,0.0782065247565354,0.0752293165462489,0.0750344920380887,0.0768540101818017
0.155,0.075,0.0744872768272432,0.066825835833755,0.0948627500253014,0.076332450119093,0.0765199232390485,0.0798056975646329,0.0782911628518733,0.0759269392257223,0.0762924187302652,0.0777337920307732
0.155,0.08,0.0744772180687275,0.068701927869578,0.0927837803456231,0.0768860154644224,0.0766924075806669,0.0803480776465931,0.0786034416455954,0.0766322726588871,0.0769960688344586,0.0792339605918279
0.155,0.085,0.0746538913830093,0.0717793356833965,0.0941078952964,0.0806719077353789,0.0787628049405244,0.0832237243374983,0.0815831826900448,0.0800687566392092,0.0794739643073244,0.0806190224283918
0.155,0.09,0.0762777320865804,0.0733804467859557,0.0953862297970153,0.0822475166010518,0.0792999379194741,0.0852129843084425,0.0835041022440831,0.082413170256569,0.0818748190898097,0.0834746289182881
0.155,0.095,0.0741009809781471,0.0769679650999829,0.096291166683939,0.0853846387705107,0.0788385572133389,0.0870031369213631,0.0864499617583429,0.0854322921681443,0.0857993359885563,0.0866505326347871
0.155,0.1,0.0758744159946427,0.0780603595607044,0.0944912969188459,0.0864652559702901,0.0806443011323559,0.0876454813403157,0.0874822155285515,0.0861067810898335,0.0854414929302443,0.0863957161086201
0.155,0.105,0.0738918885995894,0.0791048591617081,0.0924397611813714,0.0867601997000426,0.0803160442256405,0.08759012635717,0.0874456683181582,0.0865301590055115,0.0866276330100929,0.0874972677557689
0.155,0.11,0.0726586795214881,0.0800714927534219,0.0913256594303525,0.0874836547979835,0.0779159695858503,0.0884411665123985,0.0882290189319198,0.0874449169587313,0.0880012564327038,0.088249097149548
0.155,0.115,0.0716221615265494,0.0831588157356646,0.0927618316299863,0.0908336033597884,0.0790582963278364,0.0916239446112636,0.0912057547426823,0.0905245834674915,0.0898745332334121,0.0903659863339182
0.155,0.12,0.0726786483869652,0.085829419723179,0.0922910612652157,0.0928815073014907,0.0805439009233523,0.0932226865787769,0.0929547242685941,0.093131221883552,0.0931232148794668,0.0920977706295601
0.155,0.125,0.073412710032735,0.0874661127215403,0.092523641085021,0.0941317808116807,0.0798087686330694,0.0948926887453654,0.0942482971498019,0.093861577382771,0.0939299418023236,0.0932990359228858
0.155,0.13,0.0736802450781849,0.0902132689507951,0.0923305277580291,0.0967156997640586,0.0806094300109179,0.0967666452361585,0.0971348959964901,0.0966382744015941,0.0974757531744411,0.0961000081339887
0.155,0.135,0.0734930648991963,0.0916522697189951,0.0918922173383986,0.0976855872047683,0.0805110253237835,0.0981250258106825,0.097700018545623,0.0975949980685294,0.0972760603748337,0.096474018088801
0.155,0.14,0.0743365248403973,0.0953370051719006,0.0908830036958368,0.100088633943754,0.0824946587013638,0.0993977858193353,0.0995646810891791,0.100392332181968,0.100258813482685,0.0987650281151964
0.155,0.145,0.0715037573819537,0.0950629672378272,0.0905951707983098,0.100908595322657,0.0797139883226408,0.0987551324089005,0.0994908900967425,0.100816225152516,0.100531295032761,0.0989922121868388
0.155,0.15,0.0724369806856854,0.0980034372106258,0.0899289571404344,0.103062645480056,0.0811926242436761,0.101267657968375,0.10223956219106,0.102919258040369,0.103325989147777,0.101207718901009
0.155,0.155,0.0729066236801018,0.0996397700217993,0.0905373072139299,0.104735852304829,0.0806313692147192,0.103061708861548,0.104074448580003,0.104853527007831,0.104790109186285,0.102073244849936
0.155,0.16,0.0716984408397895,0.101765963751682,0.0898997073756268,0.106640998997684,0.0794314619643351,0.104998567523271,0.105890856808064,0.106406860390358,0.106226620752703,0.102922808290704
0.155,0.165,0.0730354013340785,0.104180657008865,0.090563345149455,0.108919833972461,0.0806715163941004,0.105804645518091,0.107013220994763,0.10837960242277,0.10782174385944,0.103734480875363
0.155,0.17,0.0732433220766488,0.105987732538842,0.0888233606254636,0.110361072134629,0.0801280777723482,0.107604407439409,0.109070719378805,0.110620964347402,0.110668559233925,0.105525310476109
0.155,0.175,0.0727019161503789,0.1100030571734,0.0907977949824409,0.113207013075361,0.0818033432893573,0.108937599625232,0.110757207047401,0.113305060841409,0.112791137388978,0.107881169138214
0.155,0.18,0.0719351176399317,0.110326405846604,0.0890952277534692,0.114595194216044,0.0795077404579485,0.110074747080927,0.11190271548016,0.114439481666366,0.113387503498396,0.10699286208789
0.155,0.185,0.0721382158770396,0.112883587812617,0.0889556954970609,0.11703062471261,0.0801844271148616,0.11071446960931,0.113586166199008,0.116944621712219,0.115274039019952,0.109406402123802
0.155,0.19,0.0726092818052456,0.114186888168023,0.0890575620261585,0.11828132204126,0.0798720428795939,0.111321668749021,0.114008821251646,0.118698313993262,0.116895239058954,0.109049356626262
0.155,0.195,0.0700421861349306,0.115774276335448,0.0873850933803171,0.119158745401842,0.0777902225767634,0.112365264128717,0.115230693404924,0.11898975716741,0.116796243709794,0.108138261290743
0.155,0.2,0.0706387684710531,0.118909371016986,0.0881246078417525,0.122180794593487,0.0787465729867005,0.113728152518856,0.117402875145704,0.121920427177288,0.119654268814685,0.110676671461077
0.16,0,0.0796734835975,0.0514404252983007,0.104135697288839,0.0551082554516944,0.0714862912583715,0.0780586264224643,0.0731528539425619,0.0564233464406732,0.0589682796189,0.0675972945177242
0.16,0.005,0.0791380453431258,0.0522226509057237,0.103982391174512,0.0567904813051738,0.0701565557260351,0.0769046358220056,0.0711028887014095,0.0575768117561272,0.0594363520036571,0.0682028595013952
0.16,0.01,0.0795351288488484,0.0517555547272942,0.102177510771934,0.0576394858272258,0.0713196735834329,0.0754383405713057,0.0712027078835733,0.0579712374939666,0.0589681347453646,0.067833520332754
0.16,0.015,0.0778385265173216,0.0531714323347043,0.104221830135556,0.0601214898092274,0.0721947271701887,0.0779538590925658,0.0726032739463331,0.0602047030444483,0.0613587703717803,0.0677285684535974
0.16,0.02,0.077276210447532,0.0529840709968039,0.101993758471476,0.060930614400328,0.0713444745404471,0.0758592663973251,0.0728424411136188,0.0609232839943009,0.0613717361709844,0.0679627736311755
0.16,0.025,0.0781967775793723,0.055237709718749,0.103148480134789,0.0642923697971018,0.0732057551296297,0.0778237078388087,0.0733676697769741,0.0640935431451965,0.06444790497115,0.0691218907952322
0.16,0.03,0.0778772537271116,0.0565973297920175,0.101807482693656,0.06382989421472,0.0728327765601131,0.0768667202943365,0.0728512957679888,0.0639906768579782,0.064599345657827,0.0706074760535782
0.16,0.035,0.0773614622425284,0.0562252537690525,0.0986549093577045,0.0635961242440791,0.0726406284083122,0.0740095652665944,0.070712344341429,0.0632666746561966,0.0643021964850548,0.0680759122150939
0.16,0.04,0.0780574097788467,0.0566664959981364,0.0998408522047258,0.0658752265750194,0.0740757989028584,0.0762731338171726,0.0727270907695897,0.0651015570870764,0.0649175992052622,0.070090091512328
0.16,0.045,0.0799485160024624,0.0593421094586981,0.099850135222503,0.0680461948273399,0.0769069312879596,0.0773612481344884,0.0741263697572415,0.0670568947772763,0.0668229706772047,0.0716694248603522
0.16,0.05,0.0763981199421484,0.0600185727337693,0.100331712616262,0.0701157371576665,0.0750405398422557,0.0775914680898471,0.0752026970186831,0.0698042138903245,0.0701753985893263,0.0719619306012671
0.16,0.055,0.0783798703553657,0.0622036547586984,0.0995045944546446,0.0718695527167587,0.0760374130063988,0.0787886633906659,0.0760767330332108,0.0712511152796283,0.0711961241102536,0.0749718110998506
0.16,0.06,0.0767957137082022,0.0641274469680273,0.0974280827397112,0.0729857370118133,0.0750672720221233,0.0776221924131217,0.0761933714945496,0.0725100353962141,0.0723560457030788,0.0746220113911372
0.16,0.065,0.0779281657746303,0.0639120508143736,0.0984075192231827,0.0735143621334956,0.0776400245557409,0.0797595234960436,0.077005541861965,0.0727150941112083,0.0728249068132305,0.0757927398346074
0.16,0.07,0.0772397599118392,0.0656180059743695,0.0983236564425105,0.0755133909104043,0.0785587556221955,0.0803355200247256,0.0786997779261178,0.0746757952372168,0.0748804824248598,0.0775667926482742
0.16,0.075,0.0781920532461051,0.068674154383265,0.0981508940504283,0.0775433698653489,0.0780627247853987,0.0810116253670166,0.0797459466539025,0.0773362252058335,0.0779092352247245,0.0802025026173264
0.16,0.08,0.0766951799725131,0.0708008959654434,0.0973297449181408,0.0797905844866536,0.0790353650053115,0.0826745332362216,0.0814371442308056,0.0793052038185849,0.0797723046723999,0.0809089530238826
0.16,0.085,0.0755209198518445,0.0717487400761594,0.0987227061161008,0.082326585389364,0.078620134917837,0.0858512155949673,0.0854223450502991,0.0818374109627543,0.0817405475211117,0.0836859122854419
0.16,0.09,0.0737847395207886,0.0732001193491031,0.0959174965665346,0.0821500555850629,0.0784327667086506,0.0850507078648059,0.0842256965895863,0.0814762024000535,0.0814921875115501,0.0829729747783773
0.16,0.095,0.0752058774263112,0.0768377856314912,0.0986362262440337,0.0857658351515108,0.0789046352080277,0.0874572202660751,0.0867283222326574,0.0849539937585952,0.084493101141978,0.0846827101414792
0.16,0.1,0.0753883817797205,0.0790741904438374,0.09813206772637,0.0878936903413642,0.0804080536813378,0.0901125187973573,0.0893215086161264,0.0873567560822948,0.0875256103512019,0.0885816522305425
0.16,0.105,0.0731461164203685,0.0782263182036551,0.0950935160991873,0.0876693391623157,0.0794887829288181,0.0892697432626341,0.0889057800917161,0.0873863936309186,0.0870398528643671,0.0879386251815958
0.16,0.11,0.0735904498501177,0.0819087695925646,0.0982234942400895,0.0910942334869919,0.0802812941203609,0.0913626573275159,0.0919035058747784,0.0908330319230971,0.0906806026546693,0.0902821884800443
0.16,0.115,0.0723998540763406,0.0817529211121276,0.0943073785058212,0.089938682027525,0.0782874076396117,0.0905972709266375,0.0907169049641248,0.0896061909603879,0.0899424025433181,0.0897603951678409
0.16,0.12,0.0746249548160476,0.0846044234703109,0.0928226411640102,0.0921493805058428,0.0816683259431001,0.0923959685064334,0.0920541703833624,0.0923517311767179,0.0927172531904985,0.092440939949215
0.16,0.125,0.0754733161232191,0.0874975448532879,0.0946166781342176,0.0947137833352324,0.0822656084223796,0.0947772558389475,0.095092256837354,0.0945726929160223,0.0946498357288326,0.0946990876008279
0.16,0.13,0.0742711047153116,0.0888199199562252,0.0937578449875406,0.0962246993391911,0.0808827069697577,0.0965699670612477,0.0966595561307341,0.0962389770818342,0.0965924979215172,0.0954687295629356
0.16,0.135,0.0740315252325369,0.0893653377822368,0.0929929147603478,0.0965289844503673,0.0811377179085826,0.0965155546694629,0.0967034137437965,0.0959548697590388,0.0961872990284349,0.0948068056295452
0.16,0.14,0.0747207486820371,0.095227958853986,0.0960641192431906,0.10220665814162,0.0827390896239586,0.101449162407408,0.101722507493991,0.101697281118295,0.10136620178576,0.100675628019687
0.16,0.145,0.0734568829544482,0.0945523447301401,0.0933636687140359,0.101357163568033,0.0812583778711362,0.101331385496456,0.101134565576863,0.101360546930445,0.101313167526763,0.0994890957248633
0.16,0.15,0.0725759098418901,0.0967885065627845,0.0933390029665348,0.103528339175844,0.0812073121149323,0.101979684297063,0.102782514993411,0.103101439504238,0.102944425414245,0.100815321520642
0.16,0.155,0.0721026532095407,0.0990346217262269,0.0910060980559544,0.104066702712377,0.0797703839339691,0.102078535138714,0.102835522920448,0.104421509718519,0.104118626773905,0.1005939731289
0.16,0.16,0.0711083027095587,0.101274047863522,0.0909015732326409,0.106620114322545,0.0794428389743857,0.104796087038827,0.105504509649561,0.1066476222766,0.106720013567855,0.103707960184366
0.16,0.165,0.0733701408326083,0.105280051948922,0.0923562453923836,0.109410293959312,0.0809764542219672,0.106063068342644,0.107755980421476,0.109317613457684,0.108774631653849,0.104670506731979
0.16,0.17,0.0727417052909015,0.104763824964953,0.0895952405841619,0.109543943639721,0.0803429927888832,0.106208728553811,0.107581599561182,0.109236344870574,0.108336534998721,0.104428337735161
0.16,0.175,0.0715480641670364,0.107818917527257,0.0910712000105934,0.113011721809546,0.0800387021992227,0.109954144465997,0.111729855431578,0.113071266582415,0.112767912703126,0.107603895920249
0.16,0.18,0.0733996950520573,0.10909494293524,0.0906948323196845,0.113337966001175,0.0811876811364372,0.108369768498469,0.110249810443188,0.113390583234013,0.11254479413088,0.107252914746224
0.16,0.185,0.0714680298496325,0.111857661796824,0.0908276319593296,0.116518082403441,0.0801114617611849,0.112057281831955,0.113531404228218,0.116483495882444,0.115271972179638,0.110312528979338
0.16,0.19,0.0712000024319936,0.115418645738459,0.0900580915856672,0.11833379465147,0.0789915544832668,0.112760449449444,0.115202879018018,0.118588693537227,0.11791225546332,0.11012988722261
0.16,0.195,0.0708763393560067,0.117180924519267,0.088789460843953,0.120139016306081,0.0781398676251634,0.113238437469859,0.115822825731859,0.119975355712655,0.118294588720618,0.10991992209121
0.16,0.2,0.0714488556877764,0.118114061004032,0.0898640013972983,0.122381884611189,0.0785078336335198,0.115323373000582,0.11813092734031,0.12194081048104,0.119448347623403,0.111353400668302
0.165,0,0.0787218956286896,0.0525204934084539,0.107410809365336,0.0561896184060206,0.0705316420870546,0.0808779420507206,0.0754652539528569,0.0569757702072265,0.0580529849410991,0.0677263073972358
0.165,0.005,0.0809165682564215,0.0529307851114072,0.106540225655033,0.058294374801962,0.0724446599521482,0.0821344487768161,0.0751363097859357,0.058969750887898,0.0613303045075869,0.0698257216531065
0.165,0.01,0.0794572561191717,0.0532170158615833,0.106137362194523,0.0597488197909831,0.0721475577327502,0.079339365309012,0.0735619219594995,0.0608503276663001,0.061358400808031,0.0696723260868242
0.165,0.015,0.0782867487835128,0.0518233717966451,0.105992213459729,0.0606311989808893,0.0721361611576773,0.0782781602652311,0.073475732806979,0.0597592468119997,0.0607691114202056,0.0665912343982072
0.165,0.02,0.0802148546842644,0.0544835787316551,0.107639676319744,0.0634477664581622,0.0747060689546465,0.0803508240998725,0.0748602651881736,0.0632108482973693,0.063153400659276,0.0699691472032578
0.165,0.025,0.0787406323107221,0.0539993379652896,0.104853669717963,0.0629044211171622,0.0734909553406282,0.0767097583573141,0.0738140221285873,0.0621619505499379,0.0622272922006091,0.0688604441101757
0.165,0.03,0.077178451998838,0.0553876144619148,0.103601387690973,0.0641623905919693,0.0732336372406315,0.0777549670305547,0.0733851886570151,0.0640593458558712,0.0647570265143016,0.0698160248838687
0.165,0.035,0.0798664099268165,0.0555850212000217,0.104289159581901,0.0666890297121059,0.0761399561265622,0.08061771132945,0.0766568031246833,0.0654141263903596,0.0677372992662032,0.0731484855179407
0.165,0.04,0.0764963775194111,0.0578510787123082,0.103961780061104,0.0683213686959435,0.0741133005656543,0.0771389698596644,0.0740356206057578,0.0676196017686625,0.0674354064830181,0.0701423879384025
0.165,0.045,0.0772090472000795,0.0601425365681766,0.10397977419637,0.0709565895662912,0.0747439016719674,0.0785375520636805,0.0760437688337926,0.0700414515258292,0.0690112267288834,0.0723110864851434
0.165,0.05,0.0770310244960727,0.0588554306833296,0.102855708884708,0.0702104771962338,0.0757952802010046,0.0778838512692831,0.0749114897713847,0.068849043745118,0.0682182785351702,0.0720521988949587
0.165,0.055,0.0773700194345742,0.0613139817881455,0.102067298817112,0.0725078283330812,0.0770279910441983,0.0793995963413121,0.0770036337192921,0.0718066261742453,0.0713511440541739,0.0748047034385208
0.165,0.06,0.0777228032637548,0.0632460612451291,0.100006518957131,0.0727808467378092,0.0782487297420615,0.0793769906882324,0.0767918496063364,0.0720289286697453,0.072111818841366,0.0739359242680156
0.165,0.065,0.0766202162200216,0.065855148280944,0.101192855373567,0.0760534649436386,0.0761340248269368,0.0806678734368329,0.0794031837672543,0.0755464073123951,0.0755514746096582,0.0775323798724726
0.165,0.07,0.0775529537152271,0.0664489521301247,0.101984368821516,0.0778551033961048,0.078967512806825,0.0820187634449333,0.0810178782709973,0.0772404506655507,0.0765454694908577,0.0787600544696302
0.165,0.075,0.075403021670103,0.0694117796962003,0.101795915962905,0.0794118072161584,0.0775969811979996,0.0836237358975631,0.0823837039788389,0.0786483408918264,0.07790507764457,0.0802116306073764
0.165,0.08,0.0763134762405426,0.0700241463051012,0.0974681089056476,0.0788951179341916,0.0775145981936586,0.0822124919500109,0.0816592227268868,0.0786092928104029,0.0784962854784953,0.081344369622633
0.165,0.085,0.077178697857476,0.0713430308038385,0.100603537648938,0.0821168520979298,0.0804394529893561,0.0865307316429933,0.084735334620367,0.0816266001446241,0.0814513491894437,0.0828679160326917
0.165,0.09,0.0750322049969417,0.0747889897842695,0.0995456404513453,0.0839037936948872,0.0784572426503537,0.0865846065070947,0.0861828783179503,0.0836771962892674,0.0839353909337014,0.0844068013201323
0.165,0.095,0.0767950604561652,0.0754407129359609,0.0990733613030423,0.0848882195097055,0.0814799423027195,0.0880334720818127,0.087256399205516,0.0843391897335411,0.0854658379652539,0.0869327176300648
0.165,0.1,0.0747360370413546,0.0793852931293141,0.0996493768553698,0.088661233638992,0.0801361062804088,0.0895340177750656,0.0891163150116625,0.0880585518882982,0.0873097683157295,0.0882164252492719
0.165,0.105,0.0739700033560981,0.0788186571422453,0.0970168814453445,0.0879374279123516,0.0799482724140028,0.089105775011412,0.0888253101715765,0.0875628672786622,0.0871301552352848,0.0879264690764875
0.165,0.11,0.0760932040173053,0.0835300767442178,0.0990313382998411,0.0913095517426896,0.082138182109643,0.0925789969755475,0.0925358770393355,0.0907827033660952,0.0914112400387248,0.0919910765565189
0.165,0.115,0.0741815596275004,0.0862603396800488,0.0976907106955713,0.0934400046851524,0.0810813434360461,0.0942392587513909,0.0940253894082999,0.0935632831941299,0.0933965152466186,0.0927095234790703
0.165,0.12,0.0767242636326547,0.0865136172387758,0.0956803522143604,0.0938869120237216,0.0841919080695475,0.0953978541673445,0.0952036942430311,0.0935582699828975,0.0939351878002936,0.0943443932716568
0.165,0.125,0.075843468827373,0.0876527795047373,0.096822988950442,0.0954362330418191,0.0832194083193742,0.0959090167458654,0.0960369889178023,0.0949926245923547,0.0953026950988799,0.0951852749152848
0.165,0.13,0.0738298826706883,0.0885546841609904,0.0956568641715753,0.096166470021365,0.0818162301733452,0.0959365023362115,0.0957753326593904,0.0960893361058459,0.0957892544988391,0.094488432378896
0.165,0.135,0.0748536028952183,0.0923814684618745,0.0960421826363459,0.0989372162044796,0.0827122528986778,0.0980562313133483,0.098123282570133,0.0988741079568652,0.098350785357133,0.097356028071505
0.165,0.14,0.0744705467285814,0.0947699376147953,0.0948251085464713,0.100954446247215,0.0818478545963015,0.0994595577503718,0.100132575918024,0.10089333478016,0.100363282802254,0.0987419963612248
0.165,0.145,0.0750312115706349,0.0962082952637761,0.0959444961499209,0.102422264291412,0.0843694599224302,0.101420763832185,0.101591686866389,0.10244555737315,0.102632237326439,0.100333863993291
0.165,0.15,0.0739973397721123,0.0984471224715283,0.0958683036964348,0.104559522356197,0.0824977106754756,0.103121177334588,0.103837355711915,0.104437739145529,0.104463086643219,0.102786156768886
0.165,0.155,0.073279771595706,0.0992412584773565,0.0930607968419189,0.104960815955235,0.0805032558926096,0.103345326913939,0.104148292821131,0.104897729229662,0.104248488429565,0.102422749034544
0.165,0.16,0.0716194314422853,0.102705604108127,0.0939666276603542,0.107733779600262,0.0803131982252556,0.105024333985548,0.10611595751981,0.107464329112219,0.107092218672361,0.10360211627395
0.165,0.165,0.0741176897979296,0.106276158749399,0.0959771611826422,0.11164467294101,0.0825964843932751,0.10941873401753,0.110666297910327,0.111817321792559,0.111530537962266,0.10884857619095
0.165,0.17,0.0727511072142114,0.106378467365678,0.0933506709609819,0.111525736960798,0.080723265529956,0.108809217928517,0.109828902855163,0.111583570011155,0.111324029931939,0.107245137845735
0.165,0.175,0.072581931960132,0.107360084113013,0.0917820094520607,0.112076276733677,0.0812428857762461,0.109476082905034,0.110649810839401,0.112103312847811,0.111520796483905,0.107029763015537
0.165,0.18,0.0747954594659657,0.109604020789332,0.0910304789156427,0.114067361841197,0.0829663889997819,0.109552752448375,0.111430128288663,0.114211995643613,0.113372531805255,0.108403988982849
0.165,0.185,0.0730913966611724,0.111734095913395,0.0915222415924822,0.11581428465533,0.0811150813986455,0.111205821853058,0.113689436038954,0.115750588980572,0.115155977895944,0.109877239880147
0.165,0.19,0.0710036073046613,0.113401353751746,0.0909912253626417,0.117451765464758,0.0789893504331863,0.112135102745638,0.114172690770826,0.117397309932634,0.116173557306557,0.109179497519452
0.165,0.195,0.0707963029893028,0.114537549881976,0.0910357594095929,0.119044776740433,0.0793397067293768,0.112544123353375,0.115555303033943,0.11913847963042,0.117078498975918,0.108709712463471
0.165,0.2,0.0694758529836059,0.118929232702701,0.0916404867014697,0.12244125689581,0.0778916145379684,0.115243977386209,0.118392413042578,0.122334127286912,0.120090829858387,0.11098421883341
0.17,0,0.0786617203464057,0.050621255995039,0.109109203429903,0.0566449407789539,0.0697093193376722,0.0813345190361677,0.0747284077632496,0.0569655059274359,0.0576693901091066,0.0676514965434909
0.17,0.005,0.0789915933397811,0.0523121555283901,0.107674630120929,0.0578087896437035,0.0706426109020933,0.07988425324489,0.0742681167252339,0.0584107104908507,0.0591972831913591,0.066562588235788
0.17,0.01,0.0805780920944689,0.053982574312492,0.109616959440835,0.0603474104187847,0.0725930935734512,0.0824940746928442,0.0778451175849798,0.0602112283708053,0.0610743450056028,0.0715801806225603
0.17,0.015,0.0795486190199142,0.0543079206118208,0.110313505749316,0.0629504490409193,0.0725493034960189,0.0812980370279744,0.0769081020127461,0.0622508483031308,0.0622721875037276,0.0683724061228273
0.17,0.02,0.0777999655709613,0.0526447307411418,0.106766076041442,0.0624026196431808,0.0715265502353656,0.0795771315476687,0.0748850301993791,0.061841586893865,0.0619517238189611,0.0686157084234427
0.17,0.025,0.0791513572750043,0.0546830478370526,0.10571894667105,0.0639730883091262,0.0734572052301919,0.0787038874472102,0.0742025290879895,0.0631198621237482,0.0633564432893616,0.0700574230981417
0.17,0.03,0.0776007467197031,0.0541766996599263,0.106810646114937,0.0653585180075097,0.0722522574614383,0.0795251881704895,0.0747980326037477,0.0634591190999554,0.063281015348792,0.0680495456515807
0.17,0.035,0.0796359075480567,0.0568450820786915,0.106157759565063,0.0674801368688034,0.0759577544244488,0.0791545571510911,0.0756338640643704,0.0664910956057144,0.0668740478505122,0.0712817407776941
0.17,0.04,0.0795019978746291,0.0584349322880831,0.106067758200404,0.0687458495373562,0.0763063695072177,0.0799119854087523,0.0769071428884789,0.0677162021472883,0.0675903029167898,0.0726132033242294
0.17,0.045,0.0777403744939215,0.05783896265259,0.105178398265382,0.0693069170508972,0.074944864760196,0.0799444309980573,0.0759954262815356,0.0683249649750444,0.0675218601719515,0.0723290381356755
0.17,0.05,0.0795808040686458,0.0620839264744587,0.107074002704371,0.0735818049385112,0.0773235898348083,0.0823184197698111,0.0787734519072044,0.0727495297005677,0.0719194814504597,0.0749923930856925
0.17,0.055,0.0762676125332083,0.0614792197119867,0.104514182599675,0.0735086915310137,0.07622487224903,0.0808143912831428,0.0786226417592344,0.0731100101310643,0.0732814335229038,0.0757524544068935
0.17,0.06,0.0766820968514768,0.0638473196373896,0.105122935759573,0.0763090835817446,0.0779108738969177,0.0823127225038299,0.0802582391889493,0.0750549573412364,0.0740962609540412,0.0766157265988977
0.17,0.065,0.0756851219234967,0.0637210475847633,0.102769821321824,0.0754467763516732,0.0761097444865423,0.0814619377823669,0.0798071756206798,0.0745793366105977,0.0740243060482184,0.0764236186129518
0.17,0.07,0.0764462132340712,0.0676624252261788,0.105187977100709,0.0796417877149564,0.0789180299295053,0.0846285022857249,0.0833179243704377,0.0788004632521927,0.078850793786888,0.0801720543412485
0.17,0.075,0.0772358225649848,0.0685454598323312,0.103188836324646,0.0801997557304147,0.0799393970238259,0.084877340535851,0.0835263173463201,0.0792430646556234,0.0783239083877134,0.0810272862390457
0.17,0.08,0.0762921134289866,0.0701977521051025,0.102750019453611,0.0815726127978866,0.0790307229932324,0.0864676729000121,0.0836819757571351,0.0809458241121277,0.0806218025410358,0.0815229179548295
0.17,0.085,0.0752546473032601,0.0711374571748086,0.101076450537689,0.0825491698114639,0.0789644706050955,0.0858618599502707,0.0845155237252768,0.0818315619820416,0.0810058216305842,0.0820589563750839
0.17,0.09,0.0781923686691035,0.0759180062979743,0.102597772613892,0.0857920104294339,0.0822658123428039,0.0889812432285725,0.088002126369813,0.0854894776248671,0.0851167634670593,0.0866102576032589
0.17,0.095,0.075468985098643,0.0765469415569726,0.101881946339723,0.0865119815613583,0.0808232423296397,0.0896006107477223,0.0887302624348987,0.0858145409936013,0.085799315308907,0.0876442922282755
0.17,0.1,0.0746477204207586,0.0769287755253851,0.101300040454765,0.0880148250487725,0.0802820169724245,0.0899662032960064,0.0897888106979511,0.0873407245352755,0.0874627737968984,0.0880111214283624
0.17,0.105,0.0730373301668045,0.0808184449498127,0.0998253146470577,0.0897956498787931,0.0790391562611039,0.090913874178998,0.0909949440904033,0.0891345437706648,0.0889950825779975,0.0884648685688571
0.17,0.11,0.0762327225106375,0.0820501523114308,0.0994464660628459,0.0908436307350018,0.0821703087484616,0.0924687083770714,0.091710969611283,0.0907839374100268,0.0911430781627396,0.0912840608721238
0.17,0.115,0.0771362449078225,0.0844542232676209,0.10158312825431,0.0932555858590371,0.0828975735574355,0.0945934530302858,0.0941366284047838,0.0931036801656092,0.0926894827141155,0.0930247772260729
0.17,0.12,0.0756386113039415,0.0852843938142247,0.0995376002976904,0.0943256813080592,0.0818137044343423,0.0954096444438008,0.0946868249873513,0.0938001571532148,0.0940653338226951,0.0937512625882658
0.17,0.125,0.0758914457134158,0.0874611979819421,0.0998708462186891,0.0964520522504174,0.0828229270988391,0.0962544398731621,0.0967588608653883,0.0961402965596013,0.0956260972750339,0.0954913446571069
0.17,0.13,0.0734502644548252,0.087818507665659,0.0982125679463479,0.0968147403760703,0.081202475531686,0.0972895252809239,0.0967710939114497,0.0967640162466685,0.0965924016196597,0.0957273034570909
0.17,0.135,0.072878961021293,0.0925101318369604,0.0978487972335489,0.0990429695505569,0.0803590781472669,0.0987260030885989,0.0988231847014253,0.0988839860348275,0.0986636312460194,0.0974851990725304
0.17,0.14,0.0749490122025237,0.0944077954411389,0.0969878204549957,0.10139062311361,0.0824212774987983,0.100338546413276,0.101124830168868,0.101294798827269,0.100944695473455,0.0993166615926691
0.17,0.145,0.0733559469575605,0.0970652288516717,0.0988712455131061,0.103818299217984,0.0822397972953274,0.102893799070392,0.103451187243716,0.103814226147867,0.103608349563748,0.102126700188864
0.17,0.15,0.0735361226362447,0.0978065091402537,0.0972428089757262,0.104827821146353,0.0829137655278024,0.103706338381654,0.10402334818625,0.104475795623589,0.104561108107707,0.102199571243417
0.17,0.155,0.070983077761063,0.0989724232650423,0.0953970121158507,0.105507614291524,0.0802989064579493,0.104346241009714,0.104750500107055,0.105169886336451,0.104947335325907,0.103294340833377
0.17,0.16,0.0731009437910233,0.102109060070872,0.0961448361347216,0.108230193302958,0.0814767052283325,0.106430349874417,0.107170164127185,0.107906003394283,0.10776916655183,0.105416439621063
0.17,0.165,0.0738095975851387,0.103705917703009,0.094763347861826,0.109514091957062,0.0825622493753847,0.107033427971588,0.108121990475711,0.109177269205596,0.108572652120403,0.106560633724198
0.17,0.17,0.0730897312530736,0.104610420506556,0.0950031919425869,0.110874107087547,0.0821203565333265,0.107709624328606,0.108996972422114,0.11088215544388,0.109812045184667,0.106902835062002
0.17,0.175,0.0742454384203748,0.108724891736868,0.0954640566858682,0.113663253200476,0.0823190792913368,0.110990666226363,0.112512169398227,0.113603161730093,0.11322394135364,0.108965365142918
0.17,0.18,0.0729365456191289,0.109369614733024,0.0949559245836773,0.114689569002577,0.0804710320418482,0.111269149242505,0.113169974923518,0.11431589370523,0.11384550031713,0.108519869902563
0.17,0.185,0.072066330657419,0.11138170011936,0.0941160934551411,0.116531490949146,0.080419490391892,0.112519507525363,0.114300182190492,0.116175503947861,0.115140837498541,0.109761816771251
0.17,0.19,0.0713393841059049,0.113381518378424,0.0938671334732943,0.11829668001005,0.0801477288776876,0.112809381647809,0.115393063284298,0.1180745955391,0.116894277009381,0.11050575972378
0.17,0.195,0.0706325304144623,0.116221511534704,0.0923341172341748,0.119712446196334,0.0792225559057219,0.113561232345728,0.116408099848053,0.12025935702769,0.118587501743089,0.111483526830007
0.17,0.2,0.0716746474498703,0.118771184387128,0.0938997310661329,0.122833838886428,0.078737691424849,0.115834428538339,0.119108313024657,0.122760772055208,0.120827586450021,0.113089746616919
0.175,0,0.0800777874694815,0.0529327514683137,0.110761040570402,0.0575550312494586,0.0720904676516234,0.0840351764991325,0.0776720054096626,0.0595656066846242,0.0612696329665871,0.070466524205518
0.175,0.005,0.0795900703472024,0.0519060423407845,0.112371215592174,0.0599776152892167,0.0712195619686042,0.0851828284671967,0.0799501210338043,0.0599393266565015,0.0615528841572395,0.070161839625916
0.175,0.01,0.0815286912882977,0.0531721035728246,0.110936171295473,0.0611813918670918,0.074383214773652,0.0831291694584372,0.0775264074503602,0.0611817941642213,0.0619132542911751,0.0713443518183893
0.175,0.015,0.0784401062083365,0.0528712760940774,0.113379876533705,0.063848063388373,0.0724091118895619,0.0846339968930556,0.0789700998816184,0.0625696372694722,0.0622560686291689,0.0688595391840434
0.175,0.02,0.0818989555014961,0.0535693832095691,0.110347484482302,0.0639022601272055,0.0745189402772655,0.0804054677943655,0.0758592616306094,0.0622048437877593,0.0623015432292953,0.0692416674673743
0.175,0.025,0.0785616220101215,0.0541012221032229,0.108710728006374,0.063514358337726,0.0724432357285035,0.0813766876233198,0.0764229133811995,0.0635394575262043,0.0630396606874399,0.0689569905187171
0.175,0.03,0.080946890856567,0.055649956567898,0.109004225654455,0.0663060364091867,0.0749805976245653,0.0832916791224078,0.0779499359517729,0.066056375813056,0.0667737196147078,0.071937865636305
0.175,0.035,0.0794112638496361,0.0583736900229185,0.109329571799538,0.0688519450017469,0.075478476224533,0.0822780733727586,0.0786740715826327,0.068235371892313,0.0678488365759207,0.0726360435030655
0.175,0.04,0.0791677425744145,0.058319342974268,0.107382283476057,0.069235645037693,0.0763601716344334,0.0828022625566414,0.0781116071584826,0.0681794765681815,0.0687586204715141,0.0735193336360258
0.175,0.045,0.0771018841923939,0.0590665980644053,0.108156408414481,0.071453034292605,0.0759816063365184,0.0816126357243497,0.0780019162535788,0.0706656545427201,0.0691098607247426,0.0741902149360385
0.175,0.05,0.0783719526043318,0.0599693479237135,0.107275062843497,0.0724214198428662,0.0768643591868835,0.0823219026087222,0.0795793193926637,0.071389832253194,0.0706148779140804,0.0743447619049187
0.175,0.055,0.0763666590753565,0.0619161324183806,0.106881293451431,0.0736499122510001,0.0756669005268051,0.0826414529086085,0.0792895420788657,0.0728696047196208,0.0725853522920868,0.0763227390193758
0.175,0.06,0.0784583337852366,0.0638846474708452,0.106494838441917,0.0754515995423417,0.0786365418017333,0.0835648640979133,0.0803503047235374,0.074569956665144,0.0739328336666631,0.0779184101797195
0.175,0.065,0.0793481547544934,0.0649743752252767,0.108650051999767,0.0782443136583433,0.0791112934058582,0.0854365330080188,0.0832060143672492,0.0768195821566263,0.0767763294393286,0.0789054785288282
0.175,0.07,0.077434110746988,0.0671230777949628,0.10782328811989,0.0797635351425163,0.0802145997382363,0.0863280760117781,0.0844418977176249,0.0788188208048663,0.078303781269974,0.0794638768969913
0.175,0.075,0.0761594910556157,0.0681070154868093,0.104554567783358,0.0800990930161544,0.07878742355062,0.084059079922582,0.0831005959147186,0.0793446980884974,0.0789227943638972,0.0800860976680919
0.175,0.08,0.0772336684559,0.068968644337317,0.105504232316047,0.081429321761019,0.0798497887751602,0.0860809971830732,0.0843258467603422,0.0804148171424146,0.0795840830204035,0.0816195364235592
0.175,0.085,0.0758536820619911,0.0734308627304608,0.103407581104079,0.083601266616633,0.0800312405443832,0.086806508582824,0.0852367704780846,0.0828553796878433,0.0826994077979352,0.0840760563067678
0.175,0.09,0.0751345730969806,0.0742949474150643,0.104648528849257,0.0854296564788984,0.0792884751431365,0.0883401255542449,0.087387199666417,0.0848404098792943,0.0841434651763886,0.0842336544997346
0.175,0.095,0.0769981471836565,0.0771988141585176,0.105144161625805,0.0884124098320656,0.0822160356210875,0.0908129390778422,0.0903986552863431,0.0877379991310298,0.0870978693050727,0.0886653740900653
0.175,0.1,0.0755174051038515,0.0773900247502348,0.102519531524209,0.0880883260198361,0.0810862235658528,0.0899880565448502,0.0895455226962558,0.0871492961542281,0.0870941767811509,0.0876216678388964
0.175,0.105,0.0755789479631224,0.0795532987079041,0.10262135024897,0.0898383641227126,0.0817888939358191,0.091828485369921,0.0910904862273532,0.0890618029049797,0.0887484746282651,0.0894294423580285
0.175,0.11,0.0756896398960813,0.0833146327962315,0.103243401618979,0.0934990756271223,0.081116213162746,0.0948458351624512,0.0941849366647653,0.0928443148912367,0.0925477503403119,0.0934112290742272
0.175,0.115,0.0763631251975074,0.0844166525302449,0.102868328747489,0.0941533328678978,0.0830347412841241,0.0953368586268726,0.0950839153691854,0.0936389948265188,0.093626316805679,0.0939410005934328
0.175,0.12,0.0760209483676291,0.0874601968653008,0.102245843531531,0.0956793751352658,0.0830077249485831,0.0958160334029216,0.0960418765031775,0.0953160207979274,0.0944036372538302,0.0947627285569734
0.175,0.125,0.0742237090945365,0.0898487176429155,0.101872491203061,0.0976242482760546,0.0822536574261433,0.0982805145829805,0.0988338818009023,0.0972314236396132,0.0977120838885288,0.0969377413461757
0.175,0.13,0.0743346737091803,0.0899873015783547,0.101285328359136,0.0985033324464547,0.0824910632983288,0.0985970626763131,0.0989586851063271,0.0980196042879143,0.0982833093441948,0.0973683943216727
0.175,0.135,0.0761648321847531,0.0908612316599073,0.100614087558329,0.100323814661834,0.0843689824839614,0.100285762361587,0.0998020589025296,0.0997169897310533,0.0990347695811672,0.0991619494099988
0.175,0.14,0.0734635749937063,0.0934980239532188,0.0996439201948409,0.101022646659382,0.0829217796934974,0.100639833653416,0.100603303473463,0.100532507131086,0.100036198309976,0.0987155065888974
0.175,0.145,0.0719362103508805,0.0958977232626184,0.0988060569876319,0.103696037293531,0.0804706343768672,0.103320293406964,0.103226803013165,0.103387272658844,0.103462539996503,0.102185297980642
0.175,0.15,0.0745368667413791,0.0994678613875781,0.0985630727888371,0.106188039792147,0.0837609376432854,0.104556017721146,0.105410759907733,0.105788627705365,0.105257160543314,0.103384088446514
0.175,0.155,0.0728107413335818,0.100402388045758,0.0987500845991399,0.107138949943266,0.0821520216627617,0.105118791693105,0.105749631410793,0.107274689825587,0.106737314573461,0.104266099449111
0.175,0.16,0.072912594894309,0.100438589753851,0.0964230655358565,0.107084032904725,0.0811064442029608,0.105414959623325,0.105813739208781,0.106642379940974,0.106716058949636,0.103910286433358
0.175,0.165,0.0720412506357504,0.104509445000195,0.0981914888497741,0.110501903299795,0.0814134309352075,0.1086921212562,0.109617319167353,0.110418904035606,0.109985676470358,0.106189118354112
0.175,0.17,0.074165627714856,0.105381039596292,0.0988701148304581,0.11250877808111,0.0835230811987025,0.110157602580944,0.111318537218961,0.112634670733205,0.111638738141982,0.108397282789759
0.175,0.175,0.0727474591635006,0.109908028204729,0.0983920028433638,0.115348071872666,0.0818774933981059,0.111669232601514,0.113059585656174,0.115523594795379,0.11441302014609,0.109480598904768
0.175,0.18,0.0739795349507551,0.109330853040167,0.0967761608311688,0.115082374745486,0.0837759247121843,0.112166877120881,0.113556258593275,0.115274751279268,0.1146506189431,0.109989383786833
0.175,0.185,0.0707458189180203,0.110614997241322,0.0957451600830732,0.116381980454503,0.0798829081820063,0.11172069967566,0.113538271198677,0.115931471329385,0.115096233995107,0.109912922449175
0.175,0.19,0.072149196098726,0.111814128615125,0.0937266560124082,0.116839695685623,0.080143194340794,0.113002929381014,0.11516120795342,0.117087695244782,0.116109193188922,0.110000930009937
0.175,0.195,0.0726861131885568,0.115451397436976,0.0958727942125125,0.120363714312012,0.0813492499784197,0.116220200647352,0.117859527365537,0.120140263408395,0.118669235660537,0.112670460170181
0.175,0.2,0.0704359436557848,0.117033811680142,0.0944184825235824,0.122085131957526,0.0784870384511999,0.116101851120138,0.119081029957119,0.121928454015603,0.120403279275635,0.112205440941827
0.18,0,0.0820568902034647,0.0536188812280242,0.114329059391697,0.0589995849457082,0.0739359891514906,0.0892190827984642,0.0815542294859593,0.0597039728813417,0.0625533477955336,0.074534708889873
0.18,0.005,0.080750174392747,0.0542501149343747,0.114993124697064,0.0616260176269843,0.0722114783185009,0.0874454183760738,0.082320591155199,0.0608972701915696,0.0634898787267051,0.0731750282341023
0.18,0.01,0.0813138015871882,0.0526227408299128,0.115113539368962,0.0623833080172229,0.0740636445914494,0.0873022004004691,0.0812211764774716,0.0607634747236666,0.0608426863596718,0.0708116418037428
0.18,0.015,0.0808111435908462,0.0531176553950729,0.113127690620402,0.0633083570293051,0.0739961672225495,0.0855748228087314,0.0803119683734573,0.062389011478255,0.0638098827893685,0.0707536234268336
0.18,0.02,0.0801270324781562,0.0553907618072293,0.113110823433829,0.0658062964035249,0.0742726503057237,0.0854133810240946,0.0814461560536128,0.0649291857066746,0.0646477041647901,0.0719466650348169
0.18,0.025,0.081010024616631,0.0550912303045049,0.112895502420908,0.0659485809584196,0.075224563830439,0.0849609605119399,0.080015904242677,0.0644011214959132,0.0654424683398239,0.0713030634933961
0.18,0.03,0.0795512912390734,0.0551831437980192,0.111218540045035,0.0667887180019671,0.074841486693176,0.0829741455284366,0.0785566519913639,0.0649038247418699,0.0649706504874699,0.0721951236059298
0.18,0.035,0.0803318457538983,0.0562892924533724,0.111574628998975,0.0688370291397094,0.0758657264279013,0.085085388228247,0.0801685214672618,0.0676066104842249,0.0679013403638793,0.0736157093871025
0.18,0.04,0.0811270066390138,0.056766119959495,0.109728129200142,0.069679861366334,0.0786746269198299,0.0836755943051863,0.0790465124702216,0.0686748814090956,0.0685291621884364,0.0750224487829139
0.18,0.045,0.0779151648798378,0.0591635916805906,0.110243251573634,0.0723716518700342,0.07627207807768,0.0837531778536137,0.0804376521639303,0.0709955896893363,0.070535519091478,0.0746953495914443
0.18,0.05,0.0780982061982092,0.0607587966397307,0.108978733591309,0.0732071007488184,0.0756658281118588,0.0835581862844228,0.0804888397154766,0.071428157241417,0.070466084304134,0.0746215829949042
0.18,0.055,0.0782502864448554,0.0626299928846521,0.110387200416181,0.0758564182307744,0.0780665163573507,0.0854471027267232,0.0827807379313311,0.0744081996090343,0.0742540556188563,0.0771597131183163
0.18,0.06,0.0784454007276726,0.0627629747403522,0.10867752020279,0.0761378328411107,0.0784429124215525,0.0851754853758183,0.0825091321408482,0.0749079044738395,0.0748839984706181,0.0784883968719608
0.18,0.065,0.0773740528309994,0.0635420077528164,0.10653633070653,0.0769904590340451,0.0776197477493052,0.0843638585236028,0.0817663253461327,0.0757213821215236,0.0748818046772086,0.0784142675220135
0.18,0.07,0.0813821748635311,0.06732474277747,0.110673274578445,0.0814375420996779,0.0830123641853767,0.0884091160969406,0.0856087724505247,0.0796906345940594,0.0790543150657906,0.0826536125171705
0.18,0.075,0.0770565341416523,0.0693045791797105,0.108439860264956,0.0815918576955053,0.0790508018997854,0.0859512628238808,0.0846018917773357,0.0803321404275972,0.0795226244082476,0.0811944357555389
0.18,0.08,0.078645088920049,0.0699029841632737,0.106056691405518,0.0824736471946314,0.0815815877850143,0.0866235216796904,0.0856051418440893,0.0816093289597208,0.0806120675911225,0.082063137337899
0.18,0.085,0.0754613959467706,0.0726950109352828,0.107714547618351,0.0843971678226478,0.0790273340771726,0.0889634926681396,0.0866649242903992,0.083503461191073,0.082801895385766,0.0839575150922137
0.18,0.09,0.0781253002171278,0.0748357684692488,0.105822236703752,0.0856679778351075,0.0823160720218875,0.0888397401281377,0.0874126063626054,0.0851055220893922,0.0851228639914183,0.0861780697019779
0.18,0.095,0.0782938217944423,0.0770057097119135,0.105601330975275,0.0877225519990042,0.083908713871836,0.0905537040610336,0.089947901143785,0.0870998075310483,0.0869701281377268,0.0880526794224724
0.18,0.1,0.076133403642792,0.0770204275554862,0.106582801933676,0.0890320066240405,0.0806910794187028,0.0910007840911135,0.0906513162010764,0.088217892284171,0.0870133545404801,0.0865016603709736
0.18,0.105,0.077209806836839,0.0815962621186853,0.106569017962818,0.0926315515252283,0.0838119257113013,0.0954929508487364,0.0940072791421998,0.0921443344075822,0.091528278283578,0.0920896976016318
0.18,0.11,0.0771067794621201,0.0812257786607274,0.10519698031212,0.092475246623201,0.0832665296290056,0.0939677134520808,0.093057059620632,0.0919969208325966,0.0921224820978958,0.0930335372972415
0.18,0.115,0.0761399295018414,0.085355054146874,0.104889203663878,0.09515923389676,0.0832383924212343,0.0960808663646382,0.0956853011054264,0.0948386751340651,0.0939786955891652,0.0939878292348418
0.18,0.12,0.0757879051763576,0.0870227706140696,0.104226599260078,0.0965078519719155,0.0834378565629871,0.0971617123308804,0.0968130630400831,0.0962092818799154,0.0954912497372946,0.0952123246387279
0.18,0.125,0.0739493378503276,0.0892057636087654,0.102948259891125,0.0978008825804209,0.0817745798535721,0.0981175675213788,0.0983365740675647,0.0974238451104228,0.0971319574855335,0.0967180283832918
0.18,0.13,0.0761042605009432,0.0914093094751875,0.104472202112294,0.100335020997954,0.0847779420155798,0.100403533598347,0.100147624171703,0.0998990424731877,0.0992651517036815,0.0992684784516685
0.18,0.135,0.0749195034530196,0.0917682271769832,0.104065755612618,0.101020540251142,0.082786922453633,0.10153219837725,0.101760784098796,0.100648791732485,0.100571128770258,0.0993055769393542
0.18,0.14,0.0733226153891337,0.092061741990032,0.101275094908764,0.101592248443633,0.083068672222584,0.100573312775786,0.101150120812916,0.101169921314822,0.100757980282576,0.0991565126441807
0.18,0.145,0.0742818368680346,0.0969969487189288,0.100575800993492,0.104260739274944,0.0833064642717264,0.102901321885442,0.103496957718966,0.104217321091112,0.104248765570189,0.101922472282615
0.18,0.15,0.0766750184588833,0.099307169980466,0.102370115820356,0.106766894875134,0.0855470259881731,0.106542566281932,0.106526005913683,0.106723028994405,0.106494904966247,0.10500472732654
0.18,0.155,0.0763553210919178,0.0994005083401446,0.100069034294148,0.106631052438412,0.0841214886866212,0.105596970082663,0.106089174702081,0.106696668982947,0.106816097853502,0.10515414199498
0.18,0.16,0.0739229266294129,0.103595243919742,0.10196278365997,0.110475858281967,0.08383687750206,0.108804946651344,0.109570552409388,0.109872540364877,0.109805505882204,0.107251698750089
0.18,0.165,0.0725080586726653,0.106559041435228,0.102739832706011,0.11333881129031,0.082469673235874,0.109672214291086,0.111729634904774,0.113097774428717,0.111855357796367,0.108242767963077
0.18,0.17,0.0718074277107294,0.105566043859335,0.101350902060106,0.113108169093691,0.0817718144941326,0.110305818494515,0.111817861016352,0.112737594902966,0.111551628619099,0.108414134709449
0.18,0.175,0.0723442564689616,0.105694193140882,0.0964404562371239,0.112428939871587,0.0808429615201614,0.10876642159216,0.110466540609273,0.11169468214565,0.111066520791288,0.107476795607718
0.18,0.18,0.0712209500364009,0.108750434190942,0.0980696379415666,0.115122209754717,0.0788746112777374,0.111630452755127,0.113092881756756,0.114914867129793,0.113773274366748,0.109387853949344
0.18,0.185,0.0733602256454104,0.113479152227469,0.0995303612893787,0.119101998640611,0.0827292978107325,0.114971796409317,0.116819381083264,0.119091675953476,0.118182176497453,0.113222277691764
0.18,0.19,0.0707296404098689,0.113257254335959,0.0975976906011407,0.119296360843139,0.0796721304435824,0.114131685520056,0.116654295763233,0.118897669612068,0.117583696810624,0.110201297721589
0.18,0.195,0.0713477981806095,0.117096682302007,0.0981723252149042,0.12183860045829,0.0798476798606007,0.116219290238826,0.118673231332533,0.121805437545027,0.120200082534676,0.113476883637463
0.18,0.2,0.0711834226851679,0.115964599181579,0.0968292453668499,0.121606479422512,0.0801457454156516,0.1163299049733,0.118513740773374,0.121434613612533,0.120069521381127,0.113240212265182
0.185,0,0.0798471682522899,0.0506821744760435,0.116333672510524,0.0585130302535463,0.0725725918482157,0.0895401061050984,0.0822907593614022,0.0574548063229058,0.0590685874817108,0.0706223437165263
0.185,0.005,0.0832164107165305,0.0520606540066919,0.119140851402995,0.0628702259619181,0.0758069317284698,0.0910432477947106,0.0849087216155353,0.0609630832489204,0.0627235133686999,0.0732014236552696
0.185,0.01,0.0798856265278349,0.0527727971224108,0.114377397654873,0.0615461567168987,0.072767890267701,0.0877201113258222,0.0806913735323058,0.0606666139366118,0.0618440621604182,0.0713359490798623
0.185,0.015,0.0818394945265447,0.0522738360938431,0.115733856934187,0.0637885890146847,0.0736258387482683,0.0870252135433219,0.0818904776705296,0.0621568194196994,0.0622609497983732,0.0728027265181639
0.185,0.02,0.0791138810083675,0.0528244100545229,0.114998244972122,0.0636615844778244,0.0710939297910249,0.086408927827366,0.0810149021545689,0.0622126845699195,0.0619923366231304,0.0688896195263763
0.185,0.025,0.0788734603429309,0.0537725263321479,0.114781048004522,0.0655470651795127,0.0732589369414227,0.0851820341290489,0.0808247124087084,0.0636167585795809,0.0636022654651656,0.0699914035009545
0.185,0.03,0.0790247428931773,0.0538941822743801,0.113481356332868,0.0674062128559459,0.0751420846537681,0.0846887098959196,0.0805313349822111,0.0646207833746928,0.0637799060967462,0.0691327952299176
0.185,0.035,0.0800532851919379,0.057692743021787,0.113422996147206,0.0702617151663815,0.0774671059512718,0.0845215446419776,0.0796253813388276,0.0683783894079966,0.0682087224508752,0.0739514141196622
0.185,0.04,0.0776214424314093,0.0571659188444723,0.114750140273498,0.0717816817121688,0.0751204211537383,0.0858499107297299,0.0813013294346287,0.068718601276043,0.0674913313055848,0.0726117305487089
0.185,0.045,0.0779021314060786,0.059256225935179,0.114433497381205,0.0725737965653298,0.0768389031738438,0.0873396790885719,0.0837239523361628,0.0703015417140549,0.0700362822213998,0.0730351511926482
0.185,0.05,0.0788699619938598,0.0614269146119597,0.112898635639922,0.0747048820610263,0.077757818961533,0.0853963259409278,0.0827361674660884,0.0730533142508483,0.0734651698970867,0.0761566882309201
0.185,0.055,0.0776712019862794,0.0625831888283917,0.115344286900775,0.0779429935837444,0.0778699991589567,0.0878631431678737,0.0851270915522637,0.0762693015669278,0.0748284930094456,0.0778140896352451
0.185,0.06,0.0783648478696098,0.063224509059736,0.111958010640466,0.0775025494998362,0.079372817014319,0.0867564601099016,0.0836792358350142,0.0757543962958814,0.0751194714824623,0.0782356213567337
0.185,0.065,0.0780796000337334,0.0644974728522528,0.11050810113071,0.0786686163061999,0.0801820526899658,0.0866446777188409,0.0846166201982715,0.0771792068979454,0.0762720578871092,0.0799238425954612
0.185,0.07,0.0774276277632592,0.0674206171180327,0.110800110085996,0.0807711768304193,0.0798407647015825,0.0867272406769879,0.0852548934419041,0.0790845071372311,0.0784387893093029,0.0807582203797363
0.185,0.075,0.076524109606522,0.0684758544113153,0.110565360905207,0.0820949293829041,0.0800141626598708,0.0873716264664239,0.0861231358123934,0.0806160930004964,0.0795850052222142,0.081584801145629
0.185,0.08,0.0773902106191443,0.0716773446081275,0.111231023257851,0.0850188714804231,0.0813034011074215,0.089433271152121,0.0881540451189183,0.0840771957283425,0.0827732110210489,0.0844623450728086
0.185,0.085,0.0757355605838283,0.072156794425455,0.109350047928335,0.0852874149168556,0.0799861419829707,0.0899551465990166,0.0886246480178662,0.084136636635684,0.0835019888442012,0.0849159271296148
0.185,0.09,0.0745608075244173,0.0732052327619934,0.10865191246545,0.08643765177708,0.0806339113778479,0.089823538812094,0.0890525859699831,0.0855331537048403,0.0844747022462136,0.0862472056337497
0.185,0.095,0.074957557535092,0.0753627264751883,0.109665672113603,0.0890254775870472,0.0809363419992025,0.0928643355181466,0.0913893735963576,0.0877581093424448,0.0873722437592997,0.0882035966368321
0.185,0.1,0.0771764329786479,0.0788592225636175,0.107562242131492,0.0898617395948251,0.0824752918347885,0.0929198522946871,0.0917989790418682,0.0893300557907238,0.0887449007172554,0.0894481145295214
0.185,0.105,0.0770987415744169,0.0811086638211495,0.10721006585684,0.0919749839679168,0.0833134607511293,0.0935412379772174,0.0932145360536544,0.0910901688150486,0.0909730120784274,0.0916885697613474
0.185,0.11,0.0764418842062377,0.0811499153522308,0.107284631516979,0.0927985578718755,0.0832576617214512,0.0941816235429972,0.0942525515572941,0.0920084631353051,0.0916947247234455,0.0922582918499233
0.185,0.115,0.0771385731473967,0.0847707643112756,0.106772009948935,0.0952560489973256,0.0832248724008837,0.0969214179097869,0.0959608409748347,0.0945938693329091,0.0938241299309745,0.0941405689152409
0.185,0.12,0.0739970778018333,0.0865964029434909,0.106621507972537,0.097262579852492,0.0820088075524505,0.097941801323954,0.0977984511250829,0.0967113663050342,0.0960222817486868,0.0954163340133599
0.185,0.125,0.0746935867595414,0.0865067405652751,0.103948446278044,0.0966973419189558,0.0823524040872206,0.0972451356691384,0.0972376008132707,0.0959429494210205,0.0956188513104409,0.0949473204798299
0.185,0.13,0.0726102214623503,0.0904419890016562,0.10558969357797,0.100510907052203,0.0822914634264165,0.100864735871599,0.101123518637213,0.100162651352945,0.0997098478183672,0.0981359406753798
0.185,0.135,0.0731381038029433,0.0915333765566272,0.105054549530854,0.100752179042109,0.0825863845745682,0.100003714003484,0.100439215425623,0.100029619680667,0.0996623155819116,0.0987269887978025
0.185,0.14,0.0735651163823967,0.0931445499161173,0.103921203031905,0.102637656667449,0.082636763473359,0.102116345369002,0.102584029849341,0.102325467430537,0.101550136934144,0.100630375392706
0.185,0.145,0.0734957966136278,0.0967276858326775,0.10362246566985,0.105725286701546,0.0824641530708445,0.104397240999721,0.104881852724679,0.105458261285509,0.104935202837915,0.102626643046486
0.185,0.15,0.0742716943891908,0.0978372475702636,0.104602404676201,0.106409241841347,0.0838810949355047,0.10555889936404,0.106426808016104,0.106171844566487,0.105570629917655,0.103562071732781
0.185,0.155,0.0743992395235211,0.100204751466913,0.103742042700552,0.109199953281585,0.0831836819312784,0.107578215554999,0.108376660214066,0.108843004448211,0.108451489412489,0.106361764022665
0.185,0.16,0.0725021304807781,0.103108164937792,0.103321031519861,0.110000564736969,0.0824807601762049,0.108476167560846,0.109054332735147,0.109872114583197,0.108921393229074,0.106131794553462
0.185,0.165,0.0739576927312143,0.103193255045665,0.103238103441553,0.111170175770331,0.0827413639325094,0.109916930453382,0.110572068190636,0.111170268194125,0.11024650698169,0.108371722839493
0.185,0.17,0.0738288852515869,0.104916074909289,0.099768307983728,0.111635766435629,0.0828172933789605,0.109849034617615,0.110669309905742,0.111650283294204,0.111207595274533,0.108080696073267
0.185,0.175,0.0744618897523796,0.107341509872018,0.0990320339951087,0.113212566721392,0.0836293512476989,0.110405105248331,0.111009188793307,0.112951642351467,0.11243032137683,0.109296592168339
0.185,0.18,0.0737797379483439,0.111017949106773,0.0996836996290872,0.116780190777678,0.0820077894905981,0.114456583350814,0.115706735413887,0.116634258025779,0.117026270739326,0.111971499027002
0.185,0.185,0.072311209131496,0.112035314332943,0.0994796957320864,0.117589507849557,0.0812590774874112,0.11427980296391,0.116215811603829,0.117492503215636,0.117579320887602,0.11212274937364
0.185,0.19,0.0735274096064582,0.114873665366571,0.100512346047769,0.120521736612182,0.0824990156676483,0.116486766720989,0.118095679280622,0.120188680613168,0.119458553882531,0.113953681066884
0.185,0.195,0.0710630012040152,0.117281647862761,0.0992259603918593,0.121871651317052,0.079695062256954,0.116467868759098,0.118523659371892,0.121703406371234,0.120352349283381,0.11360747715534
0.185,0.2,0.0720892051787194,0.118896767610664,0.0992745615468744,0.124049467179081,0.0808720511785929,0.118765272768202,0.120500455421332,0.12424157373743,0.122764494693761,0.116148025654814
0.19,0,0.0832399730010427,0.0525667086754731,0.12108839541545,0.0611327306224558,0.0746652400509175,0.0940458593518776,0.0884960325934018,0.0601759882218324,0.0605546613979728,0.0738078182312163
0.19,0.005,0.0842069551289929,0.0538838676703082,0.117440778859746,0.0612778290040298,0.0747855367400126,0.0901820638035696,0.0843158608111176,0.0609446561062661,0.0620933000405303,0.0734327786259502
0.19,0.01,0.0812604580036184,0.0524059869860762,0.118839807168164,0.0637041457506235,0.0743908246684206,0.0919941114656158,0.0860380049650861,0.0617505872696375,0.0622001790659247,0.0715259827574693
0.19,0.015,0.0811267792256228,0.052873413260309,0.116767477827738,0.0634634581974371,0.0739428973184651,0.0880776334285719,0.0836934403601782,0.0620912031867328,0.0626667301881162,0.0717961926411962
0.19,0.02,0.0800316931992499,0.0546673115727857,0.118809694580968,0.0675085106976423,0.0748117988469994,0.0884807349680083,0.0836520800300245,0.0656684213094486,0.0647910272333678,0.0710747951443246
0.19,0.025,0.0792575579096332,0.0541012147738778,0.117866741586073,0.0671813915049068,0.0745873211181409,0.0879073572313344,0.0846079001811837,0.064144988751846,0.0648589036886648,0.0707907367830917
0.19,0.03,0.0828246896449657,0.0559739994269844,0.120050849674647,0.0701670105836604,0.077493171962861,0.0916064773744117,0.0862633729920825,0.0671126422768999,0.0673887974535347,0.0754867016157821
0.19,0.035,0.0803279710772123,0.0569622712537141,0.118987271791356,0.0718220277778239,0.0760498184093625,0.0896170875844231,0.0862187029762432,0.0686520178713923,0.0689218277395778,0.0749704889077798
0.19,0.04,0.0803870031249686,0.0577589261992924,0.116320980530516,0.0725149265020062,0.0780700876020978,0.0879835986166487,0.0839527248783345,0.0696940445806668,0.0696903922291337,0.0754002234046671
0.19,0.045,0.0797321934071292,0.0601303439764722,0.116873348471311,0.0744570391452066,0.0775705837919198,0.0880880641562684,0.0842219270397049,0.0719922922220587,0.0708814481356913,0.0759924482443374
0.19,0.05,0.0801601565147833,0.0589715055113468,0.113764279298073,0.0736230365041244,0.0792011007183999,0.0861959543975183,0.0832146394427595,0.071456357305082,0.071230114808698,0.0759965250150419
0.19,0.055,0.0810451677834253,0.0621787909430292,0.114530790342523,0.0763518804284701,0.0806881729499384,0.0891001042897642,0.085627638393426,0.0747099404688798,0.0745899967858301,0.0800419695101588
0.19,0.06,0.0789858638403313,0.0641686427732475,0.114329440276343,0.0778690410491246,0.0790232440994863,0.0888962837451306,0.0853008323262599,0.0758593312923275,0.0755826139655044,0.079223973305585
0.19,0.065,0.077615300432482,0.0652391136405492,0.114013816948527,0.0799302890931128,0.0799502665122994,0.0887967442279338,0.0864279375365634,0.0778063105177593,0.0772295284343296,0.0795435975957373
0.19,0.07,0.0782528604779788,0.0675761418750048,0.112111147770312,0.0809896838751274,0.0810724453111455,0.0873041980953471,0.0852671758092429,0.0796451288124197,0.0789617294832219,0.0809015987422931
0.19,0.075,0.0789371220630742,0.0685267596833152,0.114066687816236,0.0830708604435069,0.0819250509939422,0.0905350664284196,0.0876354001307072,0.0808879149416126,0.0809408049115983,0.084543285459795
0.19,0.08,0.0786411173205569,0.0695807419669815,0.112140420700488,0.0837678273526286,0.0821157224279408,0.0895625230939596,0.0873240370838171,0.0818875265614594,0.0805214709730972,0.0835928513700117
0.19,0.085,0.0780443144867822,0.07187845117315,0.111903973113637,0.0858098375131641,0.082394506264388,0.0911739359171824,0.0894531917714567,0.0847113878351085,0.0843816099845098,0.0863766920372084
0.19,0.09,0.0770166261090367,0.0740183221929388,0.110083142864629,0.0874350106186041,0.0822736037830374,0.0911261043154646,0.0893937013531339,0.0864161468000236,0.0854490479899575,0.0858638446032755
0.19,0.095,0.0768719281593202,0.0752224676968813,0.110480238305038,0.0889239858805272,0.0822191973104428,0.0920964973861793,0.0912251470589029,0.0875801138894502,0.086540486424033,0.0880945610394302
0.19,0.1,0.0771521324125268,0.0782474738409318,0.111584378855831,0.0908041698233612,0.0818361624264748,0.0936847295374927,0.09287087902303,0.0895522510210506,0.0884056777695853,0.0897499131249842
0.19,0.105,0.0762377526042153,0.0815675265569026,0.110377872782035,0.093197496125744,0.0835233959479921,0.0954354214739711,0.0954844059589738,0.0923982530001308,0.0916960542397545,0.0926779711724117
0.19,0.11,0.0761620996881456,0.0832911753375691,0.110647970964461,0.0953499644759634,0.0824501638075737,0.0974322392167113,0.0973340002277176,0.0946155428948705,0.0940640771630617,0.0932876409781708
0.19,0.115,0.0759633637164457,0.0852951370076134,0.109742703351091,0.0968688290439783,0.0836505164378885,0.098772054151169,0.0986233934193512,0.0959777212145538,0.0955523132356013,0.0952733899264058
0.19,0.12,0.0749791355263315,0.0865646610104028,0.107351628689848,0.0970721605010168,0.0829914837060907,0.0970869644111687,0.0975740972923605,0.0964010263379259,0.0959876568246484,0.0955107173325116
0.19,0.125,0.0744214382332982,0.0892865887324743,0.109210965316258,0.0997076507066728,0.0840457743102697,0.0995249989671605,0.099511652021799,0.0988231434128674,0.0979448090296672,0.0972740479551693
0.19,0.13,0.0737369023311652,0.0891942768947251,0.107212665765728,0.0995585103450948,0.0834090627105842,0.100816344034032,0.100311598509652,0.0992767865394851,0.0992396707209225,0.0988564868738061
0.19,0.135,0.0755330114698682,0.0924646476854916,0.107800441642121,0.102999921643283,0.085150136973069,0.103288181224276,0.103334758090102,0.102418997019911,0.102667384670886,0.101386422897013
0.19,0.14,0.0763366389434838,0.0938793889719768,0.107067085583201,0.103793756288736,0.0853841410808274,0.104748862854176,0.104622326041659,0.103264727327311,0.102703584747337,0.102140995266594
0.19,0.145,0.0742801333769546,0.0967198271660302,0.106854062646566,0.105769690863686,0.0844705396277305,0.105720286668489,0.105975148751203,0.105283586388224,0.104743820446841,0.103017063023759
0.19,0.15,0.075377527709557,0.0989940957071476,0.105616886354595,0.107222344850162,0.0843370361206949,0.106462020845696,0.106893494988068,0.107254939535027,0.107246217000702,0.105674986791844
0.19,0.155,0.0730866189729189,0.101949289267782,0.106418782942853,0.109762153085539,0.0820530888754657,0.108520356233222,0.108852887623179,0.109459283271047,0.10901412111108,0.106571610608781
0.19,0.16,0.0738619170821543,0.102516031784509,0.104956481439613,0.10984243093332,0.0835405840827982,0.109233437164286,0.109235025706922,0.109732248121743,0.108949416730349,0.10706016205489
0.19,0.165,0.0729702842645258,0.104362665920529,0.102382509161489,0.111155983386617,0.0824556857908297,0.108870313408932,0.110012378910485,0.111184116890834,0.11085517914824,0.108161782220344
0.19,0.17,0.071955659174507,0.106877653679654,0.10523530299754,0.113899299653735,0.082531169014361,0.111255003336082,0.112758092937686,0.113625362048527,0.113039792589595,0.109187433801898
0.19,0.175,0.0740095815138864,0.108818768720631,0.104455427916178,0.116283853922771,0.0833039197155016,0.114364181781358,0.115146650760649,0.115930809673265,0.115784913559867,0.112451393650807
0.19,0.18,0.072234146548225,0.111299006866954,0.102005094557345,0.117006857084211,0.0811058840393906,0.112970951972271,0.114440010660893,0.11682778442934,0.11533579661775,0.110999575746432
0.19,0.185,0.0716543778096538,0.112749767946955,0.103676772155328,0.119749242440102,0.0811769406683162,0.115940996923162,0.117887538577655,0.119871252801865,0.118714054898364,0.112802867832252
0.19,0.19,0.0723828608559264,0.116310570124274,0.104303735158544,0.121441265080096,0.0817419756187633,0.116662914192003,0.118862958703007,0.121045540110015,0.120206574025798,0.113633796665115
0.19,0.195,0.0736677277047352,0.118525942781613,0.103719779567757,0.123792489735947,0.0824786144587048,0.11891735363318,0.121656093481373,0.123588878301983,0.121940309993174,0.116182773558736
0.19,0.2,0.0730729527068534,0.119882411554872,0.101747136293649,0.124731960015895,0.0819421088205775,0.119172680819348,0.121177478521445,0.12425136288798,0.122916500840742,0.116253133857081
0.195,0,0.0815121981209858,0.0518019069562693,0.12094049072005,0.0594881623226918,0.0735986046265158,0.095030839138135,0.0886020497958147,0.0589029066599502,0.0612372806064223,0.0720694441977861
0.195,0.005,0.0837308634093051,0.0534282087554459,0.122713530194384,0.0635068622840986,0.0759734206739672,0.0960095964457715,0.0877024589968303,0.061108944680302,0.0632263699817993,0.0737610745757162
0.195,0.01,0.0822810506426794,0.0524347171461067,0.122101336844465,0.0642180606170506,0.0749562791715809,0.0949601837458766,0.0866717399085692,0.0618700074661389,0.0624914508283354,0.0722663200911052
0.195,0.015,0.0821069471593011,0.0537184701092442,0.12102496901372,0.0653400717606807,0.0757826565428242,0.0938296772212902,0.0875823823746101,0.0642543666085888,0.0652462053241047,0.0747516748937432
0.195,0.02,0.080736889880582,0.0543714685312036,0.121589238909375,0.0673553435919364,0.074807968535331,0.0931384198127451,0.0871163569092523,0.0643455111862219,0.0643723000233836,0.074988376651049
0.195,0.025,0.0816631112521123,0.053673914382117,0.120215194646609,0.0684392537625427,0.0771256282007813,0.0920410916845881,0.0859653530371748,0.0658473856098986,0.0656013523272316,0.0751565241980512
0.195,0.03,0.0808308002166503,0.0554667940521227,0.119750106477666,0.0697065317073729,0.0764970012499503,0.089977365843227,0.0860675695760983,0.0671217884942603,0.0661511165503037,0.0742379679077093
0.195,0.035,0.0816381209206533,0.0566569154238325,0.118548846525436,0.0713137797579589,0.0781008569322215,0.0898018498160872,0.0849767042011725,0.0692709525174504,0.0688521067796663,0.0742073704103697
0.195,0.04,0.0803558867315099,0.0573524192087691,0.118329558708494,0.0726149067370071,0.076639884609446,0.0901056192964411,0.0851179674681329,0.0698066965540035,0.0691947689828605,0.0745341605054151
0.195,0.045,0.0780054698736643,0.0592870689065473,0.117959310280783,0.0747647274901101,0.0769811049692673,0.0883921128650495,0.0853676036313943,0.0716439398892593,0.0700305902003191,0.0739200420891583
0.195,0.05,0.081261209385657,0.059770130851294,0.119119200702566,0.0769337726342924,0.07927907813235,0.0906812932602158,0.0866736056969333,0.0736292398170255,0.0726793856873767,0.0781430418554403
0.195,0.055,0.0808155770080042,0.0623307126490942,0.11766409452992,0.0771500457720739,0.0796926891730194,0.0899966864314345,0.0861942816417257,0.0749271340944398,0.07306611468939,0.0797217204081379
0.195,0.06,0.0789788252761415,0.0649163745779065,0.116832704608009,0.0807157435191989,0.0795878461192603,0.0891932774318711,0.0865090384181638,0.0786078735187864,0.0773291371689278,0.0813816666858999
0.195,0.065,0.0791544742894405,0.0649871320078063,0.116449973984745,0.0804424772254274,0.0803747754487673,0.0891675149143815,0.0871383617831594,0.0776738366787767,0.0769327735018202,0.0794913052811884
0.195,0.07,0.0773638923421567,0.0674927752853941,0.116130741549166,0.082932602605912,0.0799263302476458,0.092433261577324,0.0884370478809732,0.0805514833702942,0.0793295401548777,0.0827106940182762
0.195,0.075,0.0772250465659959,0.0685044887842795,0.115914919299075,0.0836665263064567,0.0799931074883841,0.0913646361260442,0.0887838080176028,0.0813795929664354,0.0809534386209327,0.0820872144402651
0.195,0.08,0.0782426892359022,0.071077234275962,0.115697672009107,0.0858927525071083,0.0818009378383671,0.0922534263798329,0.090313229129717,0.0845432247193005,0.0836880611111924,0.0861113970318947
0.195,0.085,0.07675129303678,0.0723318379687719,0.11598399936219,0.0880054145736366,0.0822876845868151,0.0930030057962195,0.091448401186389,0.0865475313341574,0.0846837834734376,0.0864400454045481
0.195,0.09,0.0740683227297559,0.0737396399924443,0.113858616154603,0.0885216418846512,0.0803114934719402,0.0928380949357115,0.0910576972305156,0.0869789816308287,0.0860321967780276,0.087365074331204
0.195,0.095,0.0768062648196245,0.0768466398810622,0.113400845079221,0.0899139117118467,0.0820979250802505,0.0933865539460478,0.092164116842702,0.088484212079591,0.0869343036445311,0.0874964780944148
0.195,0.1,0.0763927077787875,0.0790611525943414,0.113678042058531,0.0927984282765089,0.0838394777360615,0.0961357730878804,0.0945841076936533,0.0913410661885277,0.0901878253507175,0.0912630745738512
0.195,0.105,0.0792775602164409,0.0810316661062052,0.113772659309658,0.0938971829248979,0.0857969050563942,0.0973503600588491,0.0961732995839931,0.0924478681413955,0.0922965469427717,0.0934253478782964
0.195,0.11,0.0768137508165702,0.0814345663827004,0.112226586680974,0.0944911465116271,0.0850903071380849,0.0979480358408058,0.096882514170008,0.0936905640667039,0.0927644803991878,0.0922596015655026
0.195,0.115,0.077260599426428,0.0849416592488522,0.111913971311737,0.0974149086590926,0.0850833361613575,0.0986123068048299,0.098484566128215,0.09659859050305,0.0956752555682293,0.0942594668362498
0.195,0.12,0.0781747216339196,0.0868238161447661,0.108480279190538,0.0967556779062873,0.0850476611957888,0.0984258118981049,0.0976644068488282,0.0960736875499791,0.09575711581819,0.0962696908553871
0.195,0.125,0.0748719547419165,0.0873490639141032,0.1090430084189,0.0985468209886389,0.0840199727797964,0.100440468417026,0.0992564202158954,0.097773951973624,0.0978058723803808,0.0977172368850069
0.195,0.13,0.0768095681292527,0.0902429474134133,0.110592807788961,0.101719256725215,0.0849393393439503,0.102798543678128,0.102522069919091,0.101136812792392,0.10061082155571,0.100351422394646
0.195,0.135,0.0755480966821277,0.090832235450266,0.108759582409132,0.101455178942926,0.0842347091340768,0.101712635639361,0.101755334619788,0.100770968573371,0.100201295280974,0.0989851778432995
0.195,0.14,0.0759375102751668,0.0943780093289901,0.109035315521128,0.104016529801594,0.0850275633562878,0.104148106488059,0.104024288011349,0.103725995846527,0.103290460679431,0.101641330557442
0.195,0.145,0.0742450863341031,0.0963880115481531,0.108836917071434,0.106255991992817,0.0840246603343169,0.10557964976466,0.105754768900804,0.106110235954635,0.105184262089519,0.103907932099465
0.195,0.15,0.0760942773118038,0.0975493208312436,0.107016686960821,0.10675738326458,0.0848480430993131,0.106842667547973,0.106748283201395,0.106069178944955,0.106471980339051,0.104611579851758
0.195,0.155,0.0740374052849791,0.0996650719113798,0.107365575295454,0.108216311952965,0.0835926249714404,0.1080743770759,0.108535429623256,0.108057950098935,0.107289113018032,0.105111483306074
0.195,0.16,0.074444905193327,0.102580339774523,0.108386167285113,0.111289587254912,0.0846239460190376,0.109533279340789,0.11028579586129,0.110720445523783,0.109830715754494,0.107548058991175
0.195,0.165,0.0736473254724822,0.105792211063785,0.105717066447564,0.11236412458327,0.0831122247464102,0.110417638369519,0.110906744454228,0.111983320674336,0.111350944661319,0.109691080079543
0.195,0.17,0.074052995393341,0.105874894456816,0.105904353759967,0.113966581165223,0.0838727395880182,0.112543100039895,0.113105609268152,0.113908640941263,0.112948110201259,0.109968949585324
0.195,0.175,0.0736577719574491,0.108603717602178,0.106303914844972,0.116124805190006,0.0832404829263549,0.114046696961268,0.115362181143257,0.115877191493654,0.11523647608694,0.111002698617747
0.195,0.18,0.0755179190044553,0.110096255644497,0.105884714235864,0.117487560075211,0.085000538030938,0.115613787382718,0.116576339788612,0.117477642947364,0.116996989580805,0.113215805693314
0.195,0.185,0.073455942188074,0.112827635772737,0.105811875277135,0.119645861839958,0.0834709473649141,0.11671869862219,0.118153827300007,0.118923579926657,0.11862810237997,0.11497604384231
0.195,0.19,0.0735686532377481,0.115262804233296,0.106012442250884,0.121663770790988,0.0833749916822451,0.117946234655824,0.119704162221433,0.121095222307578,0.119710509727,0.115562603918867
0.195,0.195,0.0751028690600569,0.116986771366488,0.103495379534005,0.122400950585865,0.0839475553604596,0.118601283292822,0.120271034764627,0.122126732540011,0.121539628865176,0.115750079478022
0.195,0.2,0.0757169176836681,0.119291715595121,0.105006038423774,0.124698276950206,0.0844336879616378,0.120098852992636,0.122305969868991,0.124599001491023,0.123355432723438,0.116986667389315
0.2,0,0.0830108680478057,0.0534361337736232,0.124300963763415,0.0621362524820118,0.0753119601791926,0.097879830985898,0.0908694874766377,0.061461308477295,0.0631177129951803,0.0734017033274221
0.2,0.005,0.0832669944172412,0.0526440146735174,0.125407573719395,0.0636977941662228,0.0758018972721703,0.0991691467364131,0.0926954551278306,0.0614474866984243,0.0611025640016476,0.0728862908866015
0.2,0.01,0.0835163336271029,0.0532772307567587,0.124923174510658,0.065998772735788,0.0764600704377951,0.0970058913524967,0.091226482728031,0.0630561132473917,0.0638068958537405,0.0754534188674165
0.2,0.015,0.0819459573348766,0.0533692317741706,0.12367713684364,0.0659487989450336,0.0755754377657731,0.0945043414160575,0.0889663992572485,0.0646543396290583,0.0644017603087212,0.0745985241612759
0.2,0.02,0.082083371668276,0.0546227788553965,0.1221549752249,0.0678696776650488,0.0763317965380239,0.0952042684703858,0.0892616110108889,0.0659536012878666,0.0663314743321158,0.073728924163012
0.2,0.025,0.0821963969135052,0.0551871162036085,0.121896252323107,0.0688382911436079,0.07704986148856,0.093181852752271,0.088503461801904,0.0657599168288967,0.066273364053892,0.0754108571647829
0.2,0.03,0.0817053353049502,0.0558599807075599,0.122145424255462,0.0708191131425782,0.0761124902997855,0.0929973144489647,0.08826704706757,0.0674403598853044,0.0671942999802663,0.0731213432108917
0.2,0.035,0.079147685877266,0.0566717165057856,0.119965725026208,0.0717820778413903,0.0766258514602731,0.0909979306928881,0.0864760183641101,0.0696346412558981,0.0685352658478034,0.0747726550620695
0.2,0.04,0.0805525457468508,0.0597744789804492,0.12186127309276,0.0750801028352277,0.0789309828992385,0.0917749051271826,0.0876748914956264,0.0723858400194992,0.0712084034511845,0.075626182489437
0.2,0.045,0.0798810254127483,0.0577414659413189,0.120424142394066,0.0742166426994409,0.0775496721637428,0.0905327493063843,0.0867941900230746,0.0710398864226913,0.0702262153782196,0.0755914210561678
0.2,0.05,0.0787678605734611,0.0613336957567617,0.119693283246032,0.0772919807104955,0.0787384960469298,0.08965795248301,0.0867306782101012,0.0740930576702359,0.0722112276278234,0.0770937823850484
0.2,0.055,0.0798795538469598,0.0617347394485293,0.119774551817438,0.0784473041704275,0.0803914161544646,0.0909659885350537,0.0876568511761073,0.0753832682636523,0.074068602917943,0.0787776259280798
0.2,0.06,0.080114883199053,0.0638194095977263,0.121159373540601,0.0809810881711735,0.0810488733811106,0.0931179828523696,0.0890913171641328,0.0780980186383888,0.0773910537201987,0.0810890802350313
0.2,0.065,0.0793079658303051,0.0638994455174056,0.118731065434123,0.0803409560337719,0.0804771005871718,0.0901313741206397,0.0877563519117452,0.0779051726100018,0.0758393381593923,0.0795267591475405
0.2,0.07,0.0794799360216733,0.0684294147155524,0.119580607257143,0.084451973442687,0.0819661186630467,0.0937726307120934,0.0906910023239014,0.082236938309112,0.0824547296249447,0.0859597511823237
0.2,0.075,0.0783544481874668,0.0680730961573727,0.116732451704321,0.0835862510219575,0.0810974177101156,0.0913060326194947,0.0892120068520569,0.0815404642547249,0.080138539977395,0.0831661582051542
0.2,0.08,0.0812454974351314,0.0713646792420519,0.119175757853862,0.0873762098208804,0.084636261432963,0.0953549368375593,0.0927272692266174,0.0856782293362389,0.0846205813721716,0.0883305179695736
0.2,0.085,0.0806673006248984,0.0730777325392062,0.117204999341912,0.087808381249187,0.0848280408082729,0.0948299319688568,0.0922422778433777,0.0859472093387792,0.0848031925131822,0.0886017636542789
0.2,0.09,0.0777515377469635,0.0734476826400983,0.116789127782596,0.0888230137097981,0.0824122771131517,0.0953427101963605,0.0934849313901181,0.0864667277359639,0.0855995564493535,0.0871918121393354
0.2,0.095,0.0782750534243533,0.0769414119671393,0.115640316768716,0.0912617209249298,0.0834594848416713,0.0952762138588859,0.0945422438843314,0.0899400962037603,0.0891908136336676,0.090112812937621
0.2,0.1,0.0770892568438228,0.0785454857638545,0.117184253387378,0.0931287558663941,0.0835480779027202,0.0969909506662842,0.0955696176224816,0.0914930828244434,0.0901140863510464,0.0910025676158605
0.2,0.105,0.0747057832002332,0.0810230823085616,0.11555866158968,0.0944663553237671,0.0831007254799823,0.098055387003334,0.0966719739852725,0.0931471588168623,0.0922532224674757,0.0929276786032826
0.2,0.11,0.0769134246133898,0.0817009921151406,0.11476151960017,0.0945576583804924,0.0840451416790626,0.097230055144355,0.0960760739897344,0.0933211558349588,0.0914654587767213,0.0936595827960291
0.2,0.115,0.0775815339220251,0.0850576015703603,0.11453685238452,0.0974084807181288,0.0856506342167863,0.10096237036506,0.0999294978764531,0.097005946439822,0.0964646979794348,0.0972027996718322
0.2,0.12,0.0772940914002932,0.0878406177978432,0.113090689736415,0.0984630870235452,0.085759031340046,0.100223227052211,0.0999396960161782,0.0976193912329165,0.096767632539388,0.0980327656074799
0.2,0.125,0.0762420300599855,0.0879351940778348,0.114988280810543,0.100924570724623,0.0855898980207193,0.101803083258688,0.102253505756845,0.0996272448587208,0.0988955914427603,0.0994772223526056
0.2,0.13,0.0780867744273611,0.0923060696504455,0.112134767139066,0.102830702432247,0.0860841128389691,0.103792363435133,0.103305154303741,0.102268539258367,0.101796498894312,0.102278679663828
0.2,0.135,0.0776704929546095,0.0934887199019119,0.113540668280696,0.104604653524825,0.0867583439631957,0.104921276369677,0.105324330277624,0.103503029277829,0.103029689117005,0.102483033381301
0.2,0.14,0.0747561821767877,0.0947920492431853,0.112081892900722,0.105637839547606,0.0848228441938636,0.105273471666071,0.105503067416856,0.104725945859317,0.104120474618312,0.102125174682155
0.2,0.145,0.0765655221025346,0.0973133327854559,0.111048593498045,0.106879227149435,0.0863775686570283,0.106925016845192,0.107286083521005,0.106208515071908,0.105820643407636,0.104426057238908
0.2,0.15,0.0763824756985905,0.0975828580513402,0.109853779350428,0.1072609324233,0.0860344085438761,0.107065993494792,0.10749942503767,0.106929754834889,0.10580995282265,0.105131107810241
0.2,0.155,0.0760291373969199,0.100959892470092,0.110133137576409,0.10997311940932,0.0856186884073758,0.110023823989426,0.110058829258129,0.109072077744415,0.109434399855234,0.107708515373262
0.2,0.16,0.0747790651054406,0.103101600912917,0.108958643617168,0.111524407040687,0.0841334731405735,0.110132992867754,0.111494588891545,0.111075538160421,0.110555634977548,0.108250419058973
0.2,0.165,0.0736792113046429,0.102611640795051,0.109058588019902,0.111698008150678,0.0842625146337242,0.11032091798423,0.11134279733158,0.110974776949654,0.110316974189585,0.109007013129689
0.2,0.17,0.0756381759567108,0.10701277074912,0.107743687509548,0.114700734571221,0.0847079900750927,0.113193511923968,0.11366960910181,0.11436003435143,0.114110772881638,0.112457795726566
0.2,0.175,0.0755522717181281,0.109224215949128,0.108821841755714,0.116495990109467,0.0848995537460338,0.114221046803918,0.115097488956722,0.11609910009776,0.115142524111054,0.112239854142734
0.2,0.18,0.0745660222496146,0.111421791386283,0.108615192947556,0.118896855159395,0.0850693136090527,0.115949411251506,0.117457520366324,0.11876347733743,0.117608217122434,0.114239385666117
0.2,0.185,0.0736435747367182,0.113746586717223,0.108949090741556,0.120901230171087,0.0832161526690185,0.117869777814308,0.119573094031952,0.120633624780777,0.119657181928152,0.115262337677503
0.2,0.19,0.0723928927864919,0.113884459372183,0.105481367156237,0.121153227259992,0.0822260472400795,0.117715852895657,0.119440519736134,0.121166455731183,0.120391591552744,0.115554495539427
0.2,0.195,0.0731845569176304,0.115681264754466,0.106556387383836,0.12228878031927,0.0827666256485904,0.118612338864567,0.120469170404925,0.122080029007677,0.121129117392246,0.115705630617253
0.2,0.2,0.0751427591603227,0.117394343167179,0.10559028120273,0.123173026759105,0.0838436367411491,0.117949481136104,0.120368644928837,0.122607368540655,0.12139809567065,0.116355963989284


==> simulations/DynamicPanel/results/rmse_T4_N500.csv <==
"gamma","r.x.v","LW","LS","W","S","GFIC","J10","J5","BIC","HQ","AIC"
0,0,0.0505177637148919,0.0365367731912227,0.0372585295285179,0.0304047311721023,0.0399622601474864,0.0335425307842156,0.0324790113346161,0.0314370924183653,0.0336291071969082,0.0372860051035663
0,0.005,0.0512238473662334,0.0365736070811457,0.0373302442730146,0.0304903946510566,0.0406283040026027,0.0336684283025668,0.0317620288841028,0.031616849845015,0.033758358046936,0.0378171909925127
0,0.01,0.0503461903078239,0.0369088586595682,0.0370025491200512,0.0301289890777248,0.0399524136196434,0.0333799833862928,0.0321351476033258,0.0309451891836786,0.0328130386423326,0.0365980987990009
0,0.015,0.050233719260628,0.0373382616869995,0.0367923178860242,0.0310648694564337,0.0405790868047571,0.033621762760188,0.0325705033679403,0.0323304085795755,0.0347077641085048,0.0378698256714911
0,0.02,0.0496394926290699,0.0381817805605853,0.0368208547223248,0.0319412290020908,0.0402690953680139,0.0353563542572054,0.033667932454838,0.0325653065656282,0.0342556322525552,0.0382292968123626
0,0.025,0.0529860355556528,0.0391862196959451,0.0374404948352447,0.03204936178605,0.0423718022361713,0.0355084224365966,0.0341684487298563,0.0332274962664644,0.0361370013540032,0.0403510275800689
0,0.03,0.0509711472916791,0.0415585184246932,0.0370653224081717,0.0343025482423989,0.0415955879912049,0.0371256404302262,0.0358873027641873,0.0351728720651031,0.0369132653285225,0.0406747402700079
0,0.035,0.0496846129713905,0.0404351133449593,0.0363896857934359,0.0341868255922715,0.0414114202205923,0.0367226989969732,0.0352656046166893,0.0348144290514955,0.0370516380922273,0.0402873098876044
0,0.04,0.0488467255672143,0.0428707967250111,0.0357812627105348,0.0359004715712437,0.0408295559128181,0.038462110406766,0.0377938004234582,0.0369874822737747,0.0390829126240252,0.0425265944279989
0,0.045,0.0503036352033073,0.0450005717972018,0.0366704836836812,0.0374240967693338,0.0428339404692533,0.0406821082647188,0.0395022734195038,0.0389262142416268,0.0411203897087215,0.044512772438212
0,0.05,0.0491647976750275,0.0471911606932108,0.0371153698558758,0.0402823364501151,0.0426929560973337,0.0425559471985725,0.0413203455322832,0.041810334107871,0.0440844188110287,0.0467774304875376
0,0.055,0.0506770034371501,0.0480341933154492,0.0369060010294232,0.0407914073040522,0.0443407954968172,0.0429872106442225,0.0423284988690046,0.0420019727998907,0.0442496061139767,0.0469502123909291
0,0.06,0.0500527254313207,0.050409733169326,0.0365321030479482,0.0427861801740029,0.0442372079529478,0.0443420393866603,0.0437241845661572,0.0442655785587262,0.0464822326220554,0.0482614707140059
0,0.065,0.048252472956121,0.051336192726883,0.0350192361818704,0.0442735315823204,0.0440154033382719,0.045688296625805,0.0451613511836576,0.0458149697569196,0.0472561977066359,0.0491603631878081
0,0.07,0.0498929852570684,0.0535168969962968,0.0376220433753102,0.0461983485599944,0.045474505199837,0.0476805922509145,0.0470531357433362,0.0479078236745693,0.0499910809529426,0.0517236802815681
0,0.075,0.0492700546135301,0.0564899079319962,0.0371892669833212,0.0485081709406754,0.0457461022544383,0.0490675895002964,0.048858409936212,0.0498961736985466,0.0522536569330802,0.0535904229468464
0,0.08,0.0489057454222871,0.0576429852025201,0.0365819058377311,0.0500686041249887,0.0449985935179761,0.0503288142431274,0.0504405911531771,0.0525233814389137,0.0546966904108324,0.0552971931316171
0,0.085,0.0493283447491052,0.0605131449055332,0.0372673243715498,0.0526623251104269,0.0469472413050621,0.0517412755581145,0.0521962980525565,0.0543505209046537,0.0563596290179219,0.0558346963242342
0,0.09,0.0479792303301504,0.0610882889904413,0.0360489309372442,0.0530155750242733,0.0463889399656694,0.0527540304423507,0.0531673285216459,0.0551686278511992,0.0573818898213512,0.0565739585761187
0,0.095,0.0492321981544427,0.0632549021897664,0.0367953118110269,0.0555091218792775,0.0477760147869119,0.0535266312036246,0.0542869172505681,0.0577832164537928,0.0590958174518949,0.0573177498361335
0,0.1,0.0486916101565474,0.0667817263542103,0.0361100472069944,0.0585453463383844,0.0480595209884029,0.0549037502530307,0.0554106423812755,0.0612883760938472,0.0625394858810848,0.0581449490685399
0,0.105,0.047992966359408,0.0681777275074992,0.0361636987033259,0.0607979712624028,0.0480363000952738,0.0554771280598131,0.0570417096721519,0.0634156085959759,0.0639102237442302,0.0593055493423506
0,0.11,0.0490026730048169,0.0711903599073647,0.037249115871487,0.0641156110706724,0.0486666220580456,0.0578643506097228,0.0599504667334299,0.0665547870148332,0.0671169163349607,0.0613157290431803
0,0.115,0.0486116829325188,0.0735586625171822,0.037768446160813,0.0656828912501807,0.0496457830465882,0.059465929234053,0.0607608018589069,0.0691144045253577,0.068925744352507,0.0622134907539498
0,0.12,0.047183511137965,0.0746786332399114,0.035354417399343,0.0665460109451206,0.0470512786513502,0.0560007156089843,0.0586158395763883,0.0692734341683519,0.0684586679091419,0.0598329377139767
0,0.125,0.0469682718543692,0.0774948847606447,0.0357164863061401,0.0693973525140529,0.0475748344053317,0.0557691394068037,0.0588209456104174,0.0727806100185052,0.0698341930038023,0.0594030136099202
0,0.13,0.0490351931624849,0.0784335743932474,0.0376423517669924,0.0707385174003599,0.0494759613289158,0.0579519230032141,0.0609942592904371,0.0734138626313635,0.0714722135879485,0.0614831947683797
0,0.135,0.048632105382577,0.0818291635896491,0.0371035652034308,0.0739684364869724,0.0495809333784563,0.056385835763619,0.0606094782371057,0.0772431337815804,0.0734987044991187,0.0609309772255769
0,0.14,0.0497149729662724,0.0840189553678309,0.0371444122972314,0.0762795002883241,0.0501691075313842,0.0578736819602851,0.061540033918626,0.0796557939840192,0.0749573682497324,0.0624751773510689
0,0.145,0.0491828383128798,0.0851974814275593,0.0371967790276913,0.0781369684246013,0.0495916352119362,0.0568378681195851,0.0613049733378435,0.0812416553707048,0.07587103194863,0.0613514325103197
0,0.15,0.0477044427182294,0.0899145279381083,0.0360882839637639,0.0826761091242356,0.0478725219385193,0.0565289598245066,0.060949327297133,0.0853092508885388,0.0785772522693749,0.0614827293417062
0,0.155,0.0471325995101705,0.0897216869650773,0.0359525518202573,0.0823338812593313,0.0480816172780216,0.0536453611502036,0.0583422376758901,0.0847257251298658,0.0763247229185649,0.0589555762291817
0,0.16,0.0472013349426986,0.0925131132612627,0.0369462824159475,0.0847541240814691,0.0481570724974376,0.0527750629866059,0.0583748207486997,0.0873018715121087,0.076555145822891,0.0583084543626861
0,0.165,0.0475838132267556,0.0930435685766287,0.0364192887668036,0.0863487450183778,0.0479685949140052,0.0527744143931844,0.0574864033546058,0.0882204682102813,0.0766533983769498,0.0583129070395714
0,0.17,0.0481250360888129,0.0962467362955387,0.0366258955083634,0.0897380970691151,0.048999759795625,0.0511868360687715,0.0554963139310523,0.0907497449300194,0.0770793200358911,0.0577054680664091
0,0.175,0.0470828250221026,0.0985942585403207,0.0368299839654579,0.0922663136882972,0.0475957007761817,0.0508759230761795,0.0560951281676444,0.0921324321417296,0.0755822646033388,0.055584793317783
0,0.18,0.0474908427675182,0.101289977648969,0.0362007589014079,0.0948211728960253,0.0477405274296975,0.050434017952184,0.0535740081364891,0.0947350056467391,0.0771174883281927,0.0563288862425707
0,0.185,0.0468955420143121,0.103593261357439,0.0361793814052481,0.097284814393037,0.0476681793315651,0.0479734031940542,0.0513375987095861,0.0943499583194363,0.07445684809245,0.0543558733943698
0,0.19,0.0471230649674466,0.103648497801309,0.0365909909862658,0.0984018844179848,0.0466085366750653,0.0473628355829247,0.0502439276307108,0.0943330827893114,0.0727991634968661,0.0526730363117863
0,0.195,0.0469595087195396,0.107109082875647,0.0356325463570542,0.101794944024713,0.0464856844292188,0.0459577660266289,0.0495363490326065,0.0964506582048461,0.0728348154375888,0.0529873378626272
0,0.2,0.0467418644947489,0.10860944340211,0.0359858590076195,0.103920851608927,0.0462497079211002,0.0448248054003133,0.0478721617350117,0.0950383263214015,0.0705884512237143,0.0514372430828083
0.005,0,0.0498557745959319,0.0356102611080916,0.0365951766713388,0.0295130556448239,0.0394777359719725,0.0322029685167717,0.0310451701851649,0.0304395937827083,0.0317846801313399,0.034628413336923
0.005,0.005,0.0517603462733193,0.0367501537218672,0.0365842533374518,0.0294903331699795,0.0409722297561296,0.032416611040784,0.0309430681749967,0.0304173200271544,0.0326340952978713,0.0368153444588155
0.005,0.01,0.0513768360125284,0.0361777089231147,0.0367268154224915,0.0299698254831132,0.0408316461032402,0.0326400788989177,0.0315469537926504,0.0305455706064678,0.0316964383763056,0.0358326167960593
0.005,0.015,0.0507233820755469,0.037461774244223,0.0365653147659267,0.0307857346547647,0.040425485235604,0.0336317324232257,0.0323605376174074,0.0318669971834011,0.0339729924416452,0.0369489622217471
0.005,0.02,0.0494314728506917,0.0383788649369887,0.0358448899347107,0.0314782280501169,0.0402769542051184,0.0340797883568824,0.0329546584126802,0.032479218671474,0.0343897132654203,0.0376227341627595
0.005,0.025,0.0495595875067132,0.0387210123002075,0.0357035745343094,0.0321023484914736,0.0400357774410178,0.0356550794381595,0.0338307734735193,0.0335227118507635,0.0353261148224883,0.0389638276440519
0.005,0.03,0.0511099147711483,0.04102039311381,0.037385197010742,0.034436567942071,0.0423594696368505,0.0374997211900977,0.036159527955812,0.0353538634822937,0.0379935131487342,0.0410348425144476
0.005,0.035,0.0488247100922138,0.0408493610411684,0.0361303858396635,0.0342895132073277,0.0411456262583169,0.0368551231323031,0.0356807982669496,0.0354464138769337,0.0369928488926903,0.0397548695463701
0.005,0.04,0.049352523010984,0.0426129265676691,0.0367767982412286,0.036380287868057,0.0418845099712397,0.0384433094774665,0.0374491084272511,0.0374966303929952,0.0392272510390989,0.0426143242411729
0.005,0.045,0.0485056648191241,0.0435961850092722,0.0363000783871467,0.0371678396981339,0.0405467430825173,0.0393191336605465,0.0381933002023241,0.0383751409685477,0.0398514458207326,0.0430236354073899
0.005,0.05,0.0499661458232529,0.045880526190153,0.0368972218212262,0.0391103788459868,0.0431035129097301,0.0415584112911934,0.0403199398898516,0.0403093090862318,0.0419709624185087,0.0453731331710461
0.005,0.055,0.0506723450226139,0.0491803798302652,0.0375442894833685,0.0425848541628287,0.0443077664633928,0.0451157573172035,0.043939860286968,0.0440819547537247,0.0457811437725066,0.0480914449312118
0.005,0.06,0.0494298396390723,0.0496116898100119,0.0363842769914446,0.0428264579619965,0.0439878349101098,0.0442768385682733,0.0442800684746335,0.0442484187658357,0.0464747865146057,0.0483260408586385
0.005,0.065,0.0494803215463,0.0507977055656371,0.0365767512860206,0.0441064458408219,0.0444948623680777,0.0455769934006407,0.0446336963501975,0.0454151791959926,0.0466101634449094,0.0488974860523281
0.005,0.07,0.0495054157072019,0.0544570371504382,0.0366921298975865,0.0470303987901185,0.0452392311548114,0.0486254207844352,0.0483695139247914,0.0487266539907687,0.0517904955709678,0.0528642944655085
0.005,0.075,0.0497439820465452,0.055846329806749,0.0364640035277068,0.0487009094722942,0.0458966273642792,0.0492484390900652,0.0492508679540582,0.0506245002631581,0.0525103068618038,0.0535749742419377
0.005,0.08,0.0487326312271207,0.0593583175740027,0.0365088654921862,0.0520827393370948,0.0457234159024006,0.0516151942746664,0.0516433443386494,0.0537622391235495,0.0549821203993277,0.0552293984730432
0.005,0.085,0.04845260583189,0.0584791557317514,0.0352667225271243,0.0515083787536537,0.0454576818399168,0.0516048164862665,0.051695897238449,0.0538269080930147,0.0557426782667439,0.0547631894039098
0.005,0.09,0.0490277681653906,0.0619239505732012,0.0364511160459922,0.0547633623390468,0.0461721130391375,0.0534836882014249,0.0539487477319406,0.0570120965925245,0.0590165035451379,0.0570387330789125
0.005,0.095,0.0484260577155273,0.0640818166798528,0.0353750135867461,0.0568644146838607,0.0463257964873351,0.0540355162576042,0.0550839061489991,0.0589711692220324,0.060119907691873,0.056834498120941
0.005,0.1,0.0486584567672105,0.0667621744921681,0.0371048824944444,0.0599314464204377,0.0475573501651295,0.0564005588232753,0.0574196026629588,0.0621034475896429,0.0628243413161127,0.0595944048354917
0.005,0.105,0.0492797702492643,0.0681723091433914,0.0366401857171998,0.0606742074098552,0.0478766329649436,0.0565204608053489,0.0581997470022087,0.0628363670140865,0.0642001668802149,0.0603905427938528
0.005,0.11,0.0480542462409221,0.0689350269079946,0.0373418722778246,0.0626065376520597,0.0482098565762101,0.0570628581064133,0.0590142595911919,0.0649319048972948,0.0659191965294408,0.0596756938783941
0.005,0.115,0.0476252877351565,0.0731431740043374,0.0367572567635698,0.0660649784267199,0.0483109233728695,0.0580838385433228,0.0601955685506469,0.0689423497225091,0.0685087139187832,0.0614218765407589
0.005,0.12,0.0483823073295128,0.0754641360623783,0.0361724888779152,0.0684154082249126,0.0480425803683226,0.0585385802141346,0.0616221804482995,0.0716555504604806,0.0708100979626693,0.0624569337338654
0.005,0.125,0.048643167164173,0.0777233176201444,0.0370493501141379,0.0698496654769193,0.0486279219520802,0.0583715998559265,0.0619936466015575,0.0727190520324344,0.0717338477200084,0.0621329144099064
0.005,0.13,0.0479863567830595,0.0797002445327359,0.0359800469093495,0.0725801804231555,0.0485152224070873,0.0591634229351532,0.0619491080231533,0.0755023787046282,0.073583282486838,0.06238843889425
0.005,0.135,0.0476409391829711,0.080739467677284,0.0367055943889362,0.0744832008791924,0.0482689944755911,0.0578503125142725,0.0618299600222266,0.0766660770504776,0.0733113468578918,0.0598944451009022
0.005,0.14,0.0470645559020896,0.0840031158379123,0.0358203515723171,0.0765876547302933,0.0482051640997442,0.0565137948301056,0.0620183316037051,0.0795960075084787,0.0751657402019937,0.0605412311193474
0.005,0.145,0.0490240178743616,0.0862821759731135,0.0363512650776665,0.0794559704933322,0.04912770383928,0.0577042186233696,0.0619167153539096,0.0822783819953143,0.0767139910205886,0.0628424066270105
0.005,0.15,0.0484047970296281,0.0882637837628438,0.0377544435660221,0.0813044951911156,0.0497441378651932,0.0571104365225795,0.0615074864603219,0.0836688138985591,0.0765380025582436,0.0612539430289722
0.005,0.155,0.0480753164653794,0.0896416479779148,0.0359881602926282,0.083166058980515,0.0483521511008869,0.0552651543945563,0.0610495924347508,0.0847119464302782,0.0774691775572487,0.0593751126157345
0.005,0.16,0.0461505456126637,0.0916435504661168,0.0364445447419158,0.0856271078149001,0.0459851213513736,0.0539076199970288,0.0595442643729353,0.0870901464503984,0.0751812979950158,0.0572758922693336
0.005,0.165,0.0475723876684022,0.0936273610000251,0.0364652537054191,0.0869746887638407,0.0482196789467057,0.0520286593431838,0.0570585085335443,0.0883767729433811,0.0759862501740373,0.057686284150952
0.005,0.17,0.0491020596487145,0.0961854730765389,0.0371520981799779,0.0896491598361918,0.0488117944052683,0.0543438624299842,0.0586855027250882,0.0911292181660153,0.0787385400782191,0.0590479470312742
0.005,0.175,0.048986348644462,0.0985229039734152,0.0374565262622735,0.0924382346321184,0.0482707141125009,0.052613028252239,0.0572156413239011,0.0930675760194417,0.0774619145327256,0.0581238881049547
0.005,0.18,0.045738459519691,0.100305416187051,0.0359953466274337,0.094928887811491,0.046460945261404,0.0487368463975259,0.0547195739357406,0.0936116791247046,0.0751297717922051,0.0553986110410957
0.005,0.185,0.0459388274911429,0.103600332784879,0.0366898429812464,0.0980639665556764,0.0456752875647675,0.0495090102748162,0.0537117315883195,0.0946043808654244,0.0757184545579781,0.0543064865834553
0.005,0.19,0.0455343601683504,0.104304281175157,0.0356488158261638,0.0993318644857018,0.0452012307982344,0.0487791929970102,0.0521595571730477,0.0953662340041457,0.0737263760303812,0.0527176987511269
0.005,0.195,0.0461922715358636,0.107514249171336,0.0356990552431475,0.102439947916134,0.0458757018368021,0.0471513619656062,0.0504904321459102,0.0966308045670636,0.072693243851305,0.0528299642900645
0.005,0.2,0.0476691878154117,0.108405716765447,0.0364723909610685,0.103910722965234,0.0463651789695969,0.0453378713969266,0.0492837423030872,0.0960894637276228,0.0727594901384769,0.0524204308389114
0.01,0,0.0495315980129816,0.035695890717538,0.0367200564616938,0.0293193798405298,0.0392669187588568,0.0319983140489899,0.0307657845699798,0.0300317767694386,0.031447864739698,0.0353536842194399
0.01,0.005,0.0511353689227255,0.0365126064420399,0.0367402715357624,0.0299909773209294,0.0405483060789476,0.0330852821946968,0.031329811418482,0.0309494025307834,0.0326213343845899,0.0370380158623182
0.01,0.01,0.0508343154381749,0.0371382170889025,0.0359404875142668,0.0304209167956501,0.040786129696395,0.0331270488054343,0.0318651510596638,0.0312648120384772,0.033262540895259,0.037076331000522
0.01,0.015,0.0513831448996067,0.0376446601424378,0.0365468006955856,0.0309132668427662,0.0410392484588038,0.0344024138032646,0.0329962639715364,0.0316248119124257,0.0341792198846854,0.0373119221122906
0.01,0.02,0.0496960992436748,0.0385848026214646,0.0370679353240315,0.0325001850707983,0.0402785963948704,0.0351810232353425,0.0341369519224049,0.0334120553862585,0.0347597414513409,0.0382557489338438
0.01,0.025,0.0499644311214193,0.0382904763191248,0.0359900125095484,0.0323808923783122,0.0410642840979569,0.0346045309740131,0.0337244802217573,0.0331717114989205,0.0342638634019673,0.0377503694670689
0.01,0.03,0.0516813068390174,0.0406496297730733,0.0370973571502218,0.034307227401657,0.0432173997638471,0.0371599831388174,0.0361296869133704,0.0353583681912625,0.0373558516744398,0.0416730470588386
0.01,0.035,0.0505200945549424,0.0421003494201436,0.036958319131688,0.0355957821636766,0.0415467372062183,0.0381318415912073,0.0369842843555867,0.0366038586122094,0.0384226190447059,0.0413742426976779
0.01,0.04,0.0502044523401368,0.0419967959120862,0.0362201959899772,0.0361948623477027,0.0417630339143807,0.0390143476777255,0.0379401907212685,0.0373192364011305,0.039283862465461,0.0426914682774218
0.01,0.045,0.0498240782249243,0.0440448439716281,0.036104685747701,0.0377099748286358,0.0430623608834095,0.0396946469582767,0.0388338441357709,0.0386413964173327,0.0406192492608412,0.0434512614498668
0.01,0.05,0.0497560209942978,0.046001626229214,0.0370802457112161,0.0401649194416279,0.0434730616751731,0.0423246886855811,0.0416500719361855,0.0409635212013237,0.0431622936366564,0.0454636321483357
0.01,0.055,0.0489857892693455,0.0475064612287319,0.0375901236275722,0.0420997937204395,0.0433638992690942,0.0442237591286791,0.0428397954962394,0.0430320735540025,0.0447597532453707,0.0468987499942206
0.01,0.06,0.051047214351802,0.0510534316784834,0.0376062181970981,0.0444579254344068,0.0451929730628011,0.0455323731419445,0.0452307957943776,0.0460280653780515,0.0480544079727894,0.0499124697130852
0.01,0.065,0.0484563430044314,0.0523194398200125,0.0360739248807123,0.0458977893255524,0.0435263546718707,0.0471781433240258,0.046498308075123,0.0472625211422254,0.0492746412724679,0.0501283246445117
0.01,0.07,0.0476375921377573,0.0525753801469675,0.0366571340380289,0.0470523835987921,0.0434572159314766,0.0472439385144315,0.0471054851840916,0.0478474603472925,0.049592086933587,0.0500148403339179
0.01,0.075,0.0488918672888002,0.0555548094887101,0.0371544510775518,0.0495126660746134,0.0448133898899281,0.0500579973279367,0.0497786504584567,0.0510132638010625,0.0531714227992127,0.053530795227403
0.01,0.08,0.0485093857483752,0.0586846013716413,0.0365306178157996,0.0516545764646799,0.0455243584955975,0.0509493906204431,0.0515742952654314,0.0534958529671249,0.0548848957215984,0.0545370040316212
0.01,0.085,0.048579721968818,0.0606242115314994,0.0369613973741829,0.0537352237479556,0.0462849678407182,0.0524915026225159,0.0531809511686539,0.0556495378074164,0.0571138412556939,0.0554817936249636
0.01,0.09,0.0482443589021688,0.0615162257773132,0.0365487652054707,0.0548483646022172,0.0459734504051031,0.052672342624421,0.053513582256275,0.0562554500632724,0.0576908504638231,0.0560680123680104
0.01,0.095,0.0490744850123992,0.0644948010825588,0.0371586847766787,0.0576393055968686,0.047314108817311,0.0553282250380834,0.0560508382240289,0.0597719209445534,0.0608737762712036,0.0586341117175669
0.01,0.1,0.0488797574012727,0.0658870895683342,0.0366928665538023,0.0594562212430179,0.0472818933108716,0.056161377303906,0.0572362090984315,0.0612964497137189,0.0625930177803437,0.0582537851440988
0.01,0.105,0.0479515044951667,0.0672963265370533,0.0364833199396151,0.0609819493756534,0.0466276167599581,0.0559037716026677,0.0576618474797139,0.0625427906706039,0.0637491323176961,0.0590242392754
0.01,0.11,0.0474237236292222,0.0708632878091197,0.0367241412529757,0.0644250128908523,0.0467787198853279,0.0579022082885691,0.0603829508897278,0.0664578125601833,0.06644255414531,0.0604764831881101
0.01,0.115,0.0496523356596959,0.0721750137404586,0.0375435896714626,0.0653861806219597,0.0486549929734193,0.0582197650358761,0.0606382756444846,0.0680648856414624,0.0681685747652933,0.0621430688557999
0.01,0.12,0.0479357394192688,0.0740321991795825,0.0367331872747269,0.0674264862429821,0.0470347493119927,0.0581141912167021,0.0612392231500135,0.0696232713336772,0.069598516144938,0.061328048567899
0.01,0.125,0.0492788180612742,0.0766594777394278,0.0370822488281013,0.0700078191474728,0.0487455981131784,0.0591138853032685,0.061815240130533,0.0724516058489652,0.0711794290557806,0.0620640719761209
0.01,0.13,0.0488112611948172,0.0798656530302598,0.0364932297062553,0.0730506701824751,0.0481928334384014,0.0596009191411233,0.063250432122227,0.0751622442575427,0.0732861558046469,0.0634935683660504
0.01,0.135,0.0487056618839466,0.0817909173592927,0.0374112567821618,0.075284784449932,0.0489783011925326,0.0587101617431871,0.0633969352709551,0.0779226388405919,0.0744334996046487,0.0632767940297966
0.01,0.14,0.0479959166030333,0.0848570902577473,0.0369740888050537,0.0780562664207764,0.0475395030162718,0.0595841149187085,0.0637557336628537,0.0812127686235621,0.0768390866806514,0.0618588855726555
0.01,0.145,0.0482944420174517,0.0869761134585203,0.0370238929967034,0.0802385093710273,0.0483397542722285,0.0594098231166343,0.0639637159355065,0.0830391595210195,0.07731442652863,0.062631442636605
0.01,0.15,0.0490988285179848,0.0875156637493688,0.0369863647558919,0.0812921945984018,0.0491029942242438,0.0575760201758117,0.062536525557086,0.0832698837682077,0.0765775388524878,0.06144521852735
0.01,0.155,0.0483464478100151,0.0912810521598307,0.0370678802599346,0.0842109593488167,0.0485204140466231,0.0577649350583396,0.0627956005219565,0.0865955878411809,0.0773968504699212,0.0611689519946123
0.01,0.16,0.0468073522701912,0.0912271724994924,0.0364224923095583,0.0854506874616076,0.0468568589601139,0.0549302780364181,0.0609359533897031,0.0866082773613156,0.0764120928613867,0.0580588206708424
0.01,0.165,0.0473512286753972,0.0947448018613319,0.0358029329674149,0.0888738971710693,0.0472434933096884,0.0548828186438103,0.0608320783342659,0.0896117577637243,0.0777371178557624,0.0581209432819461
0.01,0.17,0.0476079208592663,0.0968158514417163,0.0370669423935478,0.0907481692812034,0.047599354622622,0.053041321203231,0.0591174450046005,0.0921095549992548,0.0778970708916518,0.059214315380601
0.01,0.175,0.0473734987812023,0.0982688732333376,0.037337715052682,0.0928598550748239,0.0468865220803403,0.0532270600007442,0.0592531079240014,0.0926093685738884,0.0777656489866545,0.0574814730706971
0.01,0.18,0.0470410792189388,0.100318039544518,0.0363411926563996,0.0956790216048329,0.0473872596447285,0.0516830498221415,0.0571547601635487,0.0944006483235747,0.0774782947992308,0.056668186468112
0.01,0.185,0.0468039623474026,0.10279504201945,0.0368548284087152,0.0973451062457535,0.0478660218596574,0.0499318809593734,0.0546671032429233,0.0949304269703438,0.0756577413447138,0.0552805772664052
0.01,0.19,0.0457655308972671,0.106133138675475,0.0366998432510915,0.100519735929163,0.0445664220753347,0.0480444457500358,0.0538046194069681,0.0969283722728812,0.0752758212305139,0.0531413423809705
0.01,0.195,0.0466335889680158,0.106845556074079,0.0371806404515996,0.102786533638631,0.0458753531353716,0.0477439645142678,0.0531063789437437,0.0978282396186205,0.0742140921120513,0.0539406961183279
0.01,0.2,0.0470959653800368,0.110817635520222,0.036777507586549,0.105960064698475,0.045681541278865,0.0456754008441127,0.0490201612763558,0.097595213097719,0.073563502540133,0.0527842219901678
0.015,0,0.0513523768420159,0.0370389500632546,0.0378047335704739,0.0306437607529043,0.0408488749121747,0.0341780372836195,0.0319162070717686,0.031663157174031,0.0333236806123471,0.0371382564881654
0.015,0.005,0.0512323633340699,0.0366365648249381,0.0377962070997969,0.0305566992564136,0.0414699227452157,0.0336437805302612,0.0325992877854755,0.0314444800749756,0.0328366954512897,0.0366600092253269
0.015,0.01,0.0515750164025112,0.0365101005158469,0.0374623619644091,0.0308018508733479,0.0419612112949966,0.0340891411686111,0.0328515294301298,0.0315809790678145,0.0332645576452801,0.0372298731263171
0.015,0.015,0.0503848391873466,0.0370790555732625,0.0378714984481799,0.0316167965078346,0.0406789023663746,0.0344430000212148,0.0329367044647059,0.0324003261077445,0.0340941884467341,0.0381527453324613
0.015,0.02,0.0522463237535562,0.0391951308041784,0.0378572110642382,0.0331049989237448,0.0423933077813193,0.0357185556609614,0.0346000674238542,0.0340135609933802,0.035639669705319,0.0397291711905704
0.015,0.025,0.0502525329321196,0.0394732417902229,0.0380286670235151,0.0343585725495704,0.0419776658725112,0.0364430251366812,0.035614590037856,0.0351752521303206,0.0367645240911189,0.039453516879834
0.015,0.03,0.0523750574057204,0.0404597333624237,0.0379925130769612,0.0352642170738145,0.0439241587126903,0.0378870070293153,0.0366754957136828,0.0360131105790545,0.0379497622106582,0.0420427678820708
0.015,0.035,0.0498536578436638,0.0420496361517674,0.0372161321221258,0.0363269616963766,0.0422232786733656,0.0387468435234163,0.0377623979479283,0.0370928097024436,0.0387974353911608,0.041847953158163
0.015,0.04,0.049364673207242,0.0428730773997837,0.0373544004157041,0.0372754031137245,0.0416903763873546,0.0395351232802513,0.0382631861242682,0.0387075853782724,0.0401480411018159,0.0423234084021297
0.015,0.045,0.0468243978706184,0.043662987332633,0.035927694314905,0.0384737830742011,0.0410047487123858,0.0400314192377988,0.0393310582717809,0.0395033004807832,0.0416803048592637,0.0439066591002326
0.015,0.05,0.0496669920244154,0.0468631516024059,0.036480249407158,0.0403674237055015,0.0437010827840482,0.0417394846065597,0.0411322052331739,0.0412039062289102,0.043268731101973,0.0456883935899081
0.015,0.055,0.0505863443740495,0.0484933584184967,0.0375079971151488,0.0426422715594909,0.0442990945571748,0.0446673003261336,0.0439191406474725,0.0434649518722165,0.0450521819333137,0.0473975291533001
0.015,0.06,0.0512427739271121,0.0500810235463697,0.0374126370419285,0.0441333325594343,0.0455683922118992,0.0461689978534641,0.0455699922735994,0.0453987852391463,0.0470943749541063,0.0491787687391163
0.015,0.065,0.0496643843234588,0.0519400847455277,0.0366057316074055,0.0459387910780833,0.0453850691183854,0.0473765185754427,0.0468376066813532,0.0469104671416022,0.0488360573912511,0.0508126179866779
0.015,0.07,0.0485496857674068,0.0536936088830547,0.0359838530089885,0.0472599423507391,0.0444673283454828,0.0475411849692991,0.0474439586881777,0.0485626435412033,0.0498227828390196,0.05079213399469
0.015,0.075,0.0485270800046778,0.0552237554490886,0.0362816732459136,0.0487634978801381,0.0451224863591053,0.0498255517165498,0.0497363496721036,0.0502794382990952,0.0520592510731452,0.0525006492440526
0.015,0.08,0.049795807974917,0.0572953361026569,0.0361157257899102,0.0512851193188126,0.0464327601676383,0.0507796606092278,0.0506589447286851,0.0532313892205564,0.0546972194155724,0.0548780626003365
0.015,0.085,0.0492646018168006,0.0588878681154491,0.0370349723060525,0.0532509811524657,0.0462626892025818,0.0530020142962459,0.0527162765469204,0.054405436741791,0.0565158746988325,0.0556157504708444
0.015,0.09,0.0497244751536478,0.0618891914970818,0.0369215785675843,0.0558105334614368,0.0478162971623685,0.0543906625376968,0.0549371853042147,0.0573189891958203,0.0590441781309596,0.0582555349467435
0.015,0.095,0.0481270893929417,0.0633797847898187,0.0364645338378903,0.057465056056675,0.046192447170127,0.0542673843734794,0.055532576070374,0.0593460949189911,0.059961943407165,0.0577166100760676
0.015,0.1,0.0487838781426527,0.0652031602645913,0.0365060355876286,0.0593116746163313,0.0468955833532339,0.0554138138880796,0.0571590615870484,0.0606185430915983,0.0618760358872987,0.0591424162042194
0.015,0.105,0.0487020721415317,0.0699232476485897,0.0372189505093921,0.0630157510098192,0.0467690061260997,0.0576540265984325,0.0589389001022119,0.06477851349127,0.0657969269598101,0.0595953997759223
0.015,0.11,0.0497342550381885,0.0698564876556478,0.0372287595103082,0.063797023159684,0.0477827108668026,0.0585705404295296,0.0602483269905521,0.0653803766387982,0.06559243950197,0.0609181048878504
0.015,0.115,0.0485023540634347,0.0724198317624072,0.0373116013616581,0.0664249035947184,0.048179813736735,0.0583783554652404,0.0610175313981353,0.0681667340562896,0.0673969038050204,0.0608670693601526
0.015,0.12,0.04834586068784,0.0753704910380984,0.0369288798255922,0.0692127786075922,0.0477313232514596,0.0601998689531657,0.0634330489534444,0.0711287087823405,0.0705960688027336,0.0627847188681193
0.015,0.125,0.0475919504407737,0.0763663322259561,0.0372822280484515,0.07079775260347,0.0477925629864516,0.0596999533725952,0.0625826366740071,0.0724986699020507,0.0709925343208872,0.0609898601298444
0.015,0.13,0.0489846866061229,0.0787791451226325,0.0369304203250005,0.072645466431456,0.0481507382237564,0.0594078444303351,0.0632137590358092,0.0747268156006596,0.0725033775152313,0.0632544519369739
0.015,0.135,0.0478124116719423,0.0813936204084549,0.0371783858830507,0.0751933231787868,0.0490347182694439,0.0593425180012246,0.0638347898240215,0.0779380721061239,0.0741244359410011,0.061408737809557
0.015,0.14,0.0481598423351715,0.0842365417331544,0.037419177727545,0.0780736829062228,0.048246632112266,0.0592868954246896,0.0648912931514995,0.0801655878825039,0.0768016808491591,0.0630851706808773
0.015,0.145,0.0481441459108065,0.085875617591948,0.0376989971077354,0.0805435786560254,0.0486999300602719,0.058713539870088,0.0642743507290792,0.0823243223417355,0.0766468921180373,0.0623896841593216
0.015,0.15,0.0481692426406672,0.0890641387139831,0.0367738394714197,0.0823267090951781,0.0484462463912072,0.0580097290303371,0.0630145226587081,0.084304968376797,0.0771501878610197,0.0618438827490574
0.015,0.155,0.0475051971829837,0.0910326427426138,0.0357128884411655,0.0845052185553114,0.0472519795791749,0.0553895483775864,0.061433938915255,0.0861527602525775,0.076719755918958,0.0601487075340351
0.015,0.16,0.0477979622563127,0.0930420426266487,0.0365803666819256,0.0879745208600562,0.047614665304052,0.0565533467726412,0.061877510534829,0.0888351674927638,0.0789270700133744,0.059961405765855
0.015,0.165,0.047526088283415,0.0955365565998366,0.0367285890582708,0.0888984591154244,0.0470378302465043,0.0541176113575455,0.0604831605420562,0.0895694819063066,0.0772585521739258,0.0580482611160764
0.015,0.17,0.0471671314400008,0.0971177107072763,0.0366344577550422,0.0918950065449431,0.0468630869237484,0.0539722634579863,0.0599950356437704,0.0921182871398924,0.0776604067706244,0.0583275768758224
0.015,0.175,0.0480768949166664,0.0989536938899049,0.0366538830201696,0.0938686905548102,0.0469017838294676,0.0540781613748085,0.0586637680886082,0.0932546286634461,0.0773907963884065,0.0588191905551005
0.015,0.18,0.0471833094947135,0.100425220414333,0.0366389927465407,0.0957384630884673,0.0462032660254374,0.0523337381034844,0.0582065908108628,0.0936784801412829,0.0760823645987534,0.0564878839321694
0.015,0.185,0.0472854320709935,0.103349680922126,0.0368241748622743,0.0981573386817904,0.0464648727581519,0.0509682984339026,0.0568013702833198,0.0958632350749123,0.0764639763984703,0.0548047850956374
0.015,0.19,0.046276847615645,0.105832478676892,0.036381893933903,0.100786640223634,0.0447594912749874,0.0502857797427376,0.0561184694145338,0.0980081403114873,0.076600786034855,0.0539883746092859
0.015,0.195,0.045818458889351,0.107515494056507,0.0365938887778132,0.102883571538899,0.0450336515845346,0.0487217383367043,0.053474913580353,0.097347727812068,0.0731361990656989,0.0528378048223652
0.015,0.2,0.0477849066539312,0.109748754711693,0.0373732932766449,0.105371253426652,0.0454902203901895,0.049189891277086,0.0533574859594368,0.0983513283133708,0.0742973507211418,0.0534389096440747
0.02,0,0.0504021730423201,0.035620830819231,0.0371722043881223,0.0291368983551897,0.0409300064932828,0.0317488626432199,0.0305825680694804,0.0299619102657051,0.0314372019681407,0.0359623112408739
0.02,0.005,0.0501161569865461,0.0356306969975391,0.0376671091751072,0.0299631734531258,0.0406055746771685,0.0330551952473889,0.0318400273038611,0.0311524748590895,0.0326948364056165,0.0364792484939549
0.02,0.01,0.0498279744213715,0.0375079970758389,0.0373889546590881,0.0314264052616006,0.0405413874933867,0.0340030388955614,0.0327484710266262,0.0322727661379576,0.0338376518956447,0.0380594499890931
0.02,0.015,0.0513519948832324,0.0377086054718865,0.0384276399274761,0.0316609194700774,0.0416568343522777,0.0349735319625872,0.0336663800988582,0.0328311603573969,0.0345756473767317,0.0381749693968017
0.02,0.02,0.0508628663460476,0.038813711261348,0.0374307527455235,0.0326020088043233,0.0422571088876693,0.0356855481178679,0.0341822404195258,0.0335940964085571,0.0357705660007076,0.0402567249256799
0.02,0.025,0.0518923634240349,0.0393517246426823,0.0380692218206273,0.03413448142557,0.0436049029647732,0.0370212635670845,0.0357509175457268,0.034718954448813,0.0365444098097936,0.0406324487907623
0.02,0.03,0.0515746387462401,0.0411137389719971,0.0381855464445951,0.0359039444470934,0.0436436923118434,0.0383123477481125,0.0372638802147446,0.0370188972103476,0.0384801849272247,0.0412144712300393
0.02,0.035,0.0502351438507819,0.0420402884045585,0.0383018507195808,0.0374706987565057,0.0431135851377004,0.0396418902205915,0.0387495258769932,0.0379346505223501,0.0398020794054769,0.0423464523612795
0.02,0.04,0.0495683076767092,0.0422661610473592,0.0369035113738288,0.0378128330225395,0.043032557085016,0.0401125477889608,0.0388333580056764,0.0386904341936521,0.0401678201646503,0.0433084892299819
0.02,0.045,0.0502932883816537,0.0438931691769161,0.0378507521232462,0.0399453436320605,0.0442475836310011,0.0416220109822133,0.0409989117441742,0.0403289370710047,0.0416570424012353,0.0445607914253489
0.02,0.05,0.0497285400191436,0.046520570581746,0.0377409582282025,0.041873657033798,0.0443075895600046,0.043867093406283,0.0431170422186986,0.0426705397217403,0.0446441031915852,0.0468140421687835
0.02,0.055,0.0495732085599026,0.0482407329475179,0.0377436202995947,0.0435218075479892,0.044254925599967,0.044824886076659,0.0441678373896799,0.044125818414024,0.0459047189634022,0.0476704693698685
0.02,0.06,0.0486412839344308,0.0478422402159632,0.036221975317267,0.0434664867638781,0.0441371560882871,0.0448119743592108,0.044103549201213,0.0442078424090358,0.0455890521845878,0.0475682499965883
0.02,0.065,0.0496325836393685,0.0516969703087673,0.0384376435586932,0.047333874252636,0.0460325717834503,0.0484864807908394,0.047895392991546,0.048148620610917,0.0496487733392265,0.0507558727250272
0.02,0.07,0.0496034744432112,0.053109588814775,0.0376623455346485,0.0483582485790418,0.0457252025375459,0.0486840777350297,0.0486498279519613,0.0492422502333367,0.050798420404478,0.0519707387185085
0.02,0.075,0.0507302379385032,0.0556378219702845,0.037358215606984,0.0504443762534856,0.0467228022034031,0.0504706089947961,0.0504092522587324,0.0514229590406989,0.0529774898036319,0.0535792117821305
0.02,0.08,0.0505360220941097,0.0573602083045297,0.0371577601000098,0.0516530488504259,0.0471876214156443,0.0509410249706845,0.0512532751391668,0.0527971318116816,0.0543281291282124,0.0548157052842288
0.02,0.085,0.0498974445440508,0.0611202091239759,0.0385887766215912,0.0558374130399746,0.0477479065751278,0.0548921619809353,0.0549015766267928,0.0571816897941952,0.0586152495963047,0.0578397373847706
0.02,0.09,0.0492316821967655,0.0627448664274456,0.0377627697656947,0.0566292441264344,0.0471368446413404,0.0551789457533221,0.0557706604699857,0.0580865985396394,0.0597395641725762,0.0587113460636628
0.02,0.095,0.0487889160423272,0.0645783085425853,0.0378160566427594,0.0594339100664893,0.0473059326182368,0.0571222336400263,0.0584149178556826,0.0610958041285049,0.0621826583914278,0.0597041865764737
0.02,0.1,0.0492647680901031,0.0663951174109534,0.0377682362172291,0.0609316475774753,0.0485817645616315,0.057412591477663,0.0587061348256022,0.0625783854715261,0.0632415833138588,0.0602496200520297
0.02,0.105,0.0480219668852752,0.0679842651822437,0.037501445503706,0.0627130447840553,0.0476134627412898,0.057418818299556,0.0596226201832348,0.0642898099971933,0.0649706926317852,0.0597309160230423
0.02,0.11,0.0490409025822025,0.0709721770670333,0.0373207495046778,0.0648579326470133,0.0474507664461452,0.0588818620338291,0.0613349194925186,0.0665929459998163,0.0673393415956612,0.0616377384375993
0.02,0.115,0.0502203096615859,0.0741581993711874,0.0374903649340054,0.067962502401137,0.0494863431823166,0.0604282560972727,0.0634839455497356,0.0697925463206084,0.0701666984354817,0.064186060204371
0.02,0.12,0.0480971350606136,0.0728035690979371,0.036133580781655,0.0674435294489519,0.0479677110959435,0.0591931368033622,0.0619587280706932,0.0693398275076496,0.0690750459151251,0.0614604111803099
0.02,0.125,0.0473540334833894,0.0769597113775374,0.0363395290529808,0.0702434400754569,0.0460398262670405,0.0601955503868307,0.0634009827055798,0.0726731254254432,0.0716901425562667,0.0625757198325625
0.02,0.13,0.0477416779105027,0.0802658782384299,0.0374102157856517,0.0744045916293826,0.0471407412223554,0.0611788648656522,0.0651594545956418,0.0759828010096055,0.0742205657641203,0.0622868786074252
0.02,0.135,0.0480214322883682,0.0802829033610327,0.0370395342401218,0.0743487381691217,0.0479010862807241,0.0597205299555915,0.0631672985690172,0.076253701960557,0.0729234825135736,0.0617916692566351
0.02,0.14,0.0491897745340039,0.0853928947771794,0.0374566105943184,0.0795840202344182,0.0487331942641802,0.0610531195198348,0.0665875478197805,0.0813639726495242,0.0775623009401487,0.0636907722914343
0.02,0.145,0.0486433744794037,0.0855403068288557,0.0374330650782256,0.0799565976941616,0.0483361071913549,0.0595041979841754,0.0643404242645494,0.0818171148886116,0.0762571822634275,0.0623312530720906
0.02,0.15,0.0493035841397197,0.0879705680133678,0.0382206380178833,0.0827899224701582,0.0488813811899022,0.0611349960487936,0.06650550942231,0.085206646742231,0.0797165091587407,0.0639923697571098
0.02,0.155,0.0473683110359315,0.0906738867085188,0.0373491203405349,0.0856217578581173,0.0485539678130625,0.0605120322710343,0.0660116704774293,0.0867835239735253,0.0799056115271537,0.0621542018583259
0.02,0.16,0.0487848257378124,0.0929710036792047,0.0380094378710814,0.0877858334469191,0.048534642334157,0.0598552951863445,0.0662552498112645,0.0889650405089278,0.0811959496208706,0.0630311345641121
0.02,0.165,0.0478862756735662,0.0961546074140106,0.0367171902422763,0.0906903425959979,0.0464629324732432,0.0563167659951393,0.0628280454872539,0.0910436043927697,0.0797231592853748,0.0591246824617393
0.02,0.17,0.0487806256132694,0.0975918061032259,0.0378554114474275,0.0922011089399079,0.0476619193656641,0.0565553015963924,0.0621799315976725,0.0920793873847506,0.0796891093918173,0.0604473146542306
0.02,0.175,0.0483339561666568,0.0977783092722602,0.037082488364732,0.0927075904040474,0.0469976373179193,0.0550713788602995,0.0608496160862688,0.0925064061986165,0.0783231628744119,0.0575911332830277
0.02,0.18,0.0473903667459035,0.101763799402523,0.0373983726507854,0.0969226235828573,0.0456785436812937,0.054039235345533,0.0595808673216958,0.0945685694406543,0.0790635769615531,0.0574700997680261
0.02,0.185,0.0482549410388364,0.103017477218661,0.0370756335119415,0.0983980509531508,0.0469939597645764,0.0519395242878139,0.0578344480123844,0.0961114859857368,0.0782372888470464,0.0559182042436538
0.02,0.19,0.0463221145386742,0.104884258527038,0.0375917670833919,0.101225158273198,0.0461321231412181,0.051283540252981,0.0565844727155854,0.0968305584972509,0.0767238374080343,0.0550715763452485
0.02,0.195,0.0485006046160537,0.107909195600271,0.0373219664786602,0.104295764300367,0.0455528400618836,0.05180358456649,0.0559146761204367,0.099720350689895,0.076401305367179,0.0554010610904238
0.02,0.2,0.0459071710831388,0.108469547453421,0.036467786982633,0.105548346862295,0.0453809095943051,0.0471360140277016,0.0514325090138764,0.0987858208460883,0.0724722620959522,0.0523024645251666
0.025,0,0.0516336878496685,0.0362595831580966,0.0392738708252439,0.0302225331975105,0.0416894029350665,0.0334224501333702,0.0321915704289673,0.0309105328306956,0.0329633075784171,0.036807275015865
0.025,0.005,0.0500032871779055,0.0356795828234723,0.0385654123681821,0.0298745686173793,0.0403767144513532,0.0322259724479578,0.0309530071445055,0.0309037893438984,0.0322997436177703,0.0356826988847723
0.025,0.01,0.0512345813136703,0.0365626094186223,0.0382202250657557,0.0309701015262832,0.0422595309857864,0.0332902482138288,0.0323569549110387,0.0317493485871884,0.0334354148552104,0.0365002246257388
0.025,0.015,0.0508992125769867,0.0368042170579523,0.0385373072082438,0.0316988650737582,0.0408253458333617,0.0342413866365527,0.0331036232476634,0.0329015426396571,0.0344968850058639,0.0378386147304918
0.025,0.02,0.0497701970261379,0.0389345228592721,0.0394714953681849,0.0346029819885615,0.0416485083413782,0.0363083592782806,0.0351799861885083,0.035023308606686,0.0360278538118875,0.0394259459845162
0.025,0.025,0.0513172517802123,0.0389816896293976,0.038129412572798,0.034188316678217,0.0424201638823337,0.0360661302895476,0.0353051564891528,0.0351274885201307,0.0365294361074347,0.0395915387939603
0.025,0.03,0.0519971625399739,0.0409758999365224,0.0391699616033463,0.03586151522146,0.0437447516608591,0.0382603552771383,0.0372435073946642,0.036567694072662,0.0381210789750328,0.0423357144393228
0.025,0.035,0.05124686113402,0.0433328093810481,0.0392984742219835,0.0385277118515934,0.0437495980248616,0.0407831530994839,0.0395967591485073,0.0393075725675958,0.0412053198649429,0.0434126005136632
0.025,0.04,0.0495902463685685,0.0433021832333868,0.0401677616680805,0.0399769710036632,0.0439665647701807,0.0418670218927965,0.0406748921647148,0.0403881393528583,0.0414541758242149,0.0437568451657568
0.025,0.045,0.0512321584891889,0.045366609711539,0.0388263120168724,0.0412495905190651,0.0451015004438671,0.0432316359789335,0.0425344349008098,0.0420619738372574,0.0430832023153936,0.0454483132587732
0.025,0.05,0.0507121114466261,0.0468403841799065,0.0379284674397359,0.0419072757604206,0.0454340209708284,0.0435244968038595,0.0429563985549403,0.0427445505835425,0.0438285073953932,0.0458296146337603
0.025,0.055,0.0502152216811819,0.0484013217484159,0.0376629766667858,0.0431130401339428,0.0450030862810253,0.0447326379975375,0.0440523051715573,0.0440447146980406,0.0460557457508571,0.0480816343034618
0.025,0.06,0.0491810878702095,0.0483668715615154,0.037929647395526,0.0449005022170489,0.0459308709906634,0.0455194696094453,0.0453624107895026,0.0460342970675928,0.0469138131241443,0.0477188243075917
0.025,0.065,0.0496615169089959,0.0518949093741654,0.0376603719014852,0.0468733105644412,0.0465705861161753,0.0475808683810869,0.0473253468474038,0.0474930683328927,0.0492499548908698,0.0504083745878267
0.025,0.07,0.0494994772142388,0.0540816502382687,0.0386805956620223,0.0495400498064515,0.0464808470430711,0.0503310159044979,0.0499387196311393,0.0507364125936159,0.0522912737590804,0.0528220721163656
0.025,0.075,0.0505567267948795,0.0563072411831747,0.0378991225379235,0.0512678375939936,0.0473403133023835,0.0512734883121039,0.0511643908879583,0.0521271358655838,0.0536915700118749,0.054867880943135
0.025,0.08,0.0506428285030646,0.0579416547919508,0.0383715444843773,0.0535236550918163,0.048031168654461,0.0534865356896377,0.0531073125541968,0.0549803562897017,0.0566948867233954,0.0562514056810934
0.025,0.085,0.0494960486865368,0.0594383925420439,0.0379097326009437,0.0548135659591285,0.047169160895748,0.0540107383525866,0.0542246372382094,0.0558777308093122,0.05695153158874,0.0567710335446196
0.025,0.09,0.0497597191633068,0.0624109831193115,0.0386673516514422,0.0580957063294314,0.0477489760383295,0.0566236681261992,0.0571497888316753,0.058964091397923,0.0598732250270354,0.0587317108152218
0.025,0.095,0.048864623591507,0.0638905081937495,0.0374436624985212,0.0587104882061215,0.046904899855747,0.056185284535538,0.0572776672730283,0.0599076600049885,0.0608458208172051,0.0580932434421356
0.025,0.1,0.0493813814739106,0.0654356712148814,0.0382879478168337,0.0612555289508408,0.0486636843003785,0.057623328024754,0.0594186858061555,0.0625795827540718,0.0630903405168057,0.0596733346171393
0.025,0.105,0.049203721786691,0.0696943873333658,0.0389565790628948,0.0642547853792515,0.0482761251888495,0.060654370392585,0.0619148749248089,0.0660394037836077,0.0662071725407908,0.061553282520275
0.025,0.11,0.0493863865756768,0.0708195902319107,0.0384105229601691,0.0661212053924226,0.0487834173877253,0.0600677231256537,0.0624476231389079,0.0671871131222948,0.0675852119309855,0.0626321264205218
0.025,0.115,0.0488441274888224,0.0737118870089932,0.0390160540777926,0.0685269893801784,0.0483260866811582,0.0624115572380958,0.064208273739315,0.0697658229600287,0.0698972790848695,0.063315048232297
0.025,0.12,0.0491155813562139,0.076535169482784,0.0389363347584758,0.0716291070184968,0.0491043243771382,0.0623614873306982,0.0649901802703711,0.073128077347718,0.0720635354379617,0.0638313776025284
0.025,0.125,0.0492154253778672,0.0772413546775211,0.0385202048551178,0.0719874400785059,0.0491767613836302,0.0627558721398106,0.0654901852139992,0.0737127145103831,0.0727486396556854,0.0647667532767498
0.025,0.13,0.0465009213472498,0.078115860047154,0.0363977112709787,0.0730353786367467,0.0466349335827189,0.060509099918143,0.0647413790848902,0.0747417090941845,0.07203889874101,0.0617113211327228
0.025,0.135,0.0485387084222586,0.0819781542035723,0.038249163207203,0.0763586695341103,0.04834939321688,0.0619853187406716,0.0659246298212915,0.0780452313441944,0.0748300940539309,0.0631743235606568
0.025,0.14,0.0486999397775465,0.0854245284783821,0.0379694125868858,0.0796033748843087,0.0478631739555295,0.0605880767179038,0.0658160645919484,0.0808398739301046,0.0772636027570029,0.0635357772277445
0.025,0.145,0.0486085606785653,0.0863592661743317,0.0389867579353516,0.0813739037180633,0.0486956714576486,0.0630559799356216,0.0685229223747905,0.0831219611167809,0.078019775392706,0.062958637429024
0.025,0.15,0.0467710541611688,0.0890493606578632,0.0372476130665524,0.0835648107080757,0.0460247287615924,0.0607508680520415,0.0652792171740862,0.0849157041395117,0.078125142996348,0.0619306484517372
0.025,0.155,0.0475445475492229,0.0894789899418321,0.0378674633314705,0.0845675429755223,0.0471257119968455,0.0609594283270619,0.0655687097415807,0.0853276413638397,0.0790797588643989,0.0620485186839568
0.025,0.16,0.04738144502365,0.0917105100230654,0.0379938035174145,0.0874839798563695,0.0478242294727707,0.0594912608265126,0.0654175983705894,0.0878951956623555,0.0794715641079028,0.0605364491610218
0.025,0.165,0.0467047486964697,0.0945776389903253,0.037698487940452,0.0899334437134494,0.0459888114670319,0.0583673535439909,0.0648586532677197,0.0901777452300533,0.0798676400790332,0.0598778066742587
0.025,0.17,0.0472909094849859,0.0969048301255143,0.0378724243252735,0.0923158540014388,0.0470835266948656,0.0573645539405199,0.0642091750661854,0.0920270219234965,0.0798250646011949,0.0582018877254912
0.025,0.175,0.0461345795056248,0.0984253259015734,0.0368495631729696,0.0939282474170923,0.0453787641681261,0.055485007474944,0.0619313298861794,0.0927753780394064,0.0782289242997065,0.0566139866058647
0.025,0.18,0.0488399165842113,0.101561199529388,0.0385987291194882,0.097841324096977,0.047585987791481,0.0560939724955991,0.0619806210268012,0.0960433723668611,0.0804940453894025,0.0592000133117884
0.025,0.185,0.0476703260021088,0.10197829070674,0.0380790868812641,0.0984246939136346,0.0468536186364775,0.0539746078912418,0.0589910049925379,0.0959043541402146,0.0775112756039674,0.0564405178461928
0.025,0.19,0.0453471726499314,0.105385024344784,0.0359044094141462,0.101214160324292,0.0437396274004231,0.049888218688228,0.0565599216090453,0.0965386347182873,0.0750157004778389,0.0547779336092262
0.025,0.195,0.046868323897989,0.107639516378909,0.0376823079174304,0.103491428804512,0.0455763818751153,0.0510247567986546,0.0554253601072159,0.0977570858148747,0.0749624976035102,0.0538028367697114
0.025,0.2,0.0470656952114933,0.109152157348141,0.0372246117107146,0.10526459953083,0.0462463661853499,0.0495743721219267,0.0543326299037079,0.0990132830016893,0.0757901182297571,0.0544834577165101
0.03,0,0.0525773980047571,0.0380414745482102,0.0408746491594921,0.0309054066451608,0.0424336012226033,0.0349837351962779,0.0330028096080586,0.0324279286550367,0.0343241382134639,0.0387267768628019
0.03,0.005,0.0502189906543312,0.0360610046759156,0.0397474198003692,0.0306333946642083,0.0408360550827346,0.0342096227727542,0.0325229242403358,0.0314626930686868,0.0337742333529035,0.037031255934923
0.03,0.01,0.0513994616070622,0.0372017536067053,0.0396428625504037,0.0317847803123402,0.0419862347920498,0.0348094174452585,0.0332871113363932,0.0328437285087606,0.0337317662219987,0.0372880281634662
0.03,0.015,0.0498824043773465,0.0370651894040252,0.0391055220152712,0.0325530901248658,0.0409223038186157,0.0350023944567516,0.0340832032587028,0.0332631635141184,0.0345797506794562,0.0375683937161327
0.03,0.02,0.0512829229664675,0.0393011345377691,0.0414777394478873,0.0349508851141219,0.0429547963991735,0.0370148693241328,0.0360234449020182,0.0358564721135747,0.0371429588685542,0.0395422576654182
0.03,0.025,0.0515966742951108,0.0388912643163682,0.0392995451953906,0.0343238744970817,0.0432201189649911,0.0378207066656973,0.0363011965440241,0.0350651979403511,0.0368634983663231,0.0401848584361753
0.03,0.03,0.050926707725337,0.040047117225097,0.0404882486406771,0.0363945470815462,0.0433100303066775,0.0388871748080749,0.0380090764957542,0.0371659926383855,0.0384565928178477,0.0409340128097789
0.03,0.035,0.050053711152328,0.0407494088580219,0.0399250801592437,0.0377599885208834,0.0428927496977697,0.040024200683747,0.0392165942565949,0.0380002842822449,0.0394875088636106,0.0422363730292514
0.03,0.04,0.0512097636911594,0.0437103712977112,0.0398887642214454,0.0399670822394062,0.0450628636139131,0.0412925724350738,0.0407242531058814,0.0406509623216975,0.0418325700113023,0.0445178256822352
0.03,0.045,0.0504159405800691,0.0440286798578306,0.0401758474311928,0.0408019142395222,0.0449836908456991,0.0427314902722447,0.0417301570522596,0.0416197430128645,0.0427874756045354,0.0449704637950302
0.03,0.05,0.049842982062751,0.0465714404250765,0.0405083577939097,0.0434144917837296,0.0451021729511315,0.0450943393666319,0.0445762564273321,0.0439040801226236,0.0453245783069266,0.0471682558765969
0.03,0.055,0.0499044477693221,0.0472616469836606,0.0395075195073691,0.0442403975081194,0.0459289406478423,0.0451561248973905,0.0447303062756268,0.0445132529666609,0.0458097431606794,0.0475993041858924
0.03,0.06,0.0502018007825525,0.0511492443104229,0.0400635016201612,0.0474445735083833,0.0471060274672811,0.048071059931458,0.0478578964964395,0.0477660597451049,0.0494233536843499,0.0501957779350815
0.03,0.065,0.0503999761316892,0.0512255547262908,0.039308306180149,0.0478235189019839,0.0470308973036743,0.048970227134123,0.0487681471021389,0.0485351458092521,0.0502677581229319,0.0513669509941438
0.03,0.07,0.0520070112419198,0.0550083604323276,0.0406677814605181,0.0519714850676922,0.0490423237955393,0.0521895513850905,0.0523912219083313,0.0526245080651112,0.0540100566262693,0.0545738508030397
0.03,0.075,0.0492768998726581,0.0555691039096304,0.0389181417203711,0.0519223990406994,0.0473171440367514,0.0518903692729111,0.0518623067588586,0.0526386179148791,0.0538032125400496,0.0539684872881027
0.03,0.08,0.0491423784581991,0.0578550699161364,0.0391061094028681,0.0541301202434861,0.0469308595174744,0.0540663264068736,0.0537925139504643,0.0550087655783882,0.0564227587847109,0.0560827872259823
0.03,0.085,0.0491173428248026,0.0590889654031348,0.0388391117633074,0.0549523150752258,0.0475584118723296,0.0538252996669779,0.054454924183964,0.0559808440603583,0.0573456910625582,0.056477890385042
0.03,0.09,0.0489473074064688,0.0615165139168892,0.0386562248195939,0.0574918433039362,0.0474547360330819,0.0557300004525938,0.056657741756113,0.0584173250195539,0.0592602362562232,0.0578894819768806
0.03,0.095,0.0495422234273467,0.0645114938236802,0.038476492470042,0.0600522019240973,0.0484834718758222,0.0574969189785275,0.0585746730950628,0.0614000046999436,0.062001714541456,0.0602550390375985
0.03,0.1,0.0490111172529169,0.0660830381164318,0.0396577730622162,0.0618349533609255,0.0490941239227205,0.0588492695219211,0.0599081880085096,0.062808487493719,0.0641191540309492,0.0607364133869557
0.03,0.105,0.0481364177489199,0.0673664609969334,0.0385833751545142,0.0635501695411839,0.0474380850214681,0.059635429714728,0.0610172907265939,0.0644585014531785,0.0657245987218388,0.0612027737441724
0.03,0.11,0.0484115646525727,0.0698862800832995,0.0389101429497042,0.0658971671067035,0.0481128931344919,0.0605321868891536,0.0620570512193409,0.0670110882121349,0.066697195312733,0.0619274528120017
0.03,0.115,0.0490998352955142,0.0729594459109845,0.039066299345929,0.0683543335306867,0.0482702872962819,0.0608413624779299,0.0637984418500555,0.0698323597610873,0.0692380734697212,0.0629743252636471
0.03,0.12,0.0492364822738601,0.0757568005169327,0.0388142013536362,0.0714381085083664,0.0494373574590981,0.0624568212487448,0.0655926529698774,0.072835016316468,0.0714994576611786,0.0643684897745301
0.03,0.125,0.0477528339271657,0.0763456304496617,0.0387255568950344,0.0724410366879598,0.0480002872391352,0.063200119100993,0.0657402981994974,0.074058632575282,0.0722630876212349,0.0642483226335738
0.03,0.13,0.0475530626895033,0.0797769966863055,0.0388795451884457,0.0753076212724515,0.0477911444586152,0.0633039866059016,0.0670266309124675,0.0762154959502861,0.0744246224469573,0.0633331927722156
0.03,0.135,0.0489594001508457,0.0821312016302892,0.0383828312292386,0.0771886135698902,0.0478648124291892,0.062361993938271,0.0665858050208021,0.0785061131971488,0.0756299498732679,0.0642499716513116
0.03,0.14,0.0482771738073871,0.0837256874336402,0.0388519528314563,0.0797235078143453,0.0484113860761034,0.063174347862345,0.0674448842494318,0.0810839617654647,0.0769083003775118,0.0638566821556457
0.03,0.145,0.0475225394488071,0.0864397771179856,0.0383848365563851,0.0817042975077562,0.0472332781393475,0.0614319207297924,0.0672791346185994,0.0829285309035626,0.0780207246480443,0.0628267087417526
0.03,0.15,0.0480519912692401,0.0891897138722424,0.0380038104487349,0.0843708153413473,0.0479602800141662,0.0622437023611637,0.0679842335963323,0.0862094396131589,0.0797131987876031,0.0625115105494507
0.03,0.155,0.0492724966429542,0.0914396393561294,0.0394480089302139,0.0871250041406273,0.0493783697451027,0.0622550546156827,0.0673326476355093,0.0881286730644729,0.0805510964352182,0.063616038436557
0.03,0.16,0.0481582082230765,0.0935174623311331,0.0387417636764172,0.0890372514948019,0.0477641961351495,0.0617360008498387,0.0678322020805802,0.0901682716455111,0.0813058391248036,0.0625645421663295
0.03,0.165,0.0486537695188344,0.0948454628188742,0.0388366218780499,0.0909107214507681,0.0476016503897841,0.0602705011301136,0.0666015867828826,0.0912733663548323,0.0799436305574344,0.0608887313351173
0.03,0.17,0.0474377749348608,0.0958848557756815,0.0381550028478025,0.0921016493860461,0.0471736003944837,0.0571938700811215,0.064519990743668,0.0922383881749452,0.0803459069850562,0.0591589497243426
0.03,0.175,0.0480423750488421,0.0977325710607607,0.0382520658478926,0.0941076157417449,0.0466577518161583,0.0581950313778218,0.0638731778434946,0.0936240030420459,0.0812513379568548,0.0587871057768036
0.03,0.18,0.047647828444101,0.101211664600009,0.0393848378360618,0.0976148407162961,0.0476321499216066,0.0578467922993964,0.0641813036571452,0.0962342093421565,0.081596834971143,0.0597353406977328
0.03,0.185,0.0466144321916243,0.10298948881647,0.0370493311420973,0.0991144991560756,0.0457886496285431,0.053078016187603,0.0600898952374735,0.0965098619609047,0.0782693993827273,0.0550083944180578
0.03,0.19,0.0477386008809378,0.105002090480116,0.0381645570019902,0.1013564251125,0.0456206525698893,0.0538757590389143,0.0593551834048893,0.0979630443668572,0.0781532449091682,0.0565897729049681
0.03,0.195,0.0482904459826127,0.106290368681557,0.0396548125818276,0.103815710375332,0.046161220543599,0.0540093202073381,0.0584551116605021,0.0981909903466856,0.0764585004901043,0.0557241390389577
0.03,0.2,0.0470404531049165,0.110653139947607,0.0393218092343918,0.107494613775683,0.0451352997679648,0.0525728891446003,0.0571736204657805,0.101542899595196,0.0760718001866248,0.0541911927437619
0.035,0,0.0501619724918419,0.0355142432446115,0.0402383049093971,0.0297872028325177,0.0403916889592423,0.0333521767444906,0.0319327793854188,0.0306427345123266,0.0326892631780829,0.0369494192365932
0.035,0.005,0.0510017402222211,0.0363233765343952,0.0409157706216138,0.0303006842082146,0.0419939942963534,0.0335599456526614,0.0321965362842782,0.0315528357594514,0.0340906107902035,0.0377690996608639
0.035,0.01,0.0512664654001571,0.0372276419721713,0.0414470213080319,0.0324680873986347,0.042032100577015,0.0352696887957794,0.0338821459093982,0.0332709868336872,0.0348837019349134,0.0386643809582696
0.035,0.015,0.0505168158259547,0.0375931981375696,0.0395893361293658,0.0331489602691383,0.0427315775586943,0.0363913284843794,0.0347534784408399,0.0338094730973744,0.0356630798497259,0.0389857374406654
0.035,0.02,0.0501209889041709,0.0382098950054425,0.0406338564247731,0.0343480988461609,0.0428148613284889,0.0372599923673347,0.0355128379351727,0.0350141143488172,0.0359654332480911,0.0391169809186588
0.035,0.025,0.0517432964916361,0.0386832604502807,0.0411871082545236,0.0355164287729314,0.0439843973125686,0.0380174232597655,0.0364579976037991,0.0359202184160217,0.0370624105131183,0.0409204462142188
0.035,0.03,0.0522812738774649,0.0420917251207266,0.0408493909224184,0.0377945973108074,0.0454095735117037,0.0399347556322413,0.0391923475182546,0.0388235365366999,0.0400278858398021,0.042927009026935
0.035,0.035,0.0506548374751477,0.0406240361920411,0.0412204780830678,0.0385553386026504,0.0448540422780474,0.0396045254714785,0.03903953194514,0.0390688408687578,0.0399246257759242,0.0420798727497104
0.035,0.04,0.0501593035123156,0.0418553606637128,0.0396293655772449,0.0384849708271426,0.0445283267209314,0.0404645193618558,0.0394575941776412,0.0390373954415234,0.0403436531463006,0.0429119753477401
0.035,0.045,0.0493855779985602,0.0439530863259363,0.0397190221995221,0.0410031310922371,0.0443758912362749,0.042364590790713,0.0417332442186325,0.0414347521142899,0.0429116100999195,0.0444783445972997
0.035,0.05,0.0495534882684961,0.045703538309339,0.0396979675936701,0.0427545554068217,0.0446892603109761,0.0436581860303204,0.0431501340998701,0.0434948772641053,0.0444485137595702,0.0462336020877399
0.035,0.055,0.0505710359875609,0.0496255719167015,0.0409317207249737,0.0459530200791112,0.0468747231441329,0.0474654463740574,0.0471091433974294,0.04664873266123,0.0476875656981484,0.0492279255387033
0.035,0.06,0.0509261623348251,0.0497502881796682,0.0416112832090981,0.0474777900591665,0.0475028577498829,0.049051715252128,0.0484239908469663,0.0481272556440378,0.049779663286042,0.0515016035637329
0.035,0.065,0.0500388395551752,0.052155644910104,0.0402725605082859,0.0484423287735738,0.0469522879267138,0.0489357075341809,0.0486095245436301,0.0495242979557458,0.0508277978378298,0.0515852116012715
0.035,0.07,0.0509171925866189,0.0549916446425706,0.0407411687417369,0.0516942677716223,0.0485034866707864,0.0523839667605602,0.0524245076862154,0.0525450339255031,0.0539382270933019,0.0543623102035376
0.035,0.075,0.0506385935649232,0.0561556548462892,0.0396552970871589,0.0522570826889947,0.0481489534475246,0.0525937322618767,0.0521100774584853,0.0529575622698483,0.0546886948081881,0.0551899056797916
0.035,0.08,0.0495215027989362,0.0578333918038664,0.0396214457968008,0.0543833381347455,0.0480426389701769,0.0543918505086882,0.0542292262348524,0.0553942438753439,0.0564534291445876,0.0561956239540053
0.035,0.085,0.0479064064796095,0.0596777342468437,0.039972916867344,0.056583267005755,0.0474429165788476,0.0556730202115534,0.0563789150874775,0.05708011480113,0.0587730860874614,0.0580013525805199
0.035,0.09,0.0505060062530236,0.0621359683020248,0.0403330009396706,0.0591614165544646,0.049375383207695,0.058213569312417,0.0587490764807944,0.0599736817809611,0.060806656819013,0.0596524338171354
0.035,0.095,0.0492959311509092,0.0637110637300058,0.0397909499972223,0.0600029677450499,0.0478279639322178,0.0577755169325302,0.0591107804832658,0.0613582091703629,0.0627754084726994,0.0606925579409308
0.035,0.1,0.048625011748807,0.0671944297260109,0.0400081012064928,0.0638501597671049,0.0490460236478004,0.0607626734894924,0.0622788527242983,0.0650484277954233,0.0658424002544495,0.0627134947090611
0.035,0.105,0.0496274779583347,0.0689848382288297,0.0398755314944503,0.0652819469127998,0.0496759660337357,0.0603434651899121,0.061974101574,0.066110578783376,0.0661513590694249,0.0624560762203092
0.035,0.11,0.0496668266473683,0.0712776468915837,0.0401856573636381,0.0676225396485284,0.0491326009226466,0.0622772608598441,0.0647046467482625,0.0688469870752086,0.0692970230754795,0.0638742536798884
0.035,0.115,0.0475194511693664,0.0733841729063897,0.0397716201187662,0.069594205587996,0.0480652794314939,0.06289344654082,0.0654626173770013,0.0708509947771953,0.0699861471505946,0.0629979069486936
0.035,0.12,0.0502683401872799,0.0744083675343369,0.0404745190122887,0.0712551668079081,0.0496672368676626,0.0635612183571333,0.0654450208151409,0.072212379099103,0.0708429842028374,0.0642512516738983
0.035,0.125,0.0491222379846768,0.0767624289800694,0.039437454287103,0.072941356502833,0.0483578380416826,0.0631357819167533,0.0662668313217651,0.07418124653804,0.0727388250695933,0.0640840140827114
0.035,0.13,0.0488646722218979,0.0793938923282914,0.0395693554840275,0.0754334288560561,0.0485653571805613,0.0636733231229527,0.0673261050494425,0.0766894700297786,0.0744722540376229,0.0646458268774203
0.035,0.135,0.0489226359563521,0.0839381757060262,0.0403776178693935,0.0796462042163013,0.0485670584241588,0.0660367031878752,0.0693525420509282,0.0812905723140527,0.0785833945884875,0.0655164371521816
0.035,0.14,0.0493925935629522,0.0839563111546428,0.0401109809396534,0.080144477589122,0.0492487998788889,0.0647252863534111,0.06919104100861,0.0814128141934426,0.0780234107725506,0.0658068714689328
0.035,0.145,0.0483247820593095,0.0856681557608592,0.0387214563424918,0.0819360000387635,0.0482248355081475,0.0647048390558714,0.0692293184777822,0.0827534094215501,0.0786963454050385,0.06460170984604
0.035,0.15,0.0480823676819132,0.0881076700796363,0.0399852199111043,0.0840502537822703,0.0481169020541537,0.0637307073310352,0.0686719627293561,0.0852549585379445,0.0796112440814593,0.0644009965089329
0.035,0.155,0.0466012029313807,0.0896374930155576,0.0383397032870254,0.0858663228287309,0.046855639852656,0.0613894440507206,0.0677780398596436,0.0865845371566872,0.0795925157180457,0.0618747513968474
0.035,0.16,0.0468965493733562,0.0933610870262751,0.0391526167607706,0.0893802589437457,0.0480328940034892,0.0623351267005212,0.0689045617288578,0.0902791917300087,0.0806272633838776,0.06192749885341
0.035,0.165,0.048472221653703,0.095712270816208,0.0396555621162838,0.0921339259791584,0.0483692680826794,0.0611442587868332,0.067282932353831,0.0918478201935206,0.0815590098759343,0.0622094578379179
0.035,0.17,0.0481789325977391,0.0973540079657114,0.0396418816546533,0.0934215446206456,0.0472614239022497,0.0613005396293161,0.067768449508695,0.0938996876344704,0.0823143860051635,0.0614101798859297
0.035,0.175,0.0482259936198576,0.0991405890922253,0.0391242706797846,0.0951117085271297,0.0473722812182814,0.0590785949003407,0.064734429065781,0.0940639158239434,0.07977365262579,0.0597779789984084
0.035,0.18,0.0466737327144615,0.101402427150659,0.0385991737945162,0.0979683781149837,0.0471334226764234,0.0580029783276629,0.0646492338593027,0.0962067899098762,0.0807878785352095,0.0591942830643256
0.035,0.185,0.0466342559727688,0.103513813848817,0.0383450274769328,0.0999767619699839,0.0452806014535719,0.0565482599831205,0.0627758081883472,0.0977917665539116,0.0788992074195212,0.0563396186650193
0.035,0.19,0.0479093643410763,0.105001564023337,0.0393426522169555,0.102342328488118,0.0460461254138216,0.0564943922876806,0.062643044988321,0.098985890785757,0.079285734732446,0.0569163032095024
0.035,0.195,0.049045230691139,0.108352797459873,0.0395033361183802,0.105054994180311,0.0479272445158866,0.0548187522738662,0.0602669558384485,0.100974819633128,0.0785701819247823,0.0574021387660979
0.035,0.2,0.0478567266654041,0.109868162381909,0.0391503034892346,0.107067371400194,0.0465736828797391,0.0525484311667248,0.0584276356821278,0.101426136115771,0.0777992456794895,0.0546775038552752
0.04,0,0.0507397867759441,0.036039348882882,0.0425221110719499,0.0307503829451781,0.0414357583958001,0.0355868171468782,0.0337000933691251,0.0317398308686862,0.0336945219276185,0.0377344015404591
0.04,0.005,0.0520423291264718,0.0368341767440971,0.0421374653187624,0.0320746468958434,0.042431810530077,0.0354684815885262,0.0336655374582042,0.0328513317989245,0.0340766792897895,0.0379712183822326
0.04,0.01,0.0506736096109299,0.0373006345565632,0.0418619524889756,0.0327001503947828,0.0413605717487511,0.0358062425708258,0.0347281415356985,0.0339031862069014,0.0356015665076256,0.0387300391955773
0.04,0.015,0.0519189688591038,0.0378284838458164,0.0419581049933764,0.03339973708225,0.0430519148846447,0.0368216005201181,0.0352137975276754,0.0344587181076036,0.0361199023357206,0.0394882421792638
0.04,0.02,0.0512347354447457,0.0384196867255346,0.0422447145568214,0.0352709604544286,0.0432060934965217,0.0379489977781328,0.0366778230373091,0.0359409679360341,0.0373172401428467,0.0401272788147155
0.04,0.025,0.0508221314510885,0.0388854562653251,0.0405914282173549,0.0355302906974528,0.0427509605381697,0.0375861278697793,0.0364679251380764,0.0361999741740401,0.0377842778299646,0.0401589878950977
0.04,0.03,0.0519244991116284,0.040646875382062,0.0420317245048409,0.0382454086113514,0.0457813085754993,0.0404207393939464,0.0394070988463999,0.0388447606917808,0.0401907097108574,0.0425859005572855
0.04,0.035,0.0518494679771794,0.0431001172028976,0.0426979083574318,0.0397846913760069,0.046106725283266,0.0423915707947348,0.0413329593484159,0.0405621111563294,0.0419880168078699,0.0446839009765465
0.04,0.04,0.0517299180449772,0.0436566270161719,0.0419735671831179,0.0411183038661549,0.045693394076611,0.0428633862910292,0.0422375534579564,0.0416663327873376,0.0432823934713975,0.0451719930181914
0.04,0.045,0.0503670128257356,0.0442330574162851,0.0416258987343432,0.0425476742354693,0.0462736506697398,0.0440039616357662,0.0432484592290739,0.0427647158971984,0.043597999957605,0.0456800993934774
0.04,0.05,0.0500251978927959,0.0459556651825752,0.0423611853756611,0.0440636857790614,0.0462081895906416,0.0450295915903878,0.0445640171942061,0.0444603918482441,0.0452912943297094,0.0472191450149528
0.04,0.055,0.0497818627504234,0.0480245828980224,0.0410667576806381,0.046124322710125,0.0464162169483083,0.0468031106246722,0.0465204116433214,0.0464815317314409,0.0475990823875337,0.0486662371658436
0.04,0.06,0.0496839882870952,0.0490718574914111,0.0403330472301862,0.0464486778720968,0.046564847343144,0.0474148728408452,0.0469724681266187,0.0469412823106502,0.0482804204837141,0.0488957569636231
0.04,0.065,0.0496612067664684,0.0516497688337915,0.0420971306723996,0.0496047820790545,0.0472409522959456,0.0498906152617494,0.0497074957926471,0.0500562811542287,0.0513626949353963,0.0521276034277783
0.04,0.07,0.0490143407544712,0.0539668254241144,0.0415616966463399,0.0517750078506459,0.0470627111889422,0.0516992040352682,0.0518644231688099,0.0524146051315539,0.0533591995776246,0.0523546490915974
0.04,0.075,0.0494081723073601,0.0554712806655192,0.0409989340964204,0.0531358096208631,0.0475880473306931,0.0530714362587934,0.0531676403473256,0.0537634316074711,0.054223452206277,0.0548631004570286
0.04,0.08,0.0504373897546725,0.0588674601621139,0.0424403137844658,0.0558161685764352,0.0489574272618687,0.0554970177980354,0.0555848491712348,0.0563744537151979,0.0570808096353755,0.0565043296221812
0.04,0.085,0.0505651197450917,0.0609256152849631,0.0415105214530606,0.0581422483540507,0.049796006341241,0.0575301578664776,0.0578199146162437,0.0591485933646149,0.0607526859475179,0.0591091073776037
0.04,0.09,0.049182222895828,0.0626207831426238,0.0410483983055341,0.0599927557080513,0.0498714894604019,0.0586339709873008,0.0589242377258326,0.0607045878653327,0.061167014120065,0.0595385170459188
0.04,0.095,0.0492970669798684,0.0645570218630352,0.0412633401673439,0.061525853950267,0.049281130156276,0.0591632783455412,0.0602012333666447,0.0621616820249594,0.0633741993680119,0.0610049275965723
0.04,0.1,0.0485424028187876,0.066928304948909,0.041500577551877,0.0643719483499353,0.0487972878262587,0.0609627463790952,0.0620756367881168,0.0651074168261807,0.0653225026157873,0.0619301761086589
0.04,0.105,0.0470398341566998,0.068696053017051,0.0407793017606622,0.0657951476398874,0.0480237906414629,0.0610672615081277,0.0627615458227098,0.066555448271633,0.0668552539090604,0.0614091064270065
0.04,0.11,0.0491476761077447,0.0718722889934015,0.0411297461189569,0.0682194829613674,0.049288932740239,0.0631080778599288,0.0651595899459295,0.0688052235078905,0.0692368427116171,0.0642687313384225
0.04,0.115,0.0487033122305244,0.0731794119563678,0.0402867663081349,0.0699718816878892,0.0489613597838182,0.063677910211444,0.0660650003185978,0.0710078787366118,0.0705729703082265,0.0641476834918378
0.04,0.12,0.0491541777076219,0.0761571908685462,0.0412425900485002,0.0724033284727678,0.0488040580567157,0.0647165634050773,0.0673895308803955,0.0738673849353794,0.0731395227014673,0.0655910247825338
0.04,0.125,0.0495539344692635,0.0778312307261013,0.0415704428405251,0.0743767316103261,0.0494413385423209,0.0651858853972214,0.068094917147768,0.0754201019089007,0.0742788731483115,0.0663796948278102
0.04,0.13,0.0492310894785496,0.0803872647126809,0.0412935101157852,0.0765431257560456,0.0487684485444113,0.0656614008229384,0.0688628953483908,0.0779006831640631,0.0762838647907898,0.0665587337664731
0.04,0.135,0.0491016457222494,0.0816420905918518,0.0409294163920802,0.0783931328976695,0.0493554221777709,0.0662794425819072,0.0700382595329637,0.0795524709584809,0.0770352817074123,0.06592001046791
0.04,0.14,0.0476655463500274,0.0844891313908989,0.0405728348582206,0.0805383142857603,0.0481036293216053,0.0647761672151623,0.0693913012841218,0.0817910830514896,0.077938358271448,0.064866007951824
0.04,0.145,0.0495295310903468,0.0874222594160215,0.0413203023880501,0.0835385354890585,0.0492548830947504,0.0664339983007612,0.0706863097677927,0.0849440304010902,0.0807640530151561,0.0664272532641432
0.04,0.15,0.0468941935087218,0.0894312133039159,0.0404093153200588,0.0858452723430464,0.0468582120861773,0.0641542528507619,0.0694180744937126,0.0865585017381874,0.0800444840826649,0.0641824265962233
0.04,0.155,0.0484187776817635,0.0905143521734392,0.041116539875606,0.0875197101392572,0.048759612711295,0.0642971720828654,0.0703225298563696,0.0879135237788237,0.0813812604590484,0.06369947531422
0.04,0.16,0.0468827238563515,0.0930704588046549,0.0402393827471694,0.0894856884692507,0.0471700544083998,0.0633497673684234,0.0697827192999406,0.089661504660829,0.081029040838973,0.0629316917509974
0.04,0.165,0.0488116961469047,0.0952618806208585,0.0400617272487577,0.0916758624638038,0.0479307771458812,0.0640895853698046,0.0703676301473686,0.0920091151402113,0.0824628126301637,0.0630478365777508
0.04,0.17,0.0471206067546244,0.0966264867142947,0.0403656890987174,0.0933812571607749,0.0474334019448604,0.0619755336634562,0.0682302040306587,0.0931015969310223,0.0811976657267316,0.0607805563200979
0.04,0.175,0.0491406663842115,0.0995878678245003,0.0401435587454176,0.0962312982622821,0.0479304423146531,0.060262310667842,0.0667619804973761,0.0954440529043142,0.0818913242406852,0.0609360856860896
0.04,0.18,0.0482591920074197,0.100885835240091,0.0406325707516477,0.0978268716531129,0.04710528355992,0.059389756420794,0.066683155934386,0.0960164216872815,0.0814172560866692,0.0594474170088617
0.04,0.185,0.0474565591622688,0.103139994136384,0.0403224555502455,0.100039139260817,0.0464867601296325,0.0589225222639021,0.0658248649661472,0.0979369649588846,0.0816857304433214,0.0591364815799834
0.04,0.19,0.0469995152011861,0.106245293876451,0.0400253990419584,0.10323611130379,0.0468020299500593,0.0558021309780624,0.0630218277015211,0.0992815563114961,0.0786824224214959,0.0576621406809028
0.04,0.195,0.047298509963012,0.108276005567938,0.0408427626889666,0.1061047159253,0.0470679363644491,0.0551060569555436,0.062645922717249,0.100990899733738,0.0798335803709663,0.0575095174105847
0.04,0.2,0.0482138687005692,0.109963687049037,0.0399675462796665,0.107305568450516,0.0463554081891547,0.0538496154959074,0.0601043034452164,0.101099865952681,0.0783686569660531,0.056003975249434
0.045,0,0.052316068215086,0.0362914716305602,0.0449632798696513,0.0316895903814877,0.0429907863406288,0.0355945052032127,0.0344902982544539,0.0331997507266229,0.0349265569149513,0.0388277833890701
0.045,0.005,0.0513485779972598,0.036768455276022,0.0444559672971937,0.0321369284466426,0.0427074446527623,0.0359262179893809,0.0347165673487255,0.0329970765268992,0.0347087815545719,0.0380448567349642
0.045,0.01,0.0514467739256086,0.036160705877653,0.0431514037628118,0.032555640075048,0.042718475720293,0.0350884606006197,0.0339545893708268,0.0332829703742483,0.0343453990854055,0.0376006909389804
0.045,0.015,0.0510439553681383,0.0381232717229891,0.0447884645978168,0.0349295775849727,0.0440045244362387,0.0383369352685063,0.0371016914579985,0.0356692709378979,0.0374378253258007,0.0403578467472654
0.045,0.02,0.0534698726914873,0.0378036052639102,0.0426640010211946,0.0348835779180954,0.0448224484760911,0.0377515166314196,0.0368177381086427,0.0359316857086925,0.0370749344211329,0.0407253683841997
0.045,0.025,0.0514282353325728,0.040514454070468,0.0443719896004607,0.0378083069336362,0.044884181162828,0.0405090795882686,0.039359694549412,0.0383622115036608,0.0397139564280363,0.0424836001702296
0.045,0.03,0.0507478659909627,0.0401664769468759,0.0437166160396999,0.0383306426551404,0.0450689040211377,0.0403828100377327,0.0395611020304143,0.0390458070499668,0.03980606198394,0.0417126257951914
0.045,0.035,0.0503518063535629,0.0421691583249713,0.0432445169240082,0.0396686075866683,0.0449022268715321,0.0409942212459739,0.0403742519567899,0.0402365283526921,0.0413132158022155,0.0433826705857294
0.045,0.04,0.0514976895659063,0.0423540888020719,0.0429247630828806,0.0410209904355871,0.0464110386229905,0.0428098178144082,0.0423030771525258,0.0415863401843733,0.0423795137386061,0.0449228599365763
0.045,0.045,0.0493475491308388,0.044865956157902,0.0432069014473426,0.0431256924457788,0.044741168078038,0.0443027318128825,0.0438373973738406,0.0435849767265651,0.0444524165790242,0.0464389104102789
0.045,0.05,0.0514154873937949,0.045942282318427,0.0432237383570186,0.0448148422492082,0.0472265978533176,0.0461791982486203,0.0456434785517009,0.0452050775101673,0.0461351287197099,0.0481762800459644
0.045,0.055,0.0494386506843513,0.0484825536607295,0.0433785007758251,0.0474569387795423,0.0472024083307611,0.0479028225514452,0.0477079514103221,0.0478865030063283,0.0485927923469624,0.0496147539691561
0.045,0.06,0.0509058829724823,0.0507593717534617,0.0429650543148443,0.048964823546981,0.0483124529758434,0.0500893132859301,0.0496241104260541,0.0493930109758751,0.0504517506593514,0.0515011641445259
0.045,0.065,0.0505911357135646,0.0522864290279452,0.0431916421404368,0.0506798373929417,0.0489118100707535,0.0510483971800301,0.0510068843482765,0.0511224403586873,0.0523648938658066,0.0533848556301506
0.045,0.07,0.0493512161416105,0.0523158246483202,0.0424001517701057,0.0514960561574169,0.0477139608637882,0.0510103147924215,0.0512894272363655,0.0517436024422633,0.0528451444012855,0.0529818228202254
0.045,0.075,0.0502861373168183,0.0559858831849803,0.0429042708027629,0.054267272107122,0.0495772555341523,0.0550382439344278,0.0545838446528788,0.0548254344822098,0.0554769396435321,0.0557170211869596
0.045,0.08,0.0521761924440318,0.0584841058948489,0.0435521941836881,0.0567680032231598,0.0510423140876029,0.0567448107069639,0.057041738204966,0.0572742098158758,0.0586619722476786,0.058901561925625
0.045,0.085,0.0498125053998053,0.0612559849316036,0.0424765956624835,0.0589510797250205,0.0497608019655133,0.0577667784981211,0.0583837321910206,0.0596966217467831,0.0603144622562249,0.0589413960917242
0.045,0.09,0.049099763109573,0.0626483965544442,0.0426508682507277,0.0600036741503786,0.0488188257482582,0.0584469026692433,0.0589445313094556,0.0610374023681765,0.061766702139527,0.059552735327028
0.045,0.095,0.0487584238097348,0.0658926335309897,0.042138298547727,0.0626033960930472,0.0482868530485936,0.0599048129920929,0.0611094234952776,0.0637682952470549,0.064164294519615,0.0615242131570989
0.045,0.1,0.0497757401840839,0.0681649613307475,0.0427005050331153,0.0655317297602014,0.0495717729698567,0.0623084745156349,0.06329386290222,0.0662597926316159,0.0662397359234446,0.0630793240398922
0.045,0.105,0.0489033526294513,0.0695839510233342,0.0418972477057713,0.0666511729902258,0.0487376600993729,0.0631821751129084,0.0641439323714724,0.0674616246463849,0.0678842666240752,0.0644579542239575
0.045,0.11,0.0499722719468583,0.0721687575206409,0.0434440667260267,0.0696590502182385,0.049961739776051,0.0649734225789671,0.0669017761420813,0.0704330083757045,0.0710737215771562,0.0655434228539631
0.045,0.115,0.0499620226371892,0.0736396764575235,0.0431540589227464,0.0710575647820233,0.0505356236927938,0.0651554140183235,0.0666824562368885,0.0714901839628453,0.0712570405021633,0.0658246861711296
0.045,0.12,0.0484135977359973,0.0767335755810589,0.0420980337023664,0.0737606093377671,0.0498301813356854,0.0664124449109254,0.0682802223699239,0.0749361969075924,0.0738987013003867,0.0666757890498564
0.045,0.125,0.0488842509349494,0.0779033958879533,0.0424440418836664,0.0749905683965107,0.0491524796864004,0.0664905462317603,0.0693940368489997,0.0757597639903662,0.0751745897991348,0.0669894111589364
0.045,0.13,0.048921768756322,0.0800388188758528,0.042549103645576,0.0772508462081516,0.0497666236066083,0.0668419530993272,0.0702911319644581,0.0781268057117181,0.0769723772815139,0.0672617539348716
0.045,0.135,0.0494277761940162,0.0817912471297364,0.042301956667313,0.0788589104564974,0.049854627100472,0.0681140136390789,0.0712439584813108,0.0800146450333407,0.078494014302205,0.0668681384006835
0.045,0.14,0.0482244428295272,0.0841837525384811,0.0418973802831687,0.0814236727861017,0.0486826129040308,0.0677631615187528,0.0715489485974146,0.0822754618767893,0.0788822572433303,0.0667745134760685
0.045,0.145,0.0476031021827833,0.0872564581283307,0.0412866216820539,0.0838654243038928,0.0483033824964323,0.0669460339494438,0.0712813658309525,0.0849951731308967,0.0808598667542842,0.0661955686578601
0.045,0.15,0.0485594819756633,0.0884272551547095,0.0424490368740849,0.0858635657644903,0.0491080762499066,0.0671884046150432,0.0728427164067926,0.0865171223640592,0.0813189216731686,0.066145834834078
0.045,0.155,0.0484899902138915,0.0902553196415729,0.0412343659770706,0.0872111405849183,0.0486595142782555,0.0663838075693456,0.0715895018441016,0.087622704986684,0.081552333463836,0.0659179798790586
0.045,0.16,0.0485569981379331,0.0943690016621705,0.0422591675243697,0.0909328926154545,0.0479618169716378,0.0664900073737451,0.0726912412715264,0.0914629080833167,0.0836223844560474,0.0646058736211536
0.045,0.165,0.0483977095190389,0.0960781079140074,0.0414459566727076,0.0924029789063513,0.0483204385625283,0.0645063918429783,0.0700330010756729,0.0923856608370161,0.0823807830984044,0.0640714045108756
0.045,0.17,0.0486904733606195,0.0989388146129279,0.0410104397446086,0.0952443642043408,0.0476363135119336,0.0636477174317473,0.0703026574113552,0.0944881062039027,0.0837456424369583,0.0634335060659921
0.045,0.175,0.0476443518292698,0.0998414927497702,0.0416817748139824,0.0972245655253507,0.0471260558840367,0.0620691371366223,0.0697653844164993,0.0961789071273633,0.0831273523050475,0.0614791076111364
0.045,0.18,0.0462863015132884,0.100472020887346,0.0400669540838096,0.0978522079108047,0.0467149736845401,0.0608916160529544,0.0683916793811834,0.0962669762444797,0.0830188661715173,0.0602089528481212
0.045,0.185,0.0474346698032689,0.103836170866215,0.0416409454024074,0.100826557474303,0.0468437135179945,0.0596183456331408,0.066401609694986,0.099025877385453,0.0813264675270637,0.0596236037620754
0.045,0.19,0.0478227852820979,0.10485179621768,0.039863541564492,0.102008441362127,0.0456831266273868,0.0584281663104373,0.0652557282579388,0.0996650965350813,0.0811040624426198,0.0581802212733263
0.045,0.195,0.0479839957583018,0.107434605504015,0.0405710779573085,0.105679185409643,0.0472567346043792,0.0572727130143261,0.0632938695832386,0.100763644311746,0.0802629500283254,0.0570718296295846
0.045,0.2,0.0464883250798692,0.108142394675111,0.0394484550683807,0.106207658116654,0.0453880496933424,0.0540064591009132,0.0607393161387934,0.100246609310137,0.0786678245354385,0.0548186399390144
0.05,0,0.0518364410800634,0.0364915975786301,0.0450500671593426,0.0310343505988984,0.0434525071676641,0.03589666810221,0.0338403871447275,0.0322201063423111,0.0341933881539648,0.0385529235389026
0.05,0.005,0.0520267816752062,0.0370009067403068,0.0459161691343121,0.03286466538745,0.0435436529854779,0.0368962891074771,0.0349865375579265,0.033785284534607,0.0354619492765068,0.0395126026585993
0.05,0.01,0.0521674198662056,0.0377224864803196,0.0452024556988837,0.0336595010895103,0.0444379510092894,0.0378304410549588,0.035981975999365,0.0347758387413909,0.0363343793711098,0.040739794738279
0.05,0.015,0.0522894696552507,0.0377858899304251,0.0459034113359571,0.0348249059374948,0.0437344671057869,0.0383638805821201,0.0370954398868506,0.0360457004607758,0.0375928899147257,0.0407545175852285
0.05,0.02,0.0521335483561947,0.0392019135656145,0.0434635525908594,0.035848716673467,0.0444121070198188,0.0388178572681575,0.0376408410733058,0.0368922588305587,0.0378474524313233,0.0414124195131066
0.05,0.025,0.0489825675087137,0.03892737579155,0.044789161891179,0.0369561393559272,0.0437639060398479,0.0393606590758077,0.0379602075165977,0.0372604359139688,0.0384664685601498,0.0410787736663941
0.05,0.03,0.0524076536018668,0.0409833121045428,0.0459216567296737,0.0394114664586938,0.046717895735421,0.0414670977706213,0.0406672060227501,0.0397936456237735,0.0407743887027813,0.042979922432672
0.05,0.035,0.0517423269881874,0.0414071828470606,0.0461156620537785,0.0408296037275508,0.0469808821494645,0.0427875361096378,0.042081280179418,0.0413582846183975,0.0419316117171227,0.0438879973304182
0.05,0.04,0.0509061616850072,0.0428313488989218,0.0444173304808055,0.0414494874901949,0.0466131697712361,0.0435866403788504,0.0426791578940237,0.0418525992995643,0.0431781838329156,0.0460379057977016
0.05,0.045,0.0515707900538786,0.0457546449001063,0.0461689079641099,0.0454798546143516,0.0488301153562309,0.0474300330320004,0.0465902408897027,0.0457993231417828,0.0468619173935926,0.0493352663399984
0.05,0.05,0.0495886106723921,0.0465452805128645,0.044845940752862,0.0465065206062074,0.0474270702643483,0.047663869945052,0.0468509336250827,0.0466992074938838,0.047199727402725,0.0487028833798421
0.05,0.055,0.0515111027093359,0.0491739500864229,0.0451024872923592,0.0481933470316478,0.0491502639941741,0.0489039687862972,0.0484381224513449,0.048454172959756,0.0493349701160074,0.0510840794363303
0.05,0.06,0.0502619315497844,0.0505438368361176,0.045230477326034,0.0501370718474467,0.0482279139051188,0.0508810058109326,0.0506290355424398,0.0508281710097593,0.0514677947962381,0.0523380657599378
0.05,0.065,0.0501734855595359,0.0527156624388912,0.0447926069608841,0.0518500424920402,0.0480483908335254,0.0523111395566675,0.0521825452369095,0.0523249389922406,0.0535618547606698,0.0531932450821611
0.05,0.07,0.0482352751598945,0.0535159698024872,0.0427461522098914,0.0524549229384485,0.0483222383444579,0.052769781711527,0.0525192826568268,0.0530820630701381,0.0541687014458648,0.0543792079034459
0.05,0.075,0.0489662034752762,0.0562337088245399,0.0439690149817298,0.055143246639304,0.0492572283874255,0.0550102683085742,0.0546375282654596,0.0557396724397638,0.0562456783474594,0.0560736055682934
0.05,0.08,0.0502021293383236,0.0581008006996174,0.0439353009163481,0.0567187560468217,0.0497803655024818,0.0559777678293617,0.0562610977899466,0.0570627528621084,0.057564161946266,0.0573749398773633
0.05,0.085,0.0486794744129255,0.0605613616521313,0.0439488596521884,0.0590528664305481,0.0491311210475906,0.0575603014006485,0.0583882440299561,0.0596057662848167,0.0601711848564886,0.0587912570874318
0.05,0.09,0.0485187885169385,0.0635581966538948,0.0440753291238427,0.0615622896617221,0.0493833120255157,0.0595350342086847,0.060213116233886,0.0621759922434433,0.0628141621993833,0.0606352260427265
0.05,0.095,0.0497038180272948,0.0650045426868123,0.0434703333400231,0.0631805001069141,0.0504542518777637,0.0607293792248727,0.0615654187703238,0.0635799401401726,0.0639845956173415,0.0621698800973155
0.05,0.1,0.0509687589248856,0.0670926915051048,0.0435119798249899,0.0650541518824134,0.0514421165140105,0.0633139853162132,0.0641054507775557,0.0655247106349159,0.0662863811591067,0.06369113687498
0.05,0.105,0.0492798341167674,0.0700281813554822,0.0436037395618523,0.0676937510925158,0.0506913986903229,0.064475350183074,0.0651153583935186,0.0682049372010717,0.0685081954580193,0.0652618451865538
0.05,0.11,0.0498713398213134,0.0710441014632417,0.0438810070974038,0.0693581817398615,0.0506429085295606,0.0652002242171478,0.0668430347033409,0.0702747020330168,0.0705448727565768,0.0657804128279242
0.05,0.115,0.0489783663958277,0.0744253740020982,0.0434402809198514,0.0716767908042486,0.0505395753859128,0.0666431604301794,0.0686406394242735,0.0724790956722636,0.0727937632671612,0.0668713514577045
0.05,0.12,0.0495579772287418,0.0762472269577458,0.0429985032100433,0.0736820869941868,0.0506747699484155,0.0667375543610676,0.0691320418684705,0.0744390025505401,0.0739432128872802,0.0672700848666826
0.05,0.125,0.0497131784122765,0.0784103506083221,0.042848922644404,0.075442368973541,0.0496510147905764,0.0672685350163403,0.0703710423356022,0.0763685765968413,0.0762889948620268,0.0677836638180137
0.05,0.13,0.0491534205639013,0.079347446901448,0.0433566410382416,0.0772717214763938,0.0498142428112813,0.0676151765839117,0.0714205296180382,0.0776680982138529,0.0764145532810866,0.0676840085538652
0.05,0.135,0.0466805550860922,0.0823150736844305,0.0419337904030373,0.0795164694720248,0.0481312033389586,0.0678312025164977,0.0716860783716237,0.0804654243927476,0.0777183885641768,0.0668590735636107
0.05,0.14,0.0497676416363891,0.0849409137229788,0.0438607582976625,0.0824024450105091,0.0497654937503746,0.0687981196086834,0.0725274918122425,0.0830600646252227,0.08036359144248,0.0680556247245079
0.05,0.145,0.0486053692587721,0.0870501410226498,0.0426008655726556,0.0840414874945209,0.048958255994816,0.0674026015283016,0.0722340965508357,0.0850066563937815,0.0809840433635073,0.0670313941385868
0.05,0.15,0.0486868963350629,0.0899730074658406,0.0430612677051498,0.0871269011029215,0.0488768158133868,0.0689915976486603,0.0740978445142134,0.0879341928696086,0.0823876067441073,0.067457830184506
0.05,0.155,0.0499139238525781,0.091114359391909,0.0434358534812781,0.0887175451602065,0.0500307705635023,0.0678646443556623,0.0736449745189494,0.0893912607697522,0.083200622945648,0.066897637342463
0.05,0.16,0.0488971762012736,0.0938758325829711,0.043538181488258,0.0914572860722377,0.0493695029884232,0.0682368115443682,0.0736438847575937,0.091684072832053,0.083740386922517,0.0660918437205387
0.05,0.165,0.0487716435842043,0.0953574160356472,0.0432333703431059,0.0933314271869316,0.0484029949711868,0.0676807259643412,0.0734802131881805,0.0933203392875016,0.0849268893390225,0.0660166426887695
0.05,0.17,0.04820271250829,0.0970715529070476,0.0411321724917619,0.0943554552879911,0.0480583239657814,0.0644149305631984,0.0705796923701348,0.0945510445916628,0.0826377103384284,0.0625657904912614
0.05,0.175,0.0469465697299675,0.100111371351156,0.0415234165958024,0.0970926933594896,0.0469355696958663,0.063022196186133,0.0696645421797657,0.095783707654545,0.0825295421423501,0.0608625992212735
0.05,0.18,0.0492845341711878,0.102214761639188,0.0431031118219029,0.0995306038935731,0.0488589164640745,0.0649431702341403,0.070740090808342,0.0987101199280283,0.0841072749157241,0.0631304832742283
0.05,0.185,0.0474355019076358,0.102817696630725,0.0408965477326287,0.100673488177841,0.0470428384414724,0.0607910926341134,0.06777151371451,0.0986001644075867,0.0822470443574294,0.0599868142541622
0.05,0.19,0.0472833438780993,0.105459898763712,0.0419748150580414,0.103065370614301,0.0467585332951714,0.0597696234944275,0.0672144634248891,0.100175809711067,0.0817495263612532,0.0595192491697098
0.05,0.195,0.0473245123966718,0.107734650488974,0.0421264717497428,0.105975856504563,0.0457174881249749,0.0591463700853366,0.0655825371178201,0.101125709129945,0.0805249179738549,0.0580679454496881
0.05,0.2,0.0493505380903533,0.109913833039138,0.0419491897223724,0.107643549201977,0.0471521269992109,0.0577811599977929,0.0641936647549128,0.102427764317995,0.0815931026371422,0.0581837671726303
0.055,0,0.0511294871620046,0.0370538808472094,0.0483682535603194,0.0328065517543588,0.0424693871667391,0.0380599647895303,0.0360937348740325,0.0342534134276349,0.0358912815830788,0.0398557559013457
0.055,0.005,0.0502588686651784,0.0363130979049686,0.0474358625174856,0.033058821462411,0.0422767806268801,0.0372074586206872,0.0349047339147916,0.0341226466228781,0.0353132129143089,0.0386788298138616
0.055,0.01,0.0525190023637539,0.0371955271014607,0.047839726284014,0.0340457066012288,0.0449576773894938,0.0389792070747878,0.0362497511078387,0.035164801224781,0.036533246823579,0.0404091993950938
0.055,0.015,0.0508392088081757,0.0367527915083621,0.0464560374303878,0.034554425559757,0.0442887957085227,0.0371070014434761,0.0357362508126861,0.0351729205684293,0.0364954775825078,0.0398006366199875
0.055,0.02,0.0514900429159375,0.038319254123324,0.0465731804935216,0.0363071058824063,0.0448643942590934,0.0394780952531756,0.0384629052088174,0.0368802022656771,0.0386454268531823,0.0421310154674136
0.055,0.025,0.0516185756841859,0.0391755447383797,0.0461556110483141,0.0379757086548399,0.0454712727567179,0.0405206402162459,0.0390865849574701,0.0386062938486963,0.0391263025828713,0.042386251623063
0.055,0.03,0.0517202637245786,0.0411786485043404,0.0471558286679415,0.0403790414146804,0.0468246494242518,0.0426865183100262,0.0417449573485608,0.0410781640716027,0.0417962718307352,0.0441061751071899
0.055,0.035,0.0502524824202542,0.0414902474041889,0.0448854345975747,0.0407494327090271,0.0459698178379563,0.042255327655063,0.0415767686691906,0.0412578943993048,0.0421745605822821,0.0438049774650398
0.055,0.04,0.0505894180060009,0.0433040263617406,0.0462861170401133,0.0425437327399697,0.0467155747843465,0.0437506101441473,0.0432622290074839,0.043092867232442,0.0437491137751869,0.045619186690882
0.055,0.045,0.0505685737890347,0.0451474002781235,0.0460089680991025,0.0443781985552278,0.0474512888823696,0.0458114708385996,0.0452587174376956,0.0448759325396674,0.0457349695377329,0.0478957106945288
0.055,0.05,0.0493670560458829,0.045798529579944,0.0458860045056627,0.046005755879958,0.0474314012302363,0.046835114278258,0.0465337714859294,0.0462613045771298,0.0475523680442482,0.0484932035521847
0.055,0.055,0.0514375835218206,0.0491139009569462,0.046787778766957,0.0489281768958897,0.0491358370694963,0.0499103585473107,0.0494701158868484,0.0492997332136752,0.0496842409553064,0.0515410129417034
0.055,0.06,0.0491482471774892,0.0499451320472717,0.0467569472767329,0.0501281127425772,0.0486753964685471,0.0504163229852147,0.050179820806528,0.0502430526536075,0.0507582448609355,0.0515930129149706
0.055,0.065,0.049943776531351,0.0523027935382523,0.0450273026462995,0.0515396475710287,0.0495397253034448,0.0520887212464275,0.0517244792235056,0.0517105417879774,0.0527164739486998,0.0538398678508334
0.055,0.07,0.0496544784522574,0.0548112714398478,0.0456492778931971,0.0540526316421331,0.0491627569904773,0.0539891899591776,0.0538836197875683,0.0544669929335201,0.0546994767300858,0.0554788694934645
0.055,0.075,0.0502471310451993,0.0567690280245663,0.0457333511152482,0.0558846070932453,0.0503960385242846,0.0553900155990145,0.0555921316771678,0.0563034151972907,0.0568754935149814,0.0566856454921857
0.055,0.08,0.0495931265126359,0.0586020598770175,0.0453773896817263,0.0579377266701576,0.0499570421607586,0.0572050047543113,0.0574831572127891,0.0583805925983335,0.0587949638089836,0.0586433357200915
0.055,0.085,0.0504600868336056,0.0613695609568049,0.0465983723224005,0.0605781942196921,0.0512533508606595,0.0593433948551981,0.0602116880593883,0.0609720141446865,0.0617416754281684,0.0609226765020823
0.055,0.09,0.0506741001733507,0.0624857412914982,0.0454177668580884,0.0618772206325389,0.0516213512487885,0.060488772787445,0.0615048038897411,0.0624289383449806,0.0628633247215554,0.0619789222322876
0.055,0.095,0.050305568670313,0.0651986378882786,0.0455787221364121,0.0644634540029553,0.0513605081956912,0.062336403615835,0.0633885276067136,0.0647576638703477,0.0651213647000425,0.063220899708541
0.055,0.1,0.0498750149047972,0.0674959869526894,0.0453949495957182,0.0662004308211273,0.0506020711857814,0.0638170726245309,0.064943358215194,0.0666440866389417,0.0669659206806192,0.0641075599227671
0.055,0.105,0.049204316667769,0.0694185101989982,0.0443497249897778,0.0677534215105002,0.0503179504222494,0.0647576114562837,0.0658263994295749,0.0682517839140216,0.0683359026208469,0.0650272143437504
0.055,0.11,0.0493921919127398,0.0726204166415334,0.0460835441405177,0.0711155299148758,0.0511048608988757,0.0657845911565606,0.0680569127322969,0.0718067761140486,0.0709023523624665,0.0659407888694211
0.055,0.115,0.0504824431841525,0.0734241854894974,0.0448044606645212,0.0720007594213366,0.051382166897321,0.0676723987761494,0.068965193913596,0.0727949872801238,0.0728724856578994,0.0674989861111315
0.055,0.12,0.0490013538995258,0.0754169085826137,0.0454172092871635,0.0740907650379707,0.0513435049526509,0.0678693977448519,0.0702718678980449,0.0746983114462186,0.0738542573062195,0.0680944611659974
0.055,0.125,0.048611012653435,0.0782564447994739,0.0452529225863847,0.0766248699038907,0.0502634369728367,0.068975971705939,0.0717924816921971,0.0771470228930261,0.0759562978034612,0.0680556373922693
0.055,0.13,0.0488471837622421,0.0799268980033742,0.0445334033298498,0.0782891032476931,0.0499180472732386,0.0691717400181864,0.0721688302724112,0.0788988568564529,0.0775508156756926,0.0681386930813777
0.055,0.135,0.0483825724773767,0.0822665252329345,0.0445235723442697,0.0803700373411926,0.0491115582230332,0.0691427417326531,0.0726912378587741,0.0810193630008466,0.0792345693917691,0.067836954406157
0.055,0.14,0.0482669207157894,0.0846021149179549,0.0438994727355134,0.0824083314118867,0.049535672321434,0.069682707296511,0.0732014939638185,0.0829755063602044,0.0800085498392996,0.0684728372592831
0.055,0.145,0.0493551851595481,0.0869697074283749,0.0450134375363302,0.0847760685538149,0.050551499939793,0.0703928390314696,0.0747588830232307,0.0853777403819132,0.0813712579329195,0.068817894725209
0.055,0.15,0.0482580895979078,0.0886596707323537,0.0447954939858676,0.0870966275285664,0.0496172090793659,0.068856428866244,0.0738386074020613,0.0873506769774186,0.08270218755398,0.0675890028326987
0.055,0.155,0.0476449341235779,0.0899066765966783,0.0441010516722665,0.0884808765563078,0.0487187950023664,0.0694492377894803,0.0753239140636466,0.0884724410086203,0.0831827693300881,0.0662033682618703
0.055,0.16,0.0471287725719565,0.0920201253076807,0.0426962689738331,0.0901333290208435,0.0479357382219379,0.0693317830809074,0.0742614225720114,0.0905476872023197,0.0844493321284776,0.0669056005495169
0.055,0.165,0.0489558493750291,0.0955968000641028,0.0438643450981871,0.0930267720709775,0.0493948719706178,0.0689624344263443,0.074442085910525,0.092921901270648,0.0854873887978157,0.0666653463038303
0.055,0.17,0.0481780655043762,0.096841666889009,0.0430012489789576,0.094757644446567,0.0480790239097146,0.0663917064090108,0.0727977652043163,0.0939443972507941,0.0837020968032159,0.0648292661458472
0.055,0.175,0.0481725662973025,0.0990006054011871,0.0425620707753008,0.0963683889195371,0.0478063005760775,0.0658562053612156,0.0727978884469922,0.0959146000388659,0.0850869286324185,0.0635764139887374
0.055,0.18,0.0484999514442715,0.102706293432718,0.0440829789565986,0.10065942186369,0.0484174064342657,0.0654489489655293,0.071620453452957,0.0993129209031749,0.0846995968290773,0.0633516819591205
0.055,0.185,0.0482681975510208,0.104408017024785,0.0437086318619598,0.102703096290881,0.0483340362077418,0.0630025946577818,0.0712841907525922,0.10081707921829,0.0853272513916252,0.0615431146920729
0.055,0.19,0.0478907652138681,0.106775340629006,0.0425638881253593,0.104395382522276,0.0479776444345899,0.0609261289705616,0.0678238324714698,0.10148675434804,0.0835407255738414,0.0607907665898249
0.055,0.195,0.0479037305511142,0.108464634423937,0.0440153352903167,0.106393627245601,0.0469372319868748,0.0631031650245499,0.0692100903303665,0.102406494899583,0.0838873980569181,0.0610290630021087
0.055,0.2,0.0477990545558661,0.109641617678441,0.0431254972935975,0.108127408643859,0.0473708381205746,0.059361827891093,0.0660554127017722,0.103179612499965,0.0813378235787517,0.0592658947495568
0.06,0,0.0513397028227017,0.0364873607884112,0.0476078617678994,0.031889865904925,0.0433015745694094,0.0371425539894089,0.0346417332179987,0.0327261313657999,0.0346493655907322,0.0392374013302847
0.06,0.005,0.0518624870926898,0.0368490809625797,0.0490284229559348,0.0333550127394686,0.0438752524048878,0.0389330485492007,0.0367234458429024,0.0344278111424192,0.0362394666625524,0.039427328034642
0.06,0.01,0.0536245290474025,0.0376907663510133,0.0489996741038199,0.0349937323049804,0.0457320300553816,0.0396979611734234,0.0381414358318184,0.0359831147916058,0.037363074172886,0.0414152289323895
0.06,0.015,0.0510615569874841,0.0376213624087009,0.0483756622073339,0.0361408916376361,0.044691791092175,0.039592522006215,0.037853387361859,0.0369281165946052,0.0378647048919682,0.0412092282900043
0.06,0.02,0.0530310279132744,0.0371077068118194,0.0490527763112383,0.0368463466766017,0.0470629889450325,0.0403635879647028,0.0391815135443664,0.0373795806155863,0.038284234845221,0.0416592058301453
0.06,0.025,0.0504127331086429,0.040047411996452,0.0497144993749669,0.0392047242939111,0.0454984011853269,0.0417161548962421,0.0411223871565331,0.0399113738039778,0.0408314617562307,0.0432484404458734
0.06,0.03,0.0503594558844378,0.0407332368618832,0.0483835660092939,0.0406993189056171,0.0459289466105857,0.0427949750804628,0.0417295101551458,0.0412767195847035,0.0417678124396354,0.0435719342812602
0.06,0.035,0.0516886273360676,0.0414669096158727,0.0487912763320206,0.0423121112303598,0.048190374817159,0.0440281488068468,0.0433705847194202,0.0426283070046143,0.0433453243074038,0.0451009680509246
0.06,0.04,0.0514106213648668,0.0434337052082245,0.0487069632734381,0.0442084685991535,0.0478402086914065,0.0458423277141266,0.0452094842721335,0.0446006943823048,0.0451943019921207,0.0463658531230795
0.06,0.045,0.0511937361858914,0.0449852251398019,0.0491246580530801,0.0458664800851019,0.0484096576956122,0.0466666002470087,0.0464053374188042,0.0460328096390202,0.0466592965975807,0.0484367096465478
0.06,0.05,0.0514082667704318,0.0466106923272025,0.0492996722696027,0.0480968558578926,0.0497790992292074,0.0492462768036921,0.0487354341490524,0.0483728865884294,0.0490899727047752,0.0501554101378839
0.06,0.055,0.0511536817743031,0.0478947578898633,0.0479920327922458,0.0485970088220182,0.0496694231973205,0.0495873933818048,0.048814471811552,0.0488017495895016,0.0496990345311804,0.0512312082584039
0.06,0.06,0.0507097835685584,0.0493850507773417,0.0475715025637519,0.0506090064550561,0.0490657749950662,0.0510508375048947,0.0509614105693649,0.0508703958624666,0.0514939227515263,0.0526556183196477
0.06,0.065,0.051135456116664,0.0519393422433249,0.0477875312531591,0.0524871237514024,0.0507483045727565,0.0538328701734248,0.0535484939541212,0.0527824623525123,0.0539816311735566,0.0550400693258861
0.06,0.07,0.0498860228613554,0.0544914823040606,0.0477503560292002,0.0549572512672188,0.0500391727877579,0.0554623979518883,0.0552141345106872,0.0555044895081079,0.0563205371906819,0.0567771416703087
0.06,0.075,0.0513761315577843,0.0560148992463099,0.0477826003943239,0.0566256579044022,0.0511889989437364,0.056412737567344,0.0563614143432437,0.0569405129097583,0.0578819683654373,0.0580744741438915
0.06,0.08,0.0500151619293519,0.0593592949284487,0.0474660957255763,0.0585709178083482,0.0514002072483821,0.0582354690312712,0.0583468939716763,0.0589855162302923,0.0596823246526436,0.0591790560517844
0.06,0.085,0.0499558519574048,0.060280183937389,0.0474385615428854,0.0605021501818763,0.0516276554593866,0.0602765559648813,0.0601829015159307,0.0607860787280201,0.0615373453178569,0.0608517526760826
0.06,0.09,0.0502055928107069,0.0623225978001932,0.0476290522020068,0.0622144984319109,0.0519852372580052,0.0613136214818347,0.0616896328016669,0.0626120978597779,0.0632879714568316,0.0623728013275365
0.06,0.095,0.0489611287743981,0.0645521001566427,0.0471712777292296,0.0646290302717538,0.0509741324733932,0.0633416900500671,0.0636846487919374,0.0650019417780182,0.0652701232631885,0.0634246702992436
0.06,0.1,0.0496043607109148,0.0679179340086193,0.0468542532100445,0.067277943926485,0.0514983067422361,0.0648566013992267,0.0655333728680945,0.0676040722496458,0.0680023784219101,0.0653876641996848
0.06,0.105,0.0497887440762523,0.0697840429600076,0.0472733561220292,0.0693015015824004,0.0516869942495499,0.0669191224676058,0.0680109586082249,0.0702295343252543,0.0701887522820494,0.0667663178975899
0.06,0.11,0.0501893393380171,0.0727618883492798,0.0471249708161625,0.0719920926850037,0.0525339582447341,0.0672126547189327,0.0691214995521889,0.0722589003798901,0.0720705640988108,0.0668444801267571
0.06,0.115,0.0490985018155136,0.0738278639211426,0.046125827001455,0.0725241019474254,0.0512357541182279,0.0684240122793545,0.0707390330026929,0.0728832001998149,0.0729195991428616,0.0676872529736078
0.06,0.12,0.0511377227830323,0.0765501589326681,0.0470916560068565,0.0750938098394315,0.0522861367643199,0.0692194367988399,0.071378710789109,0.0757059000407571,0.0749487964976537,0.0690394566336189
0.06,0.125,0.0505301547750421,0.0787427087174621,0.0471886798781138,0.0773698953391896,0.0523651804273516,0.0705375556051838,0.0729326102997204,0.0777418147479591,0.0772321862270165,0.0707846015241463
0.06,0.13,0.0480087837324442,0.0797385476539897,0.0454056233572301,0.0791162527749134,0.0500274770614615,0.0700713468229508,0.0737639007864236,0.0796322111676942,0.0786064746574878,0.068956021578216
0.06,0.135,0.0488778635408104,0.0812312022354459,0.044772823429652,0.079305812572582,0.0503701700050621,0.0697149003836035,0.0729118178730942,0.0802244720231035,0.0778449842227008,0.0677905506013271
0.06,0.14,0.0494300071396558,0.085153742564019,0.046551589204389,0.0839333389479751,0.0511543473349244,0.0722845795902242,0.0760410485255701,0.0842848788928236,0.0818479956818642,0.0706184032269103
0.06,0.145,0.0488592046173836,0.0871668784373736,0.0467773785088098,0.0861975846977102,0.0509340165805963,0.0723471143863404,0.0768821565320778,0.0867354015567098,0.0828961169346086,0.0693978850650614
0.06,0.15,0.0486596419693785,0.0884876025639483,0.0453664340437281,0.0869448464148693,0.0504280124940188,0.0711625088444183,0.0752168019435257,0.0869618289692715,0.0830337852236838,0.0687443451595457
0.06,0.155,0.0491783894100292,0.0922763872135056,0.0459819036358329,0.0905854953902507,0.0504709066645979,0.0705128326606646,0.0768014777086664,0.0906644606665406,0.085474752868162,0.0694911584649992
0.06,0.16,0.048979906717273,0.0941394014157582,0.0455393241416725,0.0913028834956543,0.0500631825823117,0.069912324777683,0.0760084063322552,0.0917477940878735,0.0858778714494597,0.0693435557416295
0.06,0.165,0.0486539731836793,0.0966945688155167,0.0462857055899471,0.0948127897567998,0.0494824115050519,0.0710368709762211,0.0769875184688054,0.0944711517498905,0.0866378967056358,0.0682824471430453
0.06,0.17,0.0480011555029031,0.0976992016421218,0.0435246338159092,0.0959849512924279,0.0489168229729674,0.0685185328185329,0.0754147551723531,0.0952753718651641,0.0859053522740683,0.0659612453719172
0.06,0.175,0.0483715686454932,0.100944430700567,0.0443898734042479,0.0988137635088102,0.048442347420108,0.0674842508522601,0.0744232106224457,0.0987217746677721,0.0866035198111814,0.065239788919831
0.06,0.18,0.0481802238515767,0.102518895556233,0.0455908464787754,0.100864000237854,0.0488156894741583,0.067470957676293,0.0747079113516928,0.0995864861789954,0.0868781197738909,0.0647835722154977
0.06,0.185,0.0482702234197941,0.103316073403846,0.0444729609588259,0.102217325757178,0.0480149441831762,0.0654392312458737,0.0726891084301349,0.100225087557594,0.0857929681451083,0.0640443876461059
0.06,0.19,0.0477058121522539,0.105964785157105,0.0439140026402853,0.103987467380505,0.0468609130167696,0.0621099578493944,0.0702265463570916,0.101345889270049,0.0841953708777637,0.0614499250018705
0.06,0.195,0.0473776430946187,0.108546540568063,0.0443974185935061,0.107138346910748,0.0479366608485518,0.0628806970272201,0.0698740521620707,0.103611526288266,0.0847381506649247,0.0601916236576186
0.06,0.2,0.0489019167293334,0.110640304092102,0.0445254687329569,0.108860665520395,0.0480659030421612,0.0607514759904191,0.0680390836726091,0.105105511326016,0.0833549796401388,0.0607541843624616
0.065,0,0.0525774664322343,0.0378040172365182,0.0510510072925091,0.0332894791411815,0.0451958393927568,0.0391177392566755,0.0369045172892288,0.0347851299232618,0.0367040895892541,0.0407802378774076
0.065,0.005,0.0512735134300619,0.0368231545750082,0.0511200023092938,0.0343018198508815,0.0442362789302297,0.0389057309755374,0.0371131854327328,0.0352513963477548,0.0369042942663185,0.0401736504378939
0.065,0.01,0.0513461924920416,0.0371251210935768,0.0508598776629813,0.0354157472089403,0.0444472724129284,0.0402043010274221,0.0385545798465059,0.0359478454253954,0.0373774955605823,0.0409870317703912
0.065,0.015,0.0525105471776091,0.0377095440753261,0.0508521312463346,0.0368471269246206,0.0462622200199392,0.0406541027088386,0.039150121397595,0.0375554651037141,0.0385285923493133,0.0416379484651484
0.065,0.02,0.0510709751303039,0.0386569584582592,0.0518169045574407,0.038297210800664,0.0455618488068801,0.0415530261836102,0.0402087315115322,0.0385816200484903,0.0399457428306556,0.0424919577796255
0.065,0.025,0.0529559910036641,0.0393173474212518,0.051308276638955,0.039866216771694,0.0485185871466157,0.0434317139875169,0.0416791393485846,0.0403357534838411,0.0418559515196266,0.044519436792208
0.065,0.03,0.0515437272332624,0.0399258131491884,0.0501990843431955,0.0410977373642813,0.0471137421456925,0.0435391579111597,0.0426674915585707,0.0413194566409674,0.0420518627257385,0.0447121420872002
0.065,0.035,0.0540465132841983,0.042218207792788,0.0511175676499649,0.0433555807969436,0.0503477072037901,0.046400055091119,0.045126504074656,0.0438087509390074,0.0441429951110527,0.047143590314474
0.065,0.04,0.0513580464864253,0.0435446178549786,0.0513417432507877,0.0453675708650495,0.0487010877607939,0.046767982230944,0.0461220000189425,0.0456750746617775,0.0461294153278426,0.0473701475789789
0.065,0.045,0.0515267889702073,0.0460054712176599,0.0502051889223591,0.0470717533120638,0.0494547565579099,0.0491423724151214,0.0479282795038671,0.0472411042188807,0.0480422674979897,0.0500431337722846
0.065,0.05,0.0502923290956415,0.0465337255725481,0.0492321907169314,0.0475585401354915,0.0488012550413068,0.0488377896557486,0.0482481468728624,0.0479686833689744,0.0486020411397972,0.0497459403348426
0.065,0.055,0.0506307044629027,0.0486656343087921,0.050007248151746,0.0502939705929599,0.0499408944082525,0.050983102745072,0.0506846590700722,0.0504772849697837,0.0507824643409993,0.0524317218466616
0.065,0.06,0.0509418914938167,0.0503170203019415,0.048498258557723,0.0514917094069139,0.0505638914479693,0.0520031668127431,0.0517200412635978,0.0517460783298013,0.0527064368496789,0.0535415767644823
0.065,0.065,0.049560406141897,0.0513541053674866,0.048912265511812,0.0531037310841667,0.0503711914293886,0.0538136734577164,0.0531947108172842,0.0532602668238719,0.0536986978546288,0.0543909886130575
0.065,0.07,0.0505024859527266,0.0544432740367167,0.050141998233121,0.0561526296273713,0.0519062858875184,0.0561927546104694,0.0559990515167356,0.0564851133454869,0.05680524901218,0.0574265719051472
0.065,0.075,0.0476915351039686,0.057259909623385,0.0489014728103644,0.0580247369872698,0.0494613547170021,0.0573438779389003,0.0575330972849283,0.0580071820754335,0.0583112425141778,0.0579742574845392
0.065,0.08,0.0506991628575806,0.0596452830525082,0.0487702804887201,0.0598150348148856,0.0521309713613833,0.059850695773964,0.0600239862868758,0.0601194779768456,0.0605428196794789,0.0603072580727062
0.065,0.085,0.0494451122001427,0.0605880486536398,0.0479890227945462,0.0612552464763798,0.0515812427797783,0.0606588115470551,0.0607172032580707,0.061595828814911,0.0618997229379758,0.0605903436828691
0.065,0.09,0.0485656159674906,0.0625186204449043,0.048779578575021,0.0628737177786245,0.0507337786215013,0.0615681189498652,0.0622718040849492,0.0630697783433569,0.0635200597390217,0.0622474489261169
0.065,0.095,0.0505905947581294,0.0653015319276939,0.0485224569246823,0.0654337969985284,0.0525757817981037,0.0636955281117347,0.0646218540686554,0.0655663361317844,0.0661399790492365,0.0639946991155058
0.065,0.1,0.0482780266693858,0.0674214241525572,0.0493812089660419,0.0678276481879239,0.0513797668245493,0.0665656482203319,0.0672857658655803,0.0679278459527769,0.0679800359215224,0.065249375294173
0.065,0.105,0.0497831308908274,0.0695664350476773,0.0488263829659108,0.069131863339726,0.0533357338709259,0.0668550388206648,0.0677489171197511,0.0696304439721756,0.0698776905275609,0.0666653292164687
0.065,0.11,0.0494489382718399,0.0710650130298968,0.0482708013709685,0.0709325291176863,0.0512366840742355,0.0676268895724529,0.068938427674425,0.0713908266793982,0.0712927300291128,0.0672292926151577
0.065,0.115,0.0506498793512624,0.0738605734403038,0.0480311163862369,0.0740408722429627,0.0540345669238116,0.0700077107015067,0.0711275078961312,0.0742090713995527,0.0736205243609134,0.0701743890752437
0.065,0.12,0.0496762479126488,0.0753515691790837,0.0474508164058271,0.0742897224223939,0.0515925281811256,0.0689710370964989,0.0709933243439354,0.0747450489790495,0.0743876739486435,0.06842387602943
0.065,0.125,0.0493472627748028,0.0790021586647864,0.0483135354802902,0.0781980300137934,0.0515686200590421,0.0714493643252995,0.074016162338799,0.0786990974781207,0.07786428642968,0.0713569130584086
0.065,0.13,0.0505857390856746,0.0805729727477884,0.0485634344295249,0.0800147081425685,0.0527244982076081,0.0718608777412946,0.0755214142361995,0.0803829868151607,0.0798572705535107,0.0716433695824452
0.065,0.135,0.0499595873609766,0.0822234411220641,0.0483540027768317,0.0816949442728465,0.0522276019874837,0.0723270524858014,0.0758277360203436,0.0819996023625832,0.0807303975909994,0.0711175677717264
0.065,0.14,0.0498774916451808,0.0855042801168471,0.0485121079383444,0.0848171296476148,0.0519663267055373,0.0737609809861567,0.077260123199449,0.085215730009213,0.0821099929352928,0.0704883523658702
0.065,0.145,0.0480294123923843,0.0862015310024334,0.0459431578376848,0.0846164325987239,0.0501303715371815,0.0707653408500611,0.0751145664600523,0.0852295231869013,0.0818116123173551,0.0688819233996786
0.065,0.15,0.0485256557929224,0.0893392568792713,0.0476799172071245,0.0883767059095403,0.0499446861434512,0.0734808050510669,0.0776412364732696,0.0887006107401542,0.0843657247475937,0.0708255177914046
0.065,0.155,0.0484015391897203,0.0916767937323558,0.0474842903970122,0.0903507868335972,0.0506411827401713,0.0732495248234789,0.0785825102136568,0.0901674437086251,0.0857991340992813,0.0696455811261342
0.065,0.16,0.0487598755053131,0.0924311128621093,0.0463172302089396,0.092020664455899,0.0499957326287468,0.0716722900177327,0.0770584938952135,0.0919065758952034,0.0851515663207437,0.0697942985831849
0.065,0.165,0.0489976800547871,0.0953148288425941,0.0456082084445502,0.0936835422360986,0.0494949891264718,0.0707109250577373,0.0765528977525105,0.093632831217383,0.0851702934767933,0.0671733121209429
0.065,0.17,0.04816710740441,0.0985870280503249,0.0464652986581671,0.0967357955710446,0.049309563281177,0.0707431825566158,0.0768537857012276,0.0964096656059323,0.0869172297072724,0.0672469012823742
0.065,0.175,0.0492612106490355,0.100780861779807,0.0469298968028474,0.0991836683006177,0.050192451234818,0.0704619402985855,0.0768835217195161,0.0978666615044071,0.0871149024203298,0.0680845504936694
0.065,0.18,0.0471131677468153,0.101675086159346,0.0463103594662948,0.100453443750731,0.0483948794923652,0.0675244563088106,0.0743433648957304,0.0993687071159699,0.0867645711694706,0.0642013653378687
0.065,0.185,0.0478557362692268,0.104620214578207,0.0468873380880734,0.103206307366825,0.0482597172336003,0.0696548842271402,0.0771218785590798,0.101106487115102,0.0884641598183272,0.0658673187130267
0.065,0.19,0.0476974519894998,0.105809999866848,0.0455669959865884,0.104350446843179,0.0485002737689078,0.064552524386543,0.0733066932686766,0.102077093144642,0.0861413288462463,0.0631054158685029
0.065,0.195,0.0474055522179719,0.108120909258752,0.0456328791126364,0.106831958460802,0.0480281051699823,0.0640072097129941,0.0716835639235418,0.103668821644136,0.0857383115045299,0.0614729393143407
0.065,0.2,0.0471048467566019,0.110950030252784,0.0461627110519198,0.1100214922242,0.0477342306755068,0.0640184318835983,0.0721128868902955,0.104974041894358,0.0843461071429094,0.0614732962105597
0.07,0,0.0528476733328838,0.0373589366282759,0.0524400489996124,0.0329252952711103,0.0452161819293061,0.039664545095512,0.0364554942501839,0.0345663573340448,0.0366278203274106,0.0418114996369876
0.07,0.005,0.0531002256012938,0.0372964466030486,0.054574286120899,0.035766304368911,0.0457855228569717,0.0415261056727447,0.0396050834059776,0.0365555220709585,0.0380844567795873,0.0420435502341742
0.07,0.01,0.0507788536169407,0.0364497651324113,0.0531059763789051,0.0359878332237195,0.0447034177381842,0.0410040396840948,0.0393093802205224,0.0366393914510287,0.0373849727855467,0.0411406863977978
0.07,0.015,0.0532052698965381,0.0380145084183211,0.0526793914601295,0.0371910138415983,0.0462650279792751,0.0422264683852225,0.0401514124906321,0.0379423813667823,0.0394373405014972,0.0430354932631008
0.07,0.02,0.0509247922677218,0.0373823669746396,0.0533990656430302,0.0387737204757756,0.0462225780455279,0.0423261188858646,0.0407958800571897,0.0391421842760265,0.0397292615829932,0.0424538213780945
0.07,0.025,0.0511716573832581,0.0405613622983855,0.0528324949536761,0.0411472181640217,0.0468103115673046,0.0440506625062222,0.0426407132371192,0.0418020865407848,0.0424411583475397,0.0448714801380714
0.07,0.03,0.05253873143898,0.0415348316377256,0.052080663902889,0.042190887713802,0.0489109912924342,0.0453867776862666,0.0440856285664141,0.0426776676253311,0.0436415648698721,0.0457828776870356
0.07,0.035,0.0524655887482195,0.0408897598761159,0.0523687830975274,0.0427062290667061,0.049204693223583,0.0446805172133944,0.0438738868971173,0.0429399052606759,0.0434935761242203,0.0452344507903337
0.07,0.04,0.0529551654070813,0.0447612003325744,0.0523748434790293,0.046202686463976,0.0500951957080345,0.0477642747859218,0.0467079865999394,0.0463569730628845,0.0466065784187039,0.0489129412796732
0.07,0.045,0.0513564751526959,0.0448569268353017,0.0526742382392328,0.0472775780152974,0.0492043934166833,0.0490584612271303,0.0482988416413695,0.047524284277947,0.0480924651866744,0.0497164633678853
0.07,0.05,0.051087593882027,0.0464702702843276,0.0523788399339478,0.049384205214378,0.0511744040917511,0.0508142326461775,0.0497734044740967,0.0497288074493766,0.0500690557499582,0.0514613459862522
0.07,0.055,0.0501187734198409,0.0488761016802537,0.0508483795184252,0.0509201163536013,0.050591548450161,0.0519277543137575,0.0516039695864283,0.0511667880835671,0.0515584855364038,0.0525692714396411
0.07,0.06,0.0508762864710034,0.0500934610368054,0.0499431715619136,0.0517027246770363,0.0507403669934957,0.0522896693952735,0.0519644309311937,0.0521714389177563,0.0525602641837273,0.0530055805021318
0.07,0.065,0.0516464999960788,0.0530475561867438,0.0523942965895608,0.0551639276859347,0.0530405881073517,0.0555135805382347,0.0554539947483981,0.0553145818477316,0.0557370180174577,0.0564571878203323
0.07,0.07,0.0504246419396319,0.0547407443220004,0.0511831137776176,0.0567284947467933,0.0519300684672337,0.056848089319576,0.0567334835193465,0.0569948124355875,0.0572822783916225,0.0575541423220523
0.07,0.075,0.0510134150086456,0.0566653663966085,0.0505613286514172,0.0579706840665643,0.0519493355523681,0.0583633059356627,0.0582335404986556,0.0584413678535021,0.0593375979261447,0.059359245896423
0.07,0.08,0.0510129283625508,0.0584144371600349,0.0500367578847052,0.059520710291313,0.0521734857738907,0.0594573131812035,0.0594269740370976,0.0598154763523411,0.060179259379327,0.0602287972845877
0.07,0.085,0.0512984189940791,0.0605374072691974,0.0499759400822223,0.0616334459651908,0.0533546667291632,0.0607848275504697,0.0612284088175406,0.0619003223836221,0.061991577432659,0.0611757907912666
0.07,0.09,0.0504054347025739,0.0635744020474758,0.0508600431331507,0.0645861830041839,0.0524619495714147,0.0636996338463987,0.0640304009524525,0.0650849510774664,0.0648806924963766,0.0634444783496963
0.07,0.095,0.0507104292976547,0.0649103549776856,0.0501514416959272,0.0662070745413857,0.0527242112823455,0.064788120667257,0.0657329785321124,0.0664617437338214,0.0670503071876503,0.0649198166539558
0.07,0.1,0.0492983683292409,0.0665007252306466,0.0501851599358326,0.0677286043824625,0.0518461372884085,0.065577555295132,0.0666109445633817,0.0679415993958112,0.0678032374613868,0.0652286510278113
0.07,0.105,0.0498134861853665,0.0692026421859364,0.0492829458864484,0.0692605424157637,0.0522881961167473,0.067007951339807,0.0677251694083828,0.0697559062774419,0.0701798619223271,0.0670291114029313
0.07,0.11,0.0500601101852435,0.0716747032149719,0.0501963307711564,0.072223755996846,0.0530309420123519,0.0686555148775291,0.0704212557651261,0.0724531793324631,0.0723714160292042,0.0674108952477962
0.07,0.115,0.049482758128029,0.0737342459643225,0.0488867449473508,0.0736391335537653,0.051870407195381,0.0698566340747623,0.0713761836712466,0.0743652745792774,0.0738435698290409,0.069158418364408
0.07,0.12,0.0487850878231551,0.0757611960431638,0.050013202404359,0.0759351164028783,0.0522581117994637,0.0708619503445545,0.0730958638977943,0.0761638131517682,0.0757052949684274,0.0699238964505241
0.07,0.125,0.0487618648188179,0.0796183159980948,0.0501310777078599,0.0797711425479773,0.0520202376845191,0.0730429200541924,0.0754330865069765,0.0803118732475011,0.0793019753832326,0.0720599025023753
0.07,0.13,0.0496545769608855,0.0801475930708038,0.0490791777916996,0.0801885036213262,0.0525457762058318,0.0726819905384956,0.0756909727350335,0.0807414495199406,0.0795481570691884,0.0717543804171786
0.07,0.135,0.0497683069082461,0.0819467253075788,0.0483085428439586,0.081610329340131,0.0521216987091941,0.0733506653007366,0.07657654625787,0.0819762430215657,0.0806204857919941,0.0720538907243269
0.07,0.14,0.0483328304813358,0.0839974566521292,0.048105024229685,0.0835237427279611,0.0501492542699189,0.0721578375876704,0.0758962407522523,0.083775232385446,0.0817064962817737,0.07100590003507
0.07,0.145,0.0498763131674109,0.0868784522867537,0.049327505223608,0.086484148414708,0.0528632074994065,0.0746365560573364,0.078900453646383,0.0869430064275688,0.0844338867898609,0.0722645073758289
0.07,0.15,0.0489861384125624,0.0888140375249279,0.0485778091450553,0.0884350211814796,0.051465275964779,0.0732708461962514,0.0778099978472807,0.088527664184053,0.0842368008134654,0.0711894701881145
0.07,0.155,0.0489343349722963,0.0921908519042591,0.0491124283510423,0.0912812380160151,0.0516655492141959,0.0742453566602979,0.0794372956504797,0.0916637185364722,0.0866716434113395,0.0715402663771035
0.07,0.16,0.0476868387516701,0.0942533118040948,0.0491166605933068,0.0932454753196986,0.0501815310943057,0.0744667533227332,0.0797651954712372,0.0928981637681211,0.0871883845633978,0.0704376382782227
0.07,0.165,0.0485700511947621,0.096622393386772,0.0487883055432551,0.0952129626389099,0.0502818568440358,0.073555787156937,0.078918257989174,0.0951713462513698,0.0871487503947166,0.0697332335530369
0.07,0.17,0.0474213031737779,0.098519585969985,0.048939471220679,0.0978510514276885,0.0495248424532468,0.0731201221514234,0.0794395036497133,0.0971730252083776,0.0885097292620157,0.0684115786451834
0.07,0.175,0.0489971093575815,0.0997797137351756,0.0475884978598848,0.0986720022891354,0.0494005025649135,0.071702547981055,0.0789560690085678,0.0978950172740089,0.0890312517397401,0.0676343814693883
0.07,0.18,0.0476008860695454,0.101934460153097,0.0474568555330819,0.100991349548187,0.0489025140241506,0.0712228952522118,0.0780625782589333,0.0996882250199428,0.088990873860014,0.0663762162139172
0.07,0.185,0.0491527827431626,0.104639444346452,0.047868279858076,0.103910311530115,0.0506186130936301,0.0703609948908066,0.0777859382416054,0.102076387809215,0.0888905064382422,0.0658658145639606
0.07,0.19,0.0468976927627054,0.107733623035061,0.0477243464524613,0.106540865888529,0.0472614074316772,0.0685396154443781,0.0759589411010427,0.10428307571102,0.0880894183039759,0.064087499115769
0.07,0.195,0.0478388848231246,0.108789945037217,0.0478789440626613,0.107766212562926,0.0486431317403579,0.0675277833999694,0.0754675386484388,0.105044768199192,0.0875764490630855,0.0636891980347403
0.07,0.2,0.0476656009088718,0.110551458631503,0.0470083228400819,0.110084917792034,0.0483087205543359,0.065709529023939,0.0732197886753246,0.105904204930946,0.0854391690897245,0.061649772089894
0.075,0,0.0530984935821653,0.036323736931372,0.0547993917806466,0.0339025684311352,0.0459665107055483,0.042110313500077,0.0387260207386827,0.0349009357058449,0.0368287241009962,0.0423061446178708
0.075,0.005,0.0515025250720338,0.0371271443659012,0.0558622989138574,0.0356396917902765,0.0448200105617163,0.0407272229764046,0.0387526040148801,0.0368415807169842,0.0382208313068559,0.0408714885048948
0.075,0.01,0.0536593175834665,0.0364921457777497,0.0561073928243817,0.0368513259857533,0.0472712282266195,0.0426974540309218,0.0406174071850307,0.0371623573123456,0.0390088682189771,0.0423283939018908
0.075,0.015,0.0508753813167387,0.0365555891029923,0.0545533810321318,0.037203169980109,0.0459117038385738,0.0423631016154298,0.040478700267939,0.0380921000522334,0.039297577012534,0.042109545720859
0.075,0.02,0.0507966618356779,0.0382014293949915,0.0538719469334474,0.0388388645942837,0.0453877046293106,0.0429817149236226,0.0413932590701147,0.0393421449038119,0.0401438366759579,0.0428537853885294
0.075,0.025,0.0514566279541992,0.0393110389647831,0.0529566392410325,0.0398371720062319,0.0474826795369904,0.0426289987272714,0.0418388685282722,0.0406365771782105,0.0415017392080444,0.0441042802522911
0.075,0.03,0.0509792062738098,0.0398102606136993,0.0544053981249235,0.0424805787645557,0.047860112447256,0.0449910420237808,0.0439044290878815,0.0427844415411649,0.0432861235218612,0.0445484788572784
0.075,0.035,0.0517291527541291,0.042174984686326,0.0543095567062724,0.0446667473609524,0.0489760356599276,0.0468684263022258,0.0457068633331478,0.0450908494296281,0.0456002625690034,0.0476329049356107
0.075,0.04,0.0514029344710129,0.0436881960198641,0.0547513364497359,0.0459140612013111,0.0487337317914058,0.0478222532993294,0.0472468694627682,0.0459771623551804,0.0467055841107782,0.0485285977430928
0.075,0.045,0.0517628421783946,0.0449561822836411,0.0545118595007596,0.0482215370732244,0.0506299461250535,0.0494610148163866,0.0487443524553364,0.0483279599901493,0.0489919603865348,0.0500381768512575
0.075,0.05,0.0507169938727441,0.0458439955694143,0.0535435333279603,0.0491900983755827,0.050182358516144,0.0505250111402896,0.0498200441188743,0.0494052320072555,0.0497409642893158,0.0506540574070458
0.075,0.055,0.0505427676292381,0.0493820404651058,0.0549702729613327,0.0526524782831746,0.0509163115591262,0.0538465208063337,0.0532550538136073,0.0525822026180313,0.0528596376110048,0.0537277141037993
0.075,0.06,0.0518940960044155,0.0518106709450561,0.0545132389536037,0.0544127946713151,0.0526067714750486,0.0557981484510693,0.0550370409053703,0.0548026141242172,0.0549624432968677,0.0561687673978625
0.075,0.065,0.0506891921933969,0.0526272016011575,0.0538414006990757,0.0554159231442425,0.0519630884360508,0.0557536885076986,0.0557658441306042,0.0555785512928224,0.0562259415525448,0.0565688692818911
0.075,0.07,0.0516398972705942,0.0548680243694861,0.0545111501410219,0.0579741613858157,0.0540481057984459,0.0585712310705442,0.0581037152049202,0.0580173254443383,0.0583703499454553,0.0587137865908875
0.075,0.075,0.0502053586462441,0.0576034883114203,0.0534574775214852,0.0596651165163803,0.0527502948772796,0.0596869924573992,0.0595505356371272,0.0598815249467176,0.0603127586329047,0.0602124014113929
0.075,0.08,0.0508972675083879,0.0592654656911999,0.0534702334273671,0.0612837881779135,0.0526316151017414,0.0605300368441542,0.0609354232013262,0.0613926176329283,0.0617342152638426,0.0615942023009116
0.075,0.085,0.0500371802763035,0.0604675617642766,0.0530254638189456,0.0631755642130128,0.0532905267433988,0.0625094991354078,0.062908095688961,0.0633978079530733,0.0636347452027533,0.0626193678487033
0.075,0.09,0.0506771728067556,0.0630847573504213,0.0528110476710009,0.0649611243476294,0.052948547775592,0.0644157697299454,0.0648333537428018,0.0652623770348338,0.0656082048686421,0.0646278664841432
0.075,0.095,0.0500803109357271,0.0652007724734301,0.0518921408319117,0.066539127974236,0.0531662106992921,0.0648393475571429,0.0661664049753541,0.0669281830571818,0.0674473118811604,0.0660640093244518
0.075,0.1,0.0509685653975494,0.0677100117259933,0.0514650683780586,0.0685662342585763,0.0543955889441225,0.06648141811099,0.0671689526505919,0.0687993313247252,0.0692331803604044,0.0662666341262477
0.075,0.105,0.0510139735801983,0.0703261427026682,0.0526723253681578,0.0717013158842911,0.0551136528679223,0.0694015357105804,0.0701791148135797,0.0716967231304488,0.0717447893525461,0.0682789498359786
0.075,0.11,0.0493926306130532,0.0716520356146762,0.051798042622593,0.0729251516702358,0.0525345740830431,0.0696925635351475,0.0711025725273826,0.0732686868339533,0.0731155037263955,0.0697053335165475
0.075,0.115,0.0489426478419218,0.0746220360127646,0.0517432119872155,0.0749577405442351,0.0532933088035415,0.07108454788188,0.0727761165964445,0.0753768543092843,0.0748534891829984,0.0700907871809586
0.075,0.12,0.0492924228936295,0.0769388252359924,0.0512344874006145,0.0772094520081333,0.0531932644329773,0.0728075375827063,0.0745238533267197,0.0774971602007312,0.0771555592875859,0.071981886229503
0.075,0.125,0.0492118405093313,0.0789956718541787,0.0518628759102123,0.0790913280032535,0.0523260581306204,0.0729873200858979,0.0752539559565311,0.0791717885972152,0.0784498097396952,0.0715493956830999
0.075,0.13,0.0483601912071908,0.0818747684458217,0.0510677263180055,0.0821394396705771,0.0519536832851132,0.0739989730910559,0.0775494077886303,0.0823350979936012,0.0810273215160384,0.0725305027344516
0.075,0.135,0.0479440569910612,0.0831143716446508,0.050315447152072,0.0828769849254657,0.051481954630204,0.0746825500234834,0.0774774376018592,0.0831715121481845,0.0815435518339522,0.0718469622082442
0.075,0.14,0.0485935489532634,0.0853682379845564,0.0504581936831844,0.0855394037096753,0.0516732375434991,0.075586487706548,0.0789546085346391,0.0857357730758399,0.0838936445682411,0.0728507321662017
0.075,0.145,0.0482869837590923,0.086709158994236,0.0494602396530969,0.0862958481522142,0.0511900297021962,0.0751805841430228,0.0784404861389055,0.0865190926542036,0.0836848014794975,0.0715162342801189
0.075,0.15,0.049908265410719,0.0901303082901156,0.0513608514555113,0.0901204950208137,0.052279679574769,0.0773561254173707,0.0812870997610444,0.0902663346492673,0.0875346880712301,0.0754425742033523
0.075,0.155,0.047590730887368,0.0918426526834773,0.0497462580016273,0.0914377716998289,0.0499030360365257,0.0754805364074207,0.0806955069609326,0.0916233981456658,0.0864986895294448,0.0718523234765239
0.075,0.16,0.0490880205556137,0.0958222909885409,0.0512061284042023,0.0950056968876207,0.0510450911774689,0.0766792862698417,0.0823943772754094,0.0949823446648574,0.0890347673860226,0.0730131101505353
0.075,0.165,0.0502474549779238,0.0963614704809063,0.0490346858528528,0.0953123794830966,0.0514083498279551,0.0747626873807925,0.0803549499848547,0.0955665032864018,0.0884052083979589,0.0713701306578223
0.075,0.17,0.048698442670434,0.097002118075792,0.0491049490673092,0.096734713194194,0.0505504733910353,0.07466756318509,0.0810188624442683,0.0963492264976788,0.0889831412668827,0.0698878709787447
0.075,0.175,0.0488300743617234,0.100197619076416,0.0502457413932155,0.0997817616547347,0.050543955917126,0.0734390164060067,0.0811570309766231,0.0995599848068926,0.0898805342150983,0.0691722249374298
0.075,0.18,0.0483020256755988,0.102712295057597,0.0495064479280757,0.1019610569338,0.049882684675709,0.0733318117696841,0.0797963200506981,0.101211505288273,0.0901966247617036,0.0683901760030357
0.075,0.185,0.049217953342333,0.104217190599043,0.0496599366232023,0.104016771659035,0.0500920561029513,0.0720064675996948,0.079868987780275,0.102418358003469,0.0904898215735312,0.0676875492324003
0.075,0.19,0.049976695054037,0.107268674760922,0.0499217427325042,0.106486873082807,0.0510021895342616,0.0708289432794592,0.0781068491452833,0.104026628769045,0.0891095914595744,0.0673487993018953
0.075,0.195,0.047132395224674,0.107358492686176,0.0491288249854981,0.1073359743169,0.0482148096752255,0.0695996596324483,0.0775106327212747,0.104448234675515,0.0886344110878139,0.0636443503770947
0.075,0.2,0.0472598575072987,0.110282189700557,0.0487697703512916,0.11045833278204,0.0481957799811368,0.0684853568542831,0.0759220353599429,0.105693092737851,0.0878715605510861,0.0629322591904039
0.08,0,0.0530751522926006,0.0362587178233331,0.0576488021363471,0.0349384601043653,0.0457689898638716,0.0418504887701522,0.0391161107407903,0.0363467423180619,0.0375206879784797,0.0425605581871573
0.08,0.005,0.0537102298550401,0.0369033685290781,0.0568136614079163,0.0354232372483163,0.0456205570969605,0.0428866738964489,0.0403459767961841,0.0365725941556303,0.0381433166170804,0.0420614079924091
0.08,0.01,0.0528571737045821,0.037870948568496,0.0580668045828962,0.0381569185728713,0.047064851687263,0.0434621363191206,0.0410913980198835,0.038992771024405,0.0399685875913869,0.0425451934657645
0.08,0.015,0.0518365697006284,0.0383637008739204,0.0569757432781934,0.0389966047395975,0.0467299163218135,0.0434799100772363,0.0418221721545493,0.0400546277368395,0.0405113028909645,0.0438620699249663
0.08,0.02,0.0520719403369152,0.0387924224938807,0.0569102209507791,0.0406306151204668,0.0471446447429622,0.0439460319706099,0.0429178235360673,0.0410750065807149,0.0417890514067647,0.0449284152570723
0.08,0.025,0.0535767395998718,0.0409152899834593,0.0580338701306051,0.0427859622128033,0.0491789972179864,0.0466217539922927,0.0458869947468301,0.0432699666464607,0.0440942689941851,0.0466224934342765
0.08,0.03,0.0507215926365973,0.0404333566954269,0.0562803162627643,0.0436089134320269,0.0478894248212122,0.0464075997174015,0.0452088440507346,0.0437243439893966,0.0443174359913595,0.0463254172473243
0.08,0.035,0.0520362692381672,0.0425211213749362,0.0557398847185292,0.0454177446635068,0.050464304248785,0.0471020597611275,0.0465763478203141,0.0457283339502444,0.0463239058862755,0.0471497940592714
0.08,0.04,0.0517922521956371,0.0436056308860304,0.0564146056555879,0.0468602736847745,0.0503861590386138,0.0487686104584042,0.0479059138973133,0.0469609581775839,0.0476488588639191,0.0488458778839088
0.08,0.045,0.0498674824724111,0.0453288858942206,0.0560596011056394,0.0488753650599709,0.0496871797949761,0.0505294519818334,0.0497808765078318,0.0493235737565243,0.0492048863927847,0.0500102264014915
0.08,0.05,0.0525928806376397,0.0465008351186839,0.0560674232464124,0.0504704106383871,0.0518661068234514,0.0523069187769718,0.0516362641929168,0.0506400523194224,0.0506561279012499,0.0516071051610319
0.08,0.055,0.051670369607999,0.0491917845488753,0.0553366637581583,0.0523798198104907,0.0525487137966334,0.053569264505951,0.0530003594833155,0.0526487829869927,0.0528225621730136,0.0539361024625349
0.08,0.06,0.052097006932437,0.0505753768328174,0.0543397439365477,0.0537689825154802,0.0520838452462291,0.0546806279824345,0.0542818834964178,0.0539063447410231,0.0542699577801415,0.0548585687187244
0.08,0.065,0.0517061267772708,0.0532850320024792,0.0554422655143433,0.0562905630397873,0.0528108581581783,0.0568814313976185,0.0563337029258172,0.0562634558138516,0.056814512871768,0.0571838888466177
0.08,0.07,0.0519425322709752,0.0545434770649104,0.0556999389820867,0.0575405295588083,0.0537914334219963,0.0581565944115686,0.0576421940655105,0.0578020749956188,0.0584624776143027,0.058731090909209
0.08,0.075,0.0504118529023241,0.057546140338563,0.0545290730166269,0.0599850458357456,0.053067225484486,0.0597843202368624,0.0597666949846318,0.0603398221242476,0.0602492827978868,0.0603855525690231
0.08,0.08,0.0520830121077291,0.0593643039478086,0.0546392078666182,0.0618377469102272,0.0542053685099804,0.0618816531095885,0.0619222560901233,0.0622309204212436,0.0626759841315138,0.0625385879255118
0.08,0.085,0.050603142066049,0.0599648576643228,0.0541850611242455,0.0634458594045235,0.0532149071586354,0.0630093482621276,0.0630392343276942,0.0636860435159024,0.0637583837087949,0.0631120525863592
0.08,0.09,0.0498878118583871,0.0630220124542044,0.053988246096919,0.0658554519857636,0.0539249619426178,0.0649790669080632,0.0651201743973776,0.065964794489129,0.0662581753606571,0.0647362365097218
0.08,0.095,0.0505110945371577,0.064868923699476,0.0538585512320633,0.0673686332484878,0.0540924110983174,0.0663523463668328,0.0666018042851315,0.0677578681401741,0.0677899242126473,0.0666238006885354
0.08,0.1,0.0506936017436192,0.0674255113705221,0.0560604960569252,0.0706409466592662,0.054986625326894,0.0686412255166809,0.0694011743734613,0.0705940666676748,0.0704019172194496,0.0682172959604774
0.08,0.105,0.0496105453578627,0.0705052652846607,0.0538618619527202,0.0726878302268739,0.0536487922857472,0.0698812522958225,0.0714076297865444,0.0727999480390092,0.0725423931270281,0.06940768690404
0.08,0.11,0.0508249534910464,0.0723183479243612,0.0545278559594525,0.0741813225880599,0.0547224081926249,0.0716820116006707,0.0724749882457745,0.0745413151288597,0.0740155146698011,0.071445180515763
0.08,0.115,0.0496643657611489,0.0749333967758426,0.0541099072290405,0.0763096581518037,0.0536407898397372,0.072740228408053,0.0741129122556986,0.0765509576576697,0.0760742218577188,0.0721801532283343
0.08,0.12,0.0482751478075523,0.0760266235713899,0.0525538752328206,0.0772737329584418,0.0516963750574086,0.0729532582391077,0.0747291090376774,0.0774239638033466,0.0766686257458162,0.0709496171805683
0.08,0.125,0.049629280942893,0.0786001311871994,0.0529239655643396,0.0799030242962211,0.0533597670786406,0.074491478115977,0.0762278118970012,0.0802169042114343,0.0791023756680642,0.0723851629527203
0.08,0.13,0.0499157509254732,0.0827506651455228,0.0533553153015547,0.0826564241431371,0.0536642871751858,0.0761394992056868,0.0784767568973391,0.0827614379731492,0.0814778175129567,0.0743064944253067
0.08,0.135,0.0496407761373172,0.0828290916918117,0.052450182443353,0.0838673794627496,0.052107007568734,0.0761703219174923,0.0788943025585702,0.0840862165704878,0.0832050514432476,0.0737245397703855
0.08,0.14,0.0492585649981178,0.0842310551364893,0.0504145840674575,0.0845003061354287,0.0514412356935618,0.0750674125224909,0.0783495207923163,0.084826839591626,0.0825890420640714,0.0727957961890272
0.08,0.145,0.0487030169330988,0.0864070712146256,0.0518424670051175,0.0874791198470251,0.0510426649619653,0.0773978744880046,0.0806168560156695,0.0877262282772487,0.0851962969517577,0.074422237272613
0.08,0.15,0.0492182445615086,0.0900791942267058,0.0529228744664199,0.0903496836034983,0.0527652551616203,0.0771615081103749,0.0816156079333919,0.0904769581433849,0.0871002323439348,0.0735119703083585
0.08,0.155,0.0494173267634854,0.0920487947937323,0.0517268197150904,0.0921911438110679,0.0518528674580957,0.0775932054764809,0.081765379819391,0.0923465310711883,0.0883386033913705,0.0741450205116437
0.08,0.16,0.0493853216902279,0.0940828234973021,0.0524355237633631,0.0941054912270877,0.0518703041869981,0.0772401225049347,0.0824605864821137,0.0938017058573457,0.0889006962652513,0.0728750962861574
0.08,0.165,0.050092548419782,0.0963262613075499,0.0518287298520454,0.0962404146812873,0.0514969728204809,0.0767794750302089,0.0824569618744975,0.0964054378282699,0.0899791743547465,0.0729656687820745
0.08,0.17,0.0474411830037703,0.0974782632411564,0.0513842886716017,0.09836227681814,0.0493342228292047,0.0766213609191851,0.0822614037568535,0.0977529756247157,0.0893746197513067,0.0715993991998483
0.08,0.175,0.0489823973459712,0.101123384516114,0.0516196729743872,0.100178226254686,0.0505533540459642,0.076342548509396,0.08246997718018,0.100042212436874,0.0915093568757214,0.07120891862162
0.08,0.18,0.0478627091063454,0.102371653159291,0.0510428910545123,0.102021662230474,0.0499231845945026,0.0746173173677746,0.0818690636998773,0.100976449542459,0.09056563207271,0.0687473728984959
0.08,0.185,0.0480618586643782,0.10472212591572,0.0507782184869715,0.10477989442274,0.0493635189190607,0.0737134179252133,0.081166846099238,0.103076642696133,0.0907296242780816,0.0689902044917773
0.08,0.19,0.0481604266105832,0.106988879201373,0.0502837687165328,0.106046857164656,0.0503835024612934,0.0722310216061127,0.0797233939657236,0.104390702259526,0.0903289193314129,0.067333549206943
0.08,0.195,0.0488976291640847,0.108981403769719,0.0507835678280157,0.108427995936661,0.0506184347742089,0.0727501897960323,0.0802655977453184,0.105858754342897,0.0906261267473379,0.06735899098653
0.08,0.2,0.0481743806381268,0.111463422911262,0.050424655448635,0.11077302450881,0.0490901879087711,0.0697441560212213,0.0780125701482516,0.107716585627106,0.0903049580255148,0.0644717561436588
0.085,0,0.0532447920296352,0.0377528983320994,0.0598322618747527,0.0356090232395218,0.0462944326627942,0.0434365756312642,0.0408658196498204,0.0374931630081278,0.0392561218121184,0.0437194317404421
0.085,0.005,0.0522299232835788,0.0365215058504498,0.0584157126442167,0.0360970071143384,0.044913760136221,0.0431428813830422,0.0408373043610135,0.0371074142338746,0.038034376290823,0.0419269982925281
0.085,0.01,0.0525935468732464,0.0367755176561652,0.0586948874235955,0.0376857171788179,0.0464207591634509,0.0436822565984297,0.0421586688157328,0.0382194621643894,0.038703369868309,0.0430501647376693
0.085,0.015,0.0521499069385824,0.0379730169953031,0.0590954404963413,0.0396357371705363,0.0466084574450442,0.044245207151289,0.0427679680187232,0.0400613682124453,0.0407381398077902,0.0436814515310322
0.085,0.02,0.0529416900003615,0.0386664015707937,0.0586906978886057,0.0408554466396577,0.0490804767516255,0.0452571098248677,0.0434415710829802,0.0412754989230319,0.0419195565886081,0.0450269198866254
0.085,0.025,0.0525529612092692,0.0401007286175097,0.0592499463805821,0.0434274824863601,0.0487888713023357,0.047494403181619,0.0457653410069237,0.0437187233461036,0.0444213328091073,0.0467432854816116
0.085,0.03,0.0529424214845701,0.0408523596140989,0.0588320479012006,0.0447862665763534,0.049690402525682,0.0483272585408934,0.0467085761742701,0.0447353863829981,0.0444392983173844,0.0468042110639952
0.085,0.035,0.0514837916718274,0.041438788746129,0.0587396677591574,0.0457059641831088,0.0494227619898875,0.0478496961164444,0.0469101957410776,0.0460947730260729,0.0458555014719251,0.0477196323511386
0.085,0.04,0.051559982483485,0.0432944615854787,0.0571107066110776,0.0472425855395934,0.0501061721410035,0.0492042806787165,0.0482793688510066,0.0474617025417244,0.0475924804503767,0.0490611448451295
0.085,0.045,0.0523201618359357,0.0454051446730329,0.0572504917228963,0.049557967844091,0.0513226343818523,0.0510331049522045,0.0505094249386949,0.0497989118935317,0.0503176003346358,0.0517498156256209
0.085,0.05,0.0519173038247428,0.0471445655380263,0.0580390314639429,0.0511232201369937,0.0523267312018169,0.0533018948303364,0.0520279297290666,0.0514149247529264,0.0517827412438913,0.0533773300135191
0.085,0.055,0.0515718023709482,0.0498565046597582,0.0593930943888783,0.0545311511416054,0.0530262002587797,0.05542929464572,0.0548984867130279,0.0545169346464786,0.054743961601995,0.0554220312253246
0.085,0.06,0.0519069163553847,0.0498717267261695,0.0564999798049786,0.053894421668041,0.0528477717421262,0.0551864064998186,0.054666319993283,0.0539007197264913,0.054253811823712,0.055053160664741
0.085,0.065,0.0511539917309394,0.0535962982617857,0.0571709555030963,0.0572618256991975,0.0527390476464371,0.0582568796924676,0.0578688333764088,0.057369143939837,0.0579676546578639,0.0585646236877881
0.085,0.07,0.0502668117009944,0.0535958594272768,0.0566675482647809,0.0582820019470905,0.0531147012192466,0.0588359803869124,0.0591130765037832,0.0583001144087116,0.0585918768181012,0.0585104152049021
0.085,0.075,0.0525995052671806,0.0567536940500607,0.0569164822948432,0.0600129419073724,0.0545687465649113,0.060105202890973,0.060091762423973,0.0601230534662433,0.0599592156872232,0.0605875174358807
0.085,0.08,0.0529648957620134,0.0596215193777942,0.0567395829219205,0.0630304762806956,0.0552503437962875,0.0631829005049581,0.0631486686827359,0.0633292837424491,0.0634437651571226,0.0632760216487571
0.085,0.085,0.0496810065358857,0.0619012139280361,0.0563307687949572,0.0645437690218275,0.0534248954387671,0.0642748395894314,0.0642009862769471,0.0646228055265377,0.0647121230269055,0.0635322749882799
0.085,0.09,0.0506546175345853,0.0641555536839704,0.0569849742387066,0.067272548197831,0.0545301722388878,0.066000335655626,0.0668683064968625,0.0672718073270329,0.0672437034660621,0.0657443698139995
0.085,0.095,0.051230446999979,0.0649036700145728,0.0549834081636627,0.0675217663507885,0.0549180351315209,0.066368247183286,0.0670421148045951,0.0676438667081695,0.0678710453118435,0.0669008572564282
0.085,0.1,0.0513914627145108,0.0670881475806173,0.0560224117680983,0.0703294180551783,0.0556390841693037,0.0688210373173396,0.0693928413787901,0.0704386322216472,0.0704569410926071,0.0683305126490273
0.085,0.105,0.0494025939567694,0.0692968865010435,0.0557400733489479,0.0720223059029928,0.0541369663662368,0.0700177339585986,0.0708784304802032,0.0724701266167498,0.0724442329128597,0.0701417626364013
0.085,0.11,0.0493707735361028,0.070890849514679,0.0545616914857262,0.0734308342341393,0.0525904528961417,0.070947143606171,0.0719571809806115,0.0733940218058018,0.0732746153982562,0.0697123924245528
0.085,0.115,0.0511800371337196,0.07436217176506,0.0540191806272771,0.0757725389475732,0.0543323130990228,0.0719700246233603,0.0735178578062139,0.0762061463226457,0.0754890493167844,0.0712478856542062
0.085,0.12,0.0503968330864138,0.0766665866057398,0.0555822076031417,0.0784206156688079,0.0545150321867277,0.0746635307588044,0.0762212186391188,0.078665368696249,0.0784993951266173,0.0736730049346994
0.085,0.125,0.0485357078987195,0.0782813350661092,0.0539076541759388,0.0798194767880328,0.0523601440721177,0.0747443500087376,0.0766363306777088,0.0800325133283457,0.079245157569057,0.072400520833432
0.085,0.13,0.0500451743646971,0.0807452339798807,0.0549541199274137,0.0827597393850557,0.053746741185437,0.076625789319914,0.0787377655398227,0.0830343819390917,0.0818809724714424,0.0752504011184489
0.085,0.135,0.0500472189354117,0.0819761529023612,0.0549017068360792,0.0837957357594275,0.0542122184442062,0.0767779143197094,0.0793875250165388,0.0841300519474091,0.0830129339485255,0.0757874440435942
0.085,0.14,0.0498716703606244,0.0846663242911219,0.0544696959949693,0.0855811262802629,0.0526584619910948,0.0778612753567229,0.080466819048797,0.0858545956407917,0.0835411273598634,0.0752058844348828
0.085,0.145,0.0503151525157169,0.0877006645287284,0.0550099351927855,0.0887154340170165,0.0536438433521619,0.0793923283096128,0.0831125137146686,0.0888827885740499,0.0870343207555117,0.0765135633408407
0.085,0.15,0.0489939742947014,0.0900413331211153,0.0540658077708955,0.0911432884450994,0.0518771581865343,0.0791081179023139,0.0834154855785946,0.0914050337813688,0.0884148953519872,0.0759981328179191
0.085,0.155,0.0495056168148411,0.0930615823007013,0.0543760165999015,0.0935037988113667,0.0528408386819235,0.080777835010117,0.0850887582746203,0.0938497304737103,0.0903118090904896,0.0756406414506921
0.085,0.16,0.0493506109947003,0.093354402921837,0.05348483737349,0.0944093170278058,0.0527025490887246,0.0781346982250493,0.0834571369412044,0.0943544777145063,0.0894018187973827,0.073827646957517
0.085,0.165,0.0473421694558694,0.0970422096007393,0.0526085333028103,0.0965524027790431,0.049245344686433,0.0776465077363159,0.0833475298883478,0.0963658142859062,0.0905282657176188,0.072478889286759
0.085,0.17,0.0495852625122269,0.0987111294108178,0.0536918214034794,0.098639527735345,0.0518019517848955,0.0786590192720969,0.0843688037809458,0.0983850175501502,0.0917719115770106,0.0742298560827704
0.085,0.175,0.0493888753204753,0.100006182396435,0.0527721001322852,0.100997465107078,0.051968502848953,0.0778774197501069,0.0839050629459768,0.100267392805999,0.0921442209917318,0.0725568081164058
0.085,0.18,0.0476778841440893,0.101895281416094,0.0525641195647973,0.102837333935183,0.0503840091166721,0.076463281114123,0.0838109574417203,0.101614891631441,0.0924130756750652,0.0706390954959247
0.085,0.185,0.0487062888549667,0.103954053559901,0.0523479348144862,0.104147578426512,0.0505486039838722,0.075171744339507,0.0825555412348257,0.103117491189636,0.0915323738398293,0.0694589672443333
0.085,0.19,0.0482776956013546,0.106319159655878,0.0526902660472452,0.106675433353947,0.0500329659926984,0.0760181156173969,0.0838938229246295,0.104887738321471,0.0928991122106049,0.0691469523498456
0.085,0.195,0.0480527192862429,0.108616497373015,0.0518431272034349,0.109151105702813,0.0494188551219871,0.0728867710257094,0.0804315511977397,0.106824284572357,0.0913571039003445,0.0657466066519269
0.085,0.2,0.0482912659814914,0.111568787223159,0.052838767100759,0.11197001333026,0.0499785551603827,0.0737188659193688,0.0825064611173526,0.108686831413293,0.0915854674530751,0.0661398753110361
0.09,0,0.0539229006365495,0.0374044464122766,0.0618785853543814,0.0360420077562333,0.0466474667613177,0.0452480704912532,0.0421513953506892,0.0377616634842756,0.0395661395572812,0.0445184169475843
0.09,0.005,0.0516550159812281,0.0370075685957478,0.0622630870647986,0.0378066570550236,0.0457774039286394,0.0454255572432072,0.0433175066935488,0.0387001176637963,0.0398513068832975,0.0443269411467454
0.09,0.01,0.053788921927497,0.0365890802413014,0.0615764988855226,0.0384065639430498,0.0474145508455987,0.0463302651335913,0.0438749807893239,0.0391815404539205,0.0400429307591022,0.0436714199474536
0.09,0.015,0.0529160262910404,0.0380558309141109,0.063091890624885,0.0417553060166701,0.0481957118884784,0.0475558070339831,0.0454520358676049,0.0422901445456235,0.0426910088823716,0.0448986999719629
0.09,0.02,0.0526174248933509,0.0392662923116231,0.0613191989510029,0.0425225677897429,0.0489380474715361,0.0472762629049346,0.0451549083923065,0.0427207659569131,0.0429468101303812,0.0457604910343742
0.09,0.025,0.0519419737632437,0.0395285107359822,0.0608364133543103,0.0440405053439541,0.0491956047807529,0.0471419049415164,0.0462820971647192,0.0442805395337451,0.0442197001527951,0.0461457804776584
0.09,0.03,0.0526376761788268,0.0415318468437194,0.0611435105662312,0.0454078505812112,0.0492846419760471,0.0486049103053472,0.0471853941566521,0.0457005379465905,0.0463295695093573,0.0480782731793556
0.09,0.035,0.0523421710859876,0.0415085630219963,0.0588544108460749,0.0454414272310197,0.0497544839119191,0.04876175327078,0.0477287207535899,0.0456416757133195,0.0459671836377345,0.0479385924107214
0.09,0.04,0.0518277200688961,0.0432986494181072,0.0602648056757733,0.0484734060383074,0.0507432704427455,0.0509802901938256,0.049646562680826,0.0484670982241447,0.048655538629366,0.0501915509193056
0.09,0.045,0.052188965606987,0.0451615549291224,0.0610398439618616,0.0503705992887642,0.0514134163955767,0.0522008663659605,0.051464734991108,0.050501042742688,0.0506926912541087,0.0510154997447167
0.09,0.05,0.0509304146625139,0.0467500781002242,0.0594177974627044,0.0519887568744417,0.0515107029073665,0.0536968303709681,0.053211127068767,0.0518845745500727,0.0525035582819108,0.0530996945605392
0.09,0.055,0.0515978865838146,0.0489637217587577,0.0600378665827387,0.0543906223857936,0.0530022642725297,0.0555913879436162,0.0550934756496882,0.0544143585528104,0.0545630880023455,0.0557714518862905
0.09,0.06,0.0503614053155274,0.0507866320010632,0.0594326175636916,0.0556621558002056,0.0524774675977204,0.0563673663860604,0.0561290918179537,0.0556475095985806,0.055442622805406,0.0557083319851348
0.09,0.065,0.0497974258697892,0.0528660129425572,0.0588982813348953,0.0578223386866129,0.0519868010461474,0.0582859875932371,0.0581242299976304,0.0578400606416982,0.0578476262460302,0.0581664472763053
0.09,0.07,0.0518825468435295,0.0541992082810144,0.0589367977509685,0.058752879298011,0.054268587775893,0.0592779421304078,0.0589236284960761,0.0587737585936699,0.0587210960411773,0.0591034990993946
0.09,0.075,0.0508708894268661,0.0569202127027032,0.0596548431607904,0.061868666671219,0.0548005006467203,0.0619314802453077,0.0618957808664723,0.0621186338060685,0.0620519522963401,0.0614478565626795
0.09,0.08,0.0508897145574221,0.0588692970036869,0.0593202093534557,0.0631538542646191,0.054722759258312,0.0635608938244119,0.0634351355212806,0.0632221067656608,0.0639105648009353,0.0632830325599025
0.09,0.085,0.0512065327811333,0.0610679139518424,0.057794060814442,0.0648079278283304,0.0553107730316069,0.0641219860926427,0.0644548313499995,0.0648603861552583,0.0647872450438134,0.064213371991205
0.09,0.09,0.0497905679234631,0.0631767362362883,0.0580580461680322,0.0670028467824552,0.0534031159929146,0.0661795430776993,0.0666104704687175,0.067195274890847,0.0672299980902026,0.0660212430664569
0.09,0.095,0.0517276151687149,0.065233695008813,0.0574631734975981,0.0686495300865892,0.0556057730507373,0.0675524402405609,0.0681371346258641,0.0686939294128595,0.0684332756859932,0.0674884785824682
0.09,0.1,0.0490554386775611,0.0670327886840954,0.0577920110462045,0.0710101185398802,0.0545179581297223,0.0689347418425209,0.0698578571772868,0.0710624294869885,0.0707956018194592,0.0684721176445658
0.09,0.105,0.0508394203396268,0.0700680218069083,0.0575137916063726,0.0734034175213312,0.0554529757329558,0.0718503174807926,0.0724939714642206,0.0733967091865444,0.0737973297184532,0.0709724992338573
0.09,0.11,0.0499076689370084,0.0720438850201755,0.0575725721680703,0.0754039600919668,0.0548301321748075,0.0731055617628065,0.0744127933274153,0.0753695279877445,0.0755083222091873,0.0715077633627552
0.09,0.115,0.0501700299980424,0.0736964414775994,0.0564389413677826,0.0759400756559559,0.0548146316070871,0.0726759170556409,0.074134938134195,0.0760956591284647,0.0756908080838738,0.0713358300988641
0.09,0.12,0.050069428735945,0.0754892937723325,0.0562250724859423,0.0782095626969813,0.0548244981859993,0.0746666273343415,0.0759833945675327,0.0783351010703192,0.0781925078218107,0.0733229772691682
0.09,0.125,0.048631533658706,0.0797096277285179,0.0568905662467162,0.0808919744185594,0.0533376363889908,0.0758708635008418,0.0780135689777624,0.0810218368596213,0.0800174773103075,0.0742112050923234
0.09,0.13,0.0484110229848888,0.081014158221083,0.0577457053420094,0.0836246924515187,0.0525664936824933,0.0784757704199737,0.0806575120867677,0.0838611827043098,0.0831522159231968,0.0757353243889122
0.09,0.135,0.0485380808042033,0.0831255940039517,0.0565318696584662,0.0851990781754913,0.0528890979074012,0.0782616741954895,0.0809615496432137,0.0851506489003447,0.0840556613904948,0.0759330681540726
0.09,0.14,0.0493819218281068,0.0869187229543292,0.0567553457803161,0.0882129338070245,0.054062794072149,0.0791373161690372,0.0821211838407327,0.0882832391488828,0.0861625386105162,0.0765564361725205
0.09,0.145,0.0491158618561074,0.0877760042718854,0.0561801280114356,0.0894937378350055,0.0527856143607493,0.079580494691217,0.0830305195270475,0.0897450351317214,0.0869599940165167,0.0756386865891251
0.09,0.15,0.0497091850903411,0.0903571291513612,0.0554982068765261,0.0917808642309648,0.0524711127502568,0.0806053833762024,0.0846653104764192,0.0917908524565312,0.0894460205428006,0.0768079510451281
0.09,0.155,0.0487099379562295,0.0907549302423895,0.0551685406526535,0.0925737614600666,0.0518507800859412,0.0796932582414552,0.0839423930745394,0.0924323927000879,0.0889020158694977,0.07614526081214
0.09,0.16,0.0487256236196523,0.0948429161781891,0.0561582976189097,0.095978704502616,0.0521980258682141,0.0804636814956125,0.0855431045896787,0.0956667353022746,0.0910638817855207,0.0767442638263117
0.09,0.165,0.0481508684650038,0.0953119061111899,0.0539766294346235,0.0960916954042821,0.0509651857641027,0.0786725925195813,0.0839738001703723,0.0956875100319704,0.0902639837123189,0.074582070897679
0.09,0.17,0.0504865994693982,0.099438160089094,0.0553672740060487,0.0998542319449369,0.0531202879001324,0.0797279198663831,0.0863980160511444,0.0993191115934296,0.092753933508308,0.0753876257378597
0.09,0.175,0.0487981218116381,0.100028669871451,0.0546128421685259,0.101026793977534,0.051231079007681,0.0801271849968919,0.0861484130693406,0.100725250903217,0.0933986833951202,0.0741880767987364
0.09,0.18,0.0487630687053922,0.103399798490402,0.0556488982653398,0.104194126456609,0.0516125433142146,0.0803951597439153,0.0869517527195726,0.103554520723812,0.0944509964996983,0.074573670012818
0.09,0.185,0.0501873865308697,0.10456589641249,0.0546206359643304,0.105541752055031,0.0523166070309154,0.0792456715185754,0.0862242867858347,0.104816451726655,0.0945022633232345,0.0743469541280012
0.09,0.19,0.048683589643831,0.104875694059843,0.0523800807609557,0.105403272977441,0.0505399693232761,0.0742304724432035,0.0818374061812584,0.104010148555555,0.0916291447585385,0.0690615531099594
0.09,0.195,0.0492372852067979,0.107718953869189,0.053890364764385,0.10849725842912,0.051113220800191,0.0752579054330796,0.0833810279768148,0.107259993878883,0.093283036425148,0.0680219173488604
0.09,0.2,0.0483874666881733,0.112260462113014,0.0538220447007189,0.111738016475123,0.0499388815509347,0.0750093328563651,0.083517938562073,0.109145127670659,0.0933236806160505,0.0685313341874832
0.095,0,0.0536001152214229,0.0374073182637543,0.0659886886092161,0.0376342582464486,0.0464649100742019,0.0487586723890666,0.0451367753773198,0.0390601185946835,0.0407192635159087,0.0458246062431478
0.095,0.005,0.0532931397387798,0.0362622658451554,0.0654995566180498,0.0383858147291327,0.0466153051358906,0.0475918296654538,0.0448707924931499,0.039092408004714,0.0400469976954572,0.0448499821676627
0.095,0.01,0.0523623503145395,0.0369205088894457,0.0635922119851662,0.0392966530068829,0.0471527432823869,0.0476078685030045,0.0445527453276308,0.039767897988614,0.0402733574061224,0.0446649044383435
0.095,0.015,0.0511326512016509,0.0357042604357297,0.0639185441048185,0.0401945870018748,0.0463631241672229,0.0472088605553048,0.0447613025627349,0.0403554665951573,0.0407589663595217,0.0440480408953316
0.095,0.02,0.0540066673560409,0.0387238479657631,0.0634702136230229,0.0429580223182649,0.049582856746818,0.0486547275589163,0.0467216621435613,0.0435061058957957,0.0437281682270096,0.0470627321854632
0.095,0.025,0.0513535252291422,0.0394628297962336,0.0630827319430778,0.0447976758417319,0.0488825488056145,0.0480734582626049,0.047000360898041,0.0449635886942763,0.0449166688807054,0.0466869099544536
0.095,0.03,0.0530665530195298,0.0412182866319752,0.0636765581984671,0.0462121663783307,0.0502670271028166,0.0510224516349524,0.0494146969600207,0.0460871982570566,0.0462804485960905,0.0490028507811044
0.095,0.035,0.0506440352063216,0.0421268447655061,0.0631036809918901,0.0478212435871443,0.0490185802151472,0.0501519167211785,0.0492408986568367,0.047639343944794,0.0473533784668864,0.0486224189714688
0.095,0.04,0.0510698190057233,0.0443542536229957,0.0622887154485156,0.0495560985745493,0.0509198172161713,0.0521511353009134,0.051136801259925,0.04971276406714,0.0495239781672443,0.0519149565376497
0.095,0.045,0.0523222981940967,0.0460230359390763,0.0640886699547306,0.0523129762712498,0.0523015134260911,0.0546703616100149,0.0536730439139098,0.0523952590158584,0.052078939330064,0.0525270987508564
0.095,0.05,0.051397135908751,0.0474952610993352,0.062762590045112,0.0531074415043891,0.0523275790595274,0.0551889768996716,0.0544725466853961,0.0531974880875125,0.0531081752837036,0.0544629599469058
0.095,0.055,0.05148911123717,0.0487759390516314,0.0614441816811579,0.0542183788851514,0.0529575734311557,0.0560495381520064,0.0553796893659916,0.0540545629587503,0.0546005846106246,0.0554671389516722
0.095,0.06,0.0520042327885537,0.050890105704392,0.0614284161649654,0.0560898641454861,0.0537222294145706,0.0574061499632154,0.0570345009867237,0.0561828639510468,0.0561836787128118,0.0567527812789123
0.095,0.065,0.0505839522514554,0.0530498070386139,0.0620851558675764,0.0593006637673748,0.0540112756357401,0.0602584587989077,0.0601279423435781,0.0591204897062539,0.0591094816907325,0.0598394074181789
0.095,0.07,0.0505240626380106,0.0544218796987041,0.0613406614194016,0.0598085589180697,0.0534410515332128,0.0601074569605363,0.0598848194420951,0.0596979794844053,0.0594791002949563,0.0596604496333366
0.095,0.075,0.051173211259327,0.0576991720387126,0.0615908813151621,0.0635001499899184,0.0547887907507191,0.0634072758837398,0.063289753052734,0.0634935285356551,0.0634140300454597,0.0637133803458293
0.095,0.08,0.0502987247756073,0.0605925854835391,0.0620375163173127,0.0656645665196705,0.055295656042716,0.0657325186041506,0.0659192157163258,0.0655775897070683,0.065603971315267,0.0653717255358284
0.095,0.085,0.0505522681101143,0.0606194579208568,0.0602370889687604,0.0653606888961204,0.0550734962491852,0.065009525249652,0.0652891954080919,0.0654757191864187,0.0653271321081224,0.0651807885337641
0.095,0.09,0.0501744153986115,0.0624015328966441,0.0595434119126142,0.0675006679659598,0.0546202178067076,0.066518456103358,0.0670151590662902,0.0674221236920912,0.0671558898768796,0.0663717240787508
0.095,0.095,0.0503051960633485,0.0650332409657373,0.0604150895434734,0.069191636780989,0.0550844157072195,0.0686697098069074,0.0692049869258886,0.0694969381141876,0.0696496607477265,0.0683498342772822
0.095,0.1,0.050459227318042,0.0678560497610453,0.0601449106246019,0.0722171873119584,0.0550799872773223,0.0712919184689214,0.0716550046719154,0.0721436498965616,0.0722793736748838,0.0704103280785239
0.095,0.105,0.0500089104118475,0.0705711866813503,0.0602883096068846,0.0744083145552553,0.0554741357060326,0.0723664792365632,0.0731152657156699,0.0746317055163287,0.0744733412670131,0.0720861894133857
0.095,0.11,0.0506526469618744,0.0726186778223699,0.0601217338334683,0.0765008483594354,0.0556718409741252,0.0748041201079209,0.0754414700083126,0.0768529770329503,0.0766006704378268,0.0735288562788634
0.095,0.115,0.0497161475134978,0.0740589464801792,0.0585399985752485,0.0770659862136659,0.0541961222766648,0.0742923622420137,0.0753933125695194,0.0772812561397243,0.0767168550520044,0.0735272245433013
0.095,0.12,0.0500268455996736,0.0765255745994815,0.0583722261925695,0.0795177289540552,0.0545536782490001,0.076005666767644,0.0774742833586357,0.0798172669150573,0.0791517056341177,0.0746704691854485
0.095,0.125,0.0484516691764702,0.0797194873653341,0.0590063655312199,0.0819711166356838,0.054416903641004,0.0772022888597132,0.0792883617543169,0.082076314490874,0.0814589822487394,0.0756181124426969
0.095,0.13,0.0509003149202102,0.0813416205338383,0.0591087230185968,0.0837930434648764,0.0544075409517581,0.0793586616120326,0.0815397210030624,0.0842397056088212,0.0835383940190522,0.0767864339684704
0.095,0.135,0.046641435578108,0.0822498175940884,0.0569515355223696,0.0850058029556702,0.0512460836166151,0.0773744104898669,0.0803419254051592,0.0848840657394777,0.0829546503294363,0.0746861565307794
0.095,0.14,0.0498339562171819,0.0849335152638074,0.057770577242681,0.0872886936542977,0.0535941808746654,0.0803804956618799,0.0826212478416458,0.0876320534240857,0.0859119490074447,0.0777314222723751
0.095,0.145,0.0491712788208552,0.08900970966708,0.058103804695827,0.0904081247226464,0.0529877029071764,0.0819047011215875,0.0854898992464077,0.0906915852666244,0.0889352737874782,0.0783295902143973
0.095,0.15,0.0492253391716269,0.0882438352350804,0.0576293332384182,0.0909628553479104,0.0529747099471015,0.0805196459747015,0.0844916107704878,0.090691518936318,0.0880531879960381,0.0762487114113884
0.095,0.155,0.0481889188782649,0.0915729950294089,0.0577299962701566,0.0935292086869681,0.0515494656937912,0.0819511028295137,0.0856750945894268,0.0934768299045515,0.0899975945531521,0.0785199530210868
0.095,0.16,0.049862526014027,0.0937078311989635,0.0572261129995738,0.0955160784397456,0.0540573984315251,0.0821761551239475,0.0861428047359466,0.0956119583430614,0.0912313179524244,0.0778851999568318
0.095,0.165,0.048817871090751,0.0962727295832273,0.057190310682329,0.0975585465648422,0.0521699260385323,0.0816485986880647,0.0872288350518627,0.0977502337907322,0.0920443374880829,0.0765488579259667
0.095,0.17,0.0493603420623043,0.0990974598916271,0.0576972324537654,0.100004059548324,0.053098961409775,0.0829023263629491,0.0878837669947407,0.0998671941367683,0.0936450780670786,0.078151786096236
0.095,0.175,0.0493013954984112,0.102319517548651,0.0572363915955637,0.102778348034179,0.0520163785031052,0.0820921754769225,0.0878789618285649,0.102444752874111,0.0953303647417883,0.0764511301807025
0.095,0.18,0.0474462499678997,0.102425162074652,0.0554037784325906,0.103243602600208,0.0504500523745384,0.0795441607513694,0.0872789679344437,0.102386538033476,0.0932030346878914,0.0722768695635565
0.095,0.185,0.049344529765147,0.104613240665513,0.056139018175334,0.105680689018452,0.0512018682602542,0.0792874643336079,0.086354482210412,0.104572480917477,0.0937420764201676,0.0734065215718029
0.095,0.19,0.0486261596300959,0.106781676998996,0.0559827808893332,0.107874573584709,0.0508706976343717,0.0782166808187904,0.0862767494224599,0.106520017692728,0.0948287728557823,0.072475687505842
0.095,0.195,0.0473031301138131,0.109716710239083,0.0551797961393732,0.110442831532831,0.0495824630932106,0.0770772939450326,0.0854740223749019,0.108360505129045,0.0938275954035622,0.0686982251662084
0.095,0.2,0.0485696687686034,0.111287370607532,0.0552849471477869,0.112456408660817,0.0508965184434156,0.0771292366399803,0.0847625966896502,0.110227264341377,0.0952054885307763,0.0687003914602365
0.1,0,0.0520407008893616,0.0364696638501222,0.0667479255434441,0.0371339216706216,0.0454220891229049,0.0489249434416423,0.0458280168406116,0.0389937546493968,0.0395923701790378,0.0439034655884757
0.1,0.005,0.0536596361370232,0.0364677730487817,0.0678151465599624,0.0399261420562663,0.0482377859557726,0.0497301399971522,0.0465708830028772,0.0404062350349041,0.0417568252078302,0.0456880206824565
0.1,0.01,0.0536975513828445,0.0383780190075811,0.0663889602349036,0.0410425031627404,0.0486857533374815,0.0495775795207024,0.0465955110780255,0.0415286845928097,0.0419408112629423,0.0455429693104149
0.1,0.015,0.0517225446955114,0.0378036296943012,0.0663742905122856,0.0417234394318296,0.047715022245282,0.0497104217768344,0.0470510845292627,0.0419914301502176,0.0423195219619184,0.046469829073476
0.1,0.02,0.0527971901746694,0.0379898331211187,0.0660404427848457,0.0432943900260107,0.0495001755355542,0.0487387808664916,0.0469393309808585,0.0432310623622812,0.0435079026978315,0.046611750280094
0.1,0.025,0.0548789085186129,0.0399181403277939,0.0656458880593318,0.0448419686589299,0.0518615097273417,0.0505827083226761,0.0487527520124485,0.045276901990054,0.0454728992573786,0.0487925785668797
0.1,0.03,0.0517762238078582,0.0407849992475612,0.065586296115765,0.0471647843028027,0.0493750307968465,0.0515818100762386,0.0502631814020144,0.0470909764391819,0.0467355587926054,0.0485966173939436
0.1,0.035,0.052869600589141,0.0427646961847123,0.065752041519436,0.0486874081034604,0.0515354514135676,0.0524162770212396,0.0512956006194487,0.0484769699178599,0.0488728897418389,0.0506530097823063
0.1,0.04,0.0517424728732775,0.0427275355185794,0.0650458908088462,0.0498406975595775,0.0508170891289715,0.052791620114079,0.0516384863107693,0.0494249652493891,0.049043495081105,0.0507791194211496
0.1,0.045,0.0527715091191794,0.0461810934494698,0.0655930598440466,0.05242776216307,0.0525531431735863,0.0544557349078985,0.0537328675810025,0.0521383318912535,0.0519062235332756,0.0529668360106388
0.1,0.05,0.0514019767998968,0.0468012408985855,0.0638139328767584,0.0534039655073445,0.052649449463464,0.0557291357316963,0.0549087115407966,0.0533467947397227,0.0534781820063926,0.0538376999884048
0.1,0.055,0.0527872449833014,0.0490954577369942,0.0645012242182373,0.0558600320614793,0.0545449343550949,0.0579191120365717,0.057281927173131,0.0557595982842636,0.0556568359215798,0.0571922562599262
0.1,0.06,0.0508316651734325,0.0516500259141067,0.0642674553250434,0.0584820726069201,0.054195186949943,0.0601870476452468,0.0593774207334758,0.0584403227801931,0.058490988079234,0.0588711873439983
0.1,0.065,0.051698285636665,0.0542092148797463,0.0645821362532365,0.0605837696685289,0.0545456135787572,0.0612236008216838,0.0609636164880073,0.0605991180947521,0.0610746895162397,0.060843155405744
0.1,0.07,0.0510079000746536,0.054895081430786,0.0635564037250349,0.0608734933433034,0.0554911399831964,0.0616088643595992,0.0616409211414532,0.0609217902551493,0.0610552775611473,0.0610346715923523
0.1,0.075,0.0498909957586232,0.0577665917713521,0.0643842751328075,0.0635066870695563,0.0535977261847407,0.0637845839993464,0.0636528006134223,0.0634998774998986,0.0632498904239251,0.062864072519696
0.1,0.08,0.0498981996607092,0.0581270677879552,0.062265198434114,0.0640998747809503,0.0544025608645183,0.063938689113563,0.0639943180371602,0.0641797390449465,0.0640247306594695,0.0634679432572254
0.1,0.085,0.0500533992109562,0.061075947944503,0.0625441947301928,0.0667917101178937,0.054767043052371,0.066744677289414,0.0670891024566426,0.0665491849011322,0.0668662852625964,0.0662996900684975
0.1,0.09,0.0517585147022427,0.0638990465051349,0.0619945867215906,0.0687523907221726,0.0563340225953115,0.0680244565228024,0.0683729316632299,0.0687878494301738,0.0686300737124806,0.0674690851081999
0.1,0.095,0.0518234236377804,0.0656137815834803,0.0622159016289106,0.0707135154003737,0.0567701009568994,0.0699225283566458,0.0700875825603339,0.070784513302504,0.0706934803239308,0.0693721167941986
0.1,0.1,0.0501439086196709,0.0687176148134817,0.0615755006780168,0.0725892842915972,0.0557583287531675,0.0706627448706365,0.071360031719591,0.0727482364373317,0.0726912316578473,0.0703792263708266
0.1,0.105,0.0493969291098397,0.0697020944060343,0.0606340773827862,0.0739976683238791,0.0545154473351454,0.0724189252816608,0.0731846974361317,0.0741457233540301,0.0742256716777537,0.072118738159296
0.1,0.11,0.0500126850367078,0.0717754072314895,0.0619727548653799,0.0760669799331676,0.0551861619996317,0.0740178792357313,0.0749435526888888,0.0761239857083323,0.0759226881730188,0.0734494243595121
0.1,0.115,0.0510048960866548,0.0746123359710379,0.0615876036042907,0.0783877320576764,0.0564466933152588,0.0753386453139467,0.0765122241517453,0.0784903701946891,0.0782582601936967,0.0748423429996934
0.1,0.12,0.0511709211250537,0.0773395121527517,0.0610203116549853,0.0805083392225,0.0560800332997166,0.0767272929017949,0.0785537401946039,0.0804764229007755,0.0798127319775834,0.0757404421979222
0.1,0.125,0.0499245401652073,0.0807054984042841,0.0618573481746378,0.0837743532723472,0.0550086143055126,0.0794453598713717,0.0814981432293352,0.0838850044372589,0.0832114542880734,0.0776514791190194
0.1,0.13,0.0501030919407898,0.0812593967938651,0.060277023810427,0.0840768853999382,0.0558224209777836,0.0793433975707686,0.0812872593770262,0.0842160165258513,0.0833759165501716,0.0771245658481083
0.1,0.135,0.0493758480384037,0.0833685080414388,0.0610215960591117,0.0866604590468177,0.054062087108498,0.0810575658344277,0.083802215833055,0.0868794781908032,0.0857408584609928,0.0782505268399064
0.1,0.14,0.0499017081829614,0.085770977976429,0.0602639306933147,0.0883316092106789,0.0540906698938277,0.0814806359318577,0.0847742790400301,0.0886436223717051,0.0870459356955847,0.0787119438229146
0.1,0.145,0.0501705677870188,0.0880759394890037,0.06030389861957,0.0907235063152287,0.0547384789253647,0.0834801916584027,0.086445844237905,0.0909892840676677,0.0893549025479636,0.0803659271019332
0.1,0.15,0.0496163773516263,0.0901989729342959,0.0587849046462582,0.0917829775955912,0.0537322560176643,0.0823253151891307,0.0855866921379894,0.091838959879399,0.089256153698732,0.077530999858417
0.1,0.155,0.0486688049847541,0.0923965717159741,0.0601247518014799,0.0944952245891696,0.0527524261854748,0.0836340573012231,0.0876820293175033,0.0945074473849472,0.0912098742907061,0.0788578844892242
0.1,0.16,0.0481194623851912,0.0940243905515576,0.0587587184731835,0.0962158187223975,0.0515146809767395,0.083990370934918,0.0878189257786024,0.0962416802662744,0.0920759202849499,0.0789609192339802
0.1,0.165,0.0489733006749747,0.0957811572256589,0.0581129418677772,0.0978205651990927,0.051638649086225,0.0831669505754069,0.0878932299047962,0.097289611696276,0.0927656270078079,0.0775551195363185
0.1,0.17,0.0494122550702736,0.0982734547049496,0.0579566440719364,0.0997400350988891,0.052380068288322,0.0831050711996321,0.0890455343473424,0.0992988017799892,0.0945176572623889,0.0767657179424348
0.1,0.175,0.0508684183057048,0.100769392519769,0.0587521016331524,0.10234126179682,0.0537687367510367,0.0842569298812664,0.0899003646326185,0.102116538799628,0.0952910589112369,0.0785684007079288
0.1,0.18,0.0482509604396713,0.102663732456668,0.0582867814715728,0.104295595932275,0.0512506354962746,0.0825378013512461,0.088229045943552,0.10376153970107,0.0954876029575981,0.0774417821004961
0.1,0.185,0.049735105119158,0.105620590000072,0.0574948857158352,0.106268958974713,0.0522784253674308,0.0828139112889752,0.08897142418212,0.10546120607891,0.0960122716512687,0.076210347739238
0.1,0.19,0.0487563684752001,0.107348948858674,0.0574673808075716,0.108319442252049,0.0505934289265581,0.0805030449247099,0.087847171470673,0.106914387859053,0.0962879690957272,0.0742008310685105
0.1,0.195,0.0494725114473518,0.108618961731439,0.0568105392412583,0.109898476037039,0.05132956580274,0.079507087286702,0.0868199551160874,0.108015894558203,0.095188769066556,0.0726875208590936
0.1,0.2,0.0474114902047427,0.112666142367971,0.0576908726375773,0.113764525251891,0.0494954542169932,0.0789292725360571,0.0871246228243829,0.111153185814409,0.0966502130233293,0.0705301163210921
0.105,0,0.052911079360557,0.0373434788696519,0.0694361860070026,0.0384177758747347,0.0470921293644747,0.0504395498289024,0.048129934729471,0.0399748434662563,0.0411621255799838,0.0460099418411
0.105,0.005,0.0536754319138065,0.0374005133809071,0.0705825951972481,0.0402556233819577,0.04781181543848,0.0512474838238122,0.0483278090727194,0.0410995577172213,0.0416131411542761,0.0456284495792177
0.105,0.01,0.0535217208651574,0.0370939495713661,0.0694718479520545,0.0413565919574809,0.0479183254290274,0.0511299276831452,0.0488673618319549,0.0418506452007388,0.0426766783932922,0.0471843785284739
0.105,0.015,0.0522372372564974,0.0374435694796045,0.0685233867890384,0.0425870476328006,0.0476493611488464,0.0509621771926466,0.0490224447319779,0.0425828041022135,0.0426445836989,0.0459999228935987
0.105,0.02,0.0528234652647106,0.0389794368979243,0.0689173836876168,0.0448551355836258,0.049206057892667,0.0521426600577808,0.0495756817196611,0.0449537317519799,0.0451693631869428,0.0482486496159716
0.105,0.025,0.051805465468448,0.0398778479680649,0.0688715353162321,0.0467092537133385,0.0493768780076973,0.0517328628942794,0.0507875731017692,0.0464327484448764,0.046189638909041,0.0481809799201321
0.105,0.03,0.0524558383435218,0.0407000410344299,0.067470806259751,0.0477426188100628,0.0508011932281582,0.0520355533412231,0.0502593890667174,0.047425589691631,0.0470675727149876,0.049082487896743
0.105,0.035,0.0528738889246314,0.0424016221609086,0.0685492197244831,0.0495871117545814,0.0511678237594954,0.0540476863186483,0.0529201756465685,0.0492999856287645,0.0492686301709865,0.0517567562963664
0.105,0.04,0.0518735135561455,0.0432532234440463,0.0680967093949506,0.0514253280228637,0.0516387580586058,0.0544765814121771,0.0532571370012242,0.0511030627684244,0.0504761557556374,0.0525547164310753
0.105,0.045,0.0530725585520383,0.0455169463407928,0.0671929822291645,0.0529992925448974,0.0531406800614649,0.0557909713671537,0.0546905489750706,0.0530817036761853,0.0526417477420904,0.0535941428211394
0.105,0.05,0.0516285521607193,0.047647525652224,0.0662870056772372,0.0546324012320911,0.0536509206865463,0.0563444651007656,0.0556985780410268,0.054728100950708,0.0547181224428331,0.0554836530020325
0.105,0.055,0.0520279895613558,0.0485066719282623,0.0661773642034115,0.0561496091303517,0.053891926015355,0.0581030680141423,0.0575012705439097,0.0559676419048773,0.0559088659984099,0.05718942085492
0.105,0.06,0.0510568975842483,0.0523216266512644,0.0657673425939585,0.0586923793108139,0.0540478096805895,0.0598768227605393,0.0595099950394025,0.0587495927334837,0.0587165481438484,0.0586665909760812
0.105,0.065,0.0518055620022979,0.0518592414000954,0.0659846159940383,0.0592732215430849,0.0546292469814094,0.0605747439031619,0.0603295018106527,0.0593012823367814,0.0589843198734303,0.0596006342043342
0.105,0.07,0.0521926663926052,0.0542087129179318,0.0650521345673575,0.0609365754693061,0.0545375314692153,0.0615559805600553,0.0614294749222747,0.0608760799391439,0.0603640487395214,0.0602805439114474
0.105,0.075,0.0504907157334697,0.0573111110966167,0.0663943672171041,0.06461246738455,0.0554199468480215,0.0653399157194147,0.065040181697524,0.0646220140332422,0.0646691173932437,0.0642506061533425
0.105,0.08,0.0517097849960995,0.058818961288672,0.0647065839530446,0.0652559464701862,0.0564068653710417,0.0655953171817543,0.0657461951062643,0.0652257372751773,0.0652676431357538,0.0651530145696283
0.105,0.085,0.0513977513291178,0.0611370087340933,0.0651971024424331,0.0674058602449232,0.0563148923711356,0.0677963330166652,0.0675687213310486,0.0674695654816183,0.0672328122245609,0.0667406136579134
0.105,0.09,0.051198262645254,0.064231046196129,0.0640511363061125,0.0693058941962498,0.0560552320368589,0.0684530048248249,0.0688340469410562,0.0693726304640655,0.0689158553628794,0.0675949293996158
0.105,0.095,0.0511493913643353,0.0658633737543612,0.0651129717539001,0.0712449557992144,0.0564958146957854,0.0709194368721539,0.0708423085256252,0.0712583012379934,0.071155481222559,0.0703002516547174
0.105,0.1,0.0505091340525091,0.0689872473791742,0.0645760163272521,0.0740534087325131,0.0563664454641324,0.0726213690436862,0.0733180277501535,0.0740853307645692,0.0737170670179891,0.0715803657076156
0.105,0.105,0.0508359781255091,0.0701547482040523,0.0631360100829973,0.0746233483201012,0.0556289174391171,0.0736491837282356,0.0743426977547258,0.0747599508091742,0.0753016212461023,0.0730971071733458
0.105,0.11,0.0500756856230326,0.0723983364780286,0.0629100670680256,0.0770548351519932,0.0559432703223364,0.0746486716425753,0.0756920044560864,0.0770516497125397,0.0765838361241466,0.0740342708535983
0.105,0.115,0.05195307603601,0.0748012470754037,0.0641819573458344,0.0797633458228854,0.0570577913926151,0.0771705921566308,0.0784109862117822,0.0796677290980051,0.0790694813631072,0.0762623854944676
0.105,0.12,0.0493747058341206,0.0774254411553189,0.0634690567343677,0.0814691982971387,0.0549807004510284,0.0781591744786948,0.0797881262651761,0.0815141795259378,0.0810948213215269,0.0760895338325975
0.105,0.125,0.049525491291352,0.0787622417447758,0.0622865215190244,0.0826210567026162,0.0543743185782766,0.0790099028388394,0.0801546643655129,0.0827488994679213,0.082286095251724,0.0776342213020119
0.105,0.13,0.0488263302188312,0.0812637105927714,0.0624596068311001,0.0851050815218144,0.0545706509885895,0.0804337266454078,0.0824829683423045,0.0852510472026313,0.0844472016099956,0.0780669583901685
0.105,0.135,0.0517314753730541,0.0839152794205079,0.0636316779031208,0.0876731151327138,0.0565629046967152,0.0828784282506277,0.085123494381962,0.087768044052368,0.0872057594126272,0.0806811439983814
0.105,0.14,0.0503298080652264,0.0853608161099116,0.0625414214388851,0.0887793843908001,0.054421767091533,0.0825926189562319,0.0846696424015064,0.0886852537612578,0.0876119940428109,0.0798780155007253
0.105,0.145,0.0487601269657007,0.086731316089044,0.0612281307607931,0.0899701802101434,0.0534658784591718,0.0817791739547068,0.0847858687457532,0.0901132564992232,0.0879712822977547,0.079045171206389
0.105,0.15,0.0481374922302513,0.0899864174662924,0.0620733674061919,0.0929677439838139,0.0525847103852074,0.0839197863683401,0.0877564236852056,0.0928752722364504,0.0908452745847013,0.0802234994573962
0.105,0.155,0.0497405850495408,0.0907820128358973,0.0617342167567351,0.0942646845048387,0.0537571412408563,0.0849028045827326,0.088199872191523,0.0943437782624212,0.0914542864959637,0.0808694511453548
0.105,0.16,0.0481860854760564,0.0939389798626893,0.0603984126769866,0.0964652297476094,0.0524779648638415,0.0846089041412909,0.0887072691763079,0.0965514660462881,0.0935706586770743,0.0795309606635052
0.105,0.165,0.0486229233491589,0.095484103300802,0.0604218760124821,0.0978418221471391,0.0521674578436383,0.0850915909296482,0.0890134481508887,0.0978965053004198,0.0933241914308458,0.079637630664084
0.105,0.17,0.0493632284869045,0.0989089681929467,0.0607776892014092,0.100921357020129,0.0527611785756748,0.08609241479592,0.090121077342979,0.100707758338099,0.0956048805342342,0.079580972332245
0.105,0.175,0.049990624957741,0.0989195021702145,0.0592196995928176,0.101266851485037,0.053725835451463,0.0838271038730577,0.0900711085251745,0.101131701974445,0.0957029537380522,0.0791953939458836
0.105,0.18,0.0489433407651828,0.103438284567542,0.0607744485590388,0.105618286266416,0.0520674723448668,0.0849986831937341,0.0904210471029138,0.104893532972708,0.0969562129777578,0.0788567906546641
0.105,0.185,0.048980706809839,0.105392259660275,0.0595767072971342,0.106750348899944,0.0517883797022983,0.083710730716748,0.0898723079383316,0.106017312437006,0.0974008866261894,0.0770259767403003
0.105,0.19,0.0493763225734083,0.106645616554784,0.0590227286209457,0.108462251994748,0.0517095992683877,0.0817635897168522,0.0892845757442181,0.107459595333193,0.0965823208102519,0.0740669435493989
0.105,0.195,0.0488430456079954,0.110174085597224,0.0601723267666759,0.111778935791429,0.0509783869087811,0.0822018138828979,0.0904045946635028,0.110179768248529,0.0984929348326097,0.0748019106110379
0.105,0.2,0.0499914408937436,0.110585156344238,0.0592456021343161,0.112647118039042,0.0518714342275136,0.0809637020195068,0.0888388906722956,0.110667248580311,0.0966314043581583,0.0724227306073064
0.11,0,0.0533576383364695,0.0366472666411159,0.0719779440720915,0.0391585281179051,0.047517673281232,0.0515752239721524,0.0479411511131172,0.0404205955898748,0.0408376557769078,0.0459579528415248
0.11,0.005,0.0541506182150728,0.0367797322444632,0.0719457958006898,0.0407559274530599,0.0479171981333461,0.052582406576516,0.0489003248470165,0.0411712045967902,0.041596413910007,0.0468261016051871
0.11,0.01,0.0536418846160832,0.0369726367340036,0.071613671725307,0.0419766085828235,0.048202003104842,0.0530487006154485,0.0492131992969673,0.0420366731802703,0.0420814251811199,0.0476915493194824
0.11,0.015,0.053272034220345,0.0379734903287969,0.0708031503253959,0.0434394617977739,0.0490544965203153,0.0519570167342188,0.0492723682892132,0.0434054371026748,0.0442195435339153,0.047064696259091
0.11,0.02,0.0534684573077919,0.0388690732725319,0.0700537351718294,0.0446531827968542,0.0501324819207384,0.0531503578103131,0.0499308948221102,0.0448179611535045,0.0446325067916336,0.0479523427114123
0.11,0.025,0.0534139738704556,0.0402628283189671,0.0716890885559515,0.0480705213815969,0.0508119616075905,0.0545610009755868,0.0525716712339015,0.0479893610085924,0.0480732196575579,0.0510377168352531
0.11,0.03,0.0533886834307256,0.0412064141158697,0.0700374994545642,0.0484409127604839,0.0511009021325744,0.0531802848093318,0.051125406218185,0.048269208778152,0.0478720159220028,0.0499578631326548
0.11,0.035,0.0523732513614277,0.0420880402839994,0.0686701749175637,0.0496859460749726,0.0508251013344104,0.0528748901896802,0.0516536403473729,0.0494439800162964,0.0489834233600773,0.0511890655787067
0.11,0.04,0.0529119353832107,0.0436085404310447,0.070774053609731,0.0522807166030439,0.0528113835923463,0.0565985186155349,0.0551277843989562,0.0518824278728953,0.0519074568986169,0.0541388933759389
0.11,0.045,0.0524194444366788,0.04428184548059,0.068719213371872,0.0533057596508299,0.0528527619506322,0.0559958139219948,0.0552066763151523,0.0530914078999434,0.0527232621852237,0.0538380820730934
0.11,0.05,0.0521734509972076,0.0479896993534168,0.0697751394030895,0.0562121251122737,0.0538195024242938,0.0587859771940707,0.0575419057664429,0.0560580664476153,0.0555539489118654,0.0563572002946252
0.11,0.055,0.0524256187550476,0.0489355855033663,0.068456229099676,0.0572745707852531,0.0539704565915656,0.0589217227831312,0.0583321990449426,0.0572201797281359,0.0571842898943409,0.057441689228885
0.11,0.06,0.0502413489123094,0.0508127689900758,0.0682651101609075,0.0591628433977434,0.0529060069667579,0.0603138953170251,0.0598904900061269,0.0588768179966104,0.0586951752060795,0.0586914162970361
0.11,0.065,0.0508314721736036,0.0519184578136414,0.0679916671582981,0.0604738574391214,0.0542319617535632,0.0615161855019972,0.0611125460605632,0.0600820737895095,0.0595978986037643,0.0601279647026889
0.11,0.07,0.0516084853036179,0.0557865484598161,0.0686134598728414,0.0634027543779424,0.0557457701805719,0.0646822628899654,0.0638088773183473,0.0632326170349606,0.0628189700477406,0.06383545061374
0.11,0.075,0.0506697113937421,0.0567518478646036,0.0672567948906806,0.0641070426340562,0.0549825497978783,0.0645325946508232,0.064373726847664,0.0638197830629148,0.063356618288818,0.0630290889244311
0.11,0.08,0.050937960306106,0.0594041823357425,0.0678894134244069,0.0669660476634696,0.0552749580920295,0.0671511848664937,0.0667491997957473,0.0669310709506999,0.0666778900749486,0.0657805186999132
0.11,0.085,0.0493653480833007,0.0598435880514797,0.0665087107002746,0.0675853734691198,0.0544564237562203,0.0679918806161526,0.0676871066978067,0.0673395641002271,0.0673057522836554,0.0665705114080784
0.11,0.09,0.0503647328478766,0.0638513714086758,0.0669246374595494,0.0705807734541607,0.055799102653059,0.0702600248816299,0.0706158896685084,0.0706755341821654,0.070521316132223,0.0693369471235571
0.11,0.095,0.0509654330323037,0.065665698450131,0.0665513973513866,0.0723211529033031,0.0566676154543097,0.0720580158470055,0.0721055611648614,0.0721581236554164,0.0722376814318205,0.0707227425733687
0.11,0.1,0.0515850012904658,0.0687255606624558,0.0670514097538222,0.0744148947136976,0.0566350971621536,0.0734999759629575,0.0740449831074882,0.0745051878713637,0.0742158959863922,0.0721812721557143
0.11,0.105,0.052117400975663,0.0706864534978985,0.066508574890875,0.0765341379125932,0.0575964442929982,0.0748694545937275,0.0760032557664459,0.0761828207636933,0.0764938213379971,0.0742193945275973
0.11,0.11,0.0507309691766962,0.0730133845494345,0.0662909856958709,0.0784685701140785,0.0563839017957143,0.0771116164023147,0.0779745545110777,0.078458503120531,0.0785165790823924,0.0751104891849529
0.11,0.115,0.0499215823451591,0.0749775992639739,0.0664359296424897,0.0802357771813329,0.0559134523783746,0.0783244043951829,0.0791815688125176,0.0802982354823666,0.0802312191324677,0.0770655980649816
0.11,0.12,0.048793109135553,0.077126840849633,0.0653314919452628,0.0820532174603979,0.0546077220516587,0.0793282353083685,0.0806871847259216,0.0821429832988464,0.0817159568263778,0.0779176440344516
0.11,0.125,0.049641418266314,0.0785922355887732,0.0645250141678033,0.0833683834907375,0.0547515663055238,0.0794737925868887,0.0812066745764553,0.0835053320447091,0.0826946074766834,0.0781653963895849
0.11,0.13,0.0489087223480671,0.0819182029848117,0.0646652670619604,0.085921543655591,0.0545295181379653,0.0813545705849723,0.083218980419962,0.0859377645484904,0.0853598877160038,0.0791252188052923
0.11,0.135,0.0509083816281284,0.0833120785681616,0.0642198940286576,0.0874774966272505,0.0565359096287369,0.0824386581356931,0.0847850821005539,0.0875572665270713,0.0863228660499967,0.0809119599399562
0.11,0.14,0.050589977199396,0.0860084292607193,0.0654681051333768,0.090266320606301,0.0559926224636792,0.084629195514636,0.087378806915672,0.0901657815207142,0.0894993695409724,0.0824202238000475
0.11,0.145,0.0495470788678754,0.0885971670876036,0.06341165783342,0.0920451207819101,0.0542938975021218,0.0849463849645436,0.0877473837750623,0.0920018242130271,0.0907255188599635,0.0815916601417629
0.11,0.15,0.049927601064505,0.0898312751582734,0.0633369399730951,0.0931400073049705,0.0544359923379683,0.085247475224147,0.087936115502936,0.0934356321899091,0.0913085412611782,0.0821332175792844
0.11,0.155,0.0484319155426233,0.0928512499323051,0.0628089678919153,0.0951684034719824,0.0527369840655639,0.0862422535797315,0.0892202331408105,0.0951269427663793,0.0928709820748979,0.0821241211671583
0.11,0.16,0.0493339040799444,0.09517019620248,0.0631815121403819,0.0981299143558218,0.0532093146331957,0.0863411913761974,0.0905366136085686,0.0981206739215866,0.0946310445340994,0.081394047802762
0.11,0.165,0.0484554780054401,0.096182037342269,0.0623802556738624,0.0988382189034248,0.0522243224450115,0.0863959901249153,0.0907284532521875,0.0989590873528605,0.0951790833410621,0.0807237233974207
0.11,0.17,0.0490028852323529,0.0990741943925025,0.063472714733299,0.101839461751951,0.0530295634452188,0.0874324848732808,0.0927835065489709,0.101602551231381,0.0972796743376879,0.0815760509535243
0.11,0.175,0.0498109133669751,0.100849571178499,0.0627746540488873,0.103639362432172,0.0533114533804303,0.0872713044556192,0.0923754134219084,0.103472757290846,0.0979668764761434,0.0810394816398975
0.11,0.18,0.0485230224064026,0.104036688520192,0.0626712633662504,0.106266221474487,0.0518085631831392,0.0867526844020046,0.0927925511100407,0.105525716122622,0.0986642044400441,0.0804675409874594
0.11,0.185,0.0493213053018737,0.105960617889118,0.061241166299024,0.107584486143754,0.0518901818873497,0.0866604542886346,0.0927951405964563,0.106572085834084,0.0992677234719529,0.0790697784738664
0.11,0.19,0.0502476934343176,0.106990732583987,0.0611693073431521,0.109037555092084,0.0530218414545238,0.0848480368692212,0.0921463582017475,0.108312955890669,0.0996742438169024,0.0786301260143741
0.11,0.195,0.0494462576324747,0.110137692876925,0.0611887867753818,0.111722495873513,0.0521277985971146,0.0834238264681663,0.0910984862389234,0.110689883809219,0.0995797954804536,0.0768073913237076
0.11,0.2,0.0482882913872335,0.110667062891916,0.060870336740912,0.112857785496418,0.0505054710384065,0.082627669801876,0.0900619992937644,0.111830115278688,0.0981848078263363,0.0739329874398598
0.115,0,0.0551181582483866,0.0377212181503755,0.0743063249253398,0.0400126159131357,0.0491435036499803,0.055595652224907,0.0518354034160512,0.04100936494436,0.0424298833428561,0.0474784540802371
0.115,0.005,0.0519656540990164,0.0365447171376465,0.072927849791605,0.0411570440547274,0.0466604294164535,0.0530982047099433,0.0497194270207142,0.0420191415255664,0.0421730689294235,0.0460763054045836
0.115,0.01,0.053294622745245,0.0368265888682178,0.0741230311368303,0.0430768386301641,0.0485865946435469,0.0558335733679767,0.0520771413775372,0.0430339173472164,0.0427086699515577,0.0473608625002039
0.115,0.015,0.0516431546071387,0.0373568410647043,0.0722974903145346,0.0435281621606611,0.0468674202865314,0.0535529577806935,0.0511384880830097,0.0431178871196662,0.0432515375650636,0.0467352019549409
0.115,0.02,0.0532271548877055,0.039011700192272,0.0736810854493501,0.0467168567099853,0.0503093023978432,0.0550336333220933,0.0521781908999305,0.0461252744060514,0.0464635460094586,0.0491129783456134
0.115,0.025,0.053321637422678,0.039515800333337,0.0733126268613052,0.0478510539689801,0.0506815511413404,0.0546057133778,0.051939182692106,0.0473636695781788,0.0467553722907417,0.0491426645609082
0.115,0.03,0.0530112073840862,0.0413831581808091,0.0732126744326027,0.0498359890873539,0.050912384285074,0.0561294776700397,0.0544531452437325,0.0495834475554796,0.0493234979066584,0.0507289609039513
0.115,0.035,0.0531382936981187,0.0425724868821983,0.0719142580737633,0.0512159912164583,0.0520847699791208,0.0563564944892206,0.0545583485965359,0.050758358925177,0.0500674039650606,0.052607524130278
0.115,0.04,0.0538978327190425,0.0447897530035953,0.0729546292640346,0.053766955889461,0.0539785816383874,0.0576447208501112,0.0558384372300937,0.0532078261536293,0.0524343546085526,0.0534082058681602
0.115,0.045,0.052640043130438,0.0451952523202789,0.0716930169683304,0.0544832678375974,0.0536268598875419,0.0580269585569615,0.0568743098609716,0.0539777412544127,0.0535238771368017,0.0555253923769262
0.115,0.05,0.0522710091311807,0.0476028559693146,0.0722044042861184,0.0570767318878585,0.053711348287701,0.0596134961039384,0.0591378428999501,0.0568793975668045,0.0565907837450738,0.0574270856299261
0.115,0.055,0.0518614811795082,0.0494156022811641,0.0717363030675483,0.0587577766754884,0.0541898024005379,0.0610487427875953,0.0598076705107477,0.0585272694211119,0.0581172536699639,0.0583173087397617
0.115,0.06,0.0521270283560064,0.0519556438142482,0.0716966792550081,0.0607199645557735,0.0550144282899982,0.0623010013372965,0.0618921739342326,0.0603836085369304,0.0603364255205421,0.0611281078886201
0.115,0.065,0.0517408127086929,0.0531031312818561,0.0704179811010736,0.0622502102806114,0.0551262493222924,0.0637276593719678,0.0630349290010165,0.0620599502641862,0.0613775343681257,0.0615442670328845
0.115,0.07,0.0526364716435282,0.0567374887118933,0.0699060224771154,0.0643885649808495,0.0563869473927725,0.0661299814011996,0.0654863167381745,0.0643019916434477,0.0645781487204716,0.0646917508962827
0.115,0.075,0.0526096283094406,0.057072586239663,0.0691563230168084,0.0650486903435833,0.0561673960495034,0.0659304910479828,0.0657336442970635,0.0648906209634443,0.0648963843075117,0.0643990364976981
0.115,0.08,0.0520249294305024,0.0595054484446478,0.0691693076509915,0.0672403432550305,0.0565349004566078,0.0672728537320429,0.067405324852,0.0670741357216236,0.0669695563213532,0.0663067965797406
0.115,0.085,0.0522880369912998,0.0627045752649615,0.0709124891424291,0.069665021281909,0.0569116241849779,0.0696608946433022,0.0694541455124486,0.0696755897666567,0.0695165524641123,0.0687494723846755
0.115,0.09,0.0513593197186618,0.0639552690510193,0.0692567590482975,0.0707052420089714,0.0570917917057429,0.0706424797986552,0.070893761904219,0.0707478105250414,0.0707252811996446,0.0695023257426993
0.115,0.095,0.0503575652581127,0.0658393927585052,0.0686586704359808,0.0729660506150474,0.0563747606034634,0.0720592692325094,0.0727223528392552,0.0728457123942709,0.0725290670504783,0.0713889472770689
0.115,0.1,0.0530889566249871,0.0691086709035305,0.0689989836968905,0.0756711045752419,0.0590976574629554,0.0750103259903473,0.0754606769374765,0.0756871481744393,0.0751980673791725,0.0744221914919271
0.115,0.105,0.0512089671634783,0.0703396315185481,0.0691304067919831,0.0771429942024621,0.0575846351577755,0.0762102459562787,0.0765845036096437,0.0771381090392171,0.0768184245612235,0.0742576293914636
0.115,0.11,0.0504183618930471,0.072276155342485,0.0684162963760986,0.0785283822678171,0.0565395169457092,0.0765026515586574,0.0776046632801457,0.0784662100763714,0.0782946205038348,0.0761818434252485
0.115,0.115,0.0518748492795945,0.0756689988016659,0.0680017402690421,0.081035547670587,0.0574613762997816,0.079332367063362,0.0800727886473871,0.0811205713349815,0.080862934901539,0.0779262542124309
0.115,0.12,0.0494908978575138,0.0765772472670552,0.0672549292202921,0.0820801364850777,0.0556489625995925,0.0798271995620955,0.080674332937379,0.0820968283419469,0.0816688636789677,0.0776863327727028
0.115,0.125,0.0516629320611393,0.0789442556189171,0.0685893668684214,0.0845305276406277,0.0584772087007689,0.0824341190164874,0.0832588344351315,0.0845374402851154,0.0840853809112683,0.0804699810288119
0.115,0.13,0.0507618881058943,0.0824941522506849,0.0667932545450483,0.0869116095772431,0.0563695782588553,0.082539789670285,0.0843303911405465,0.0868977807247517,0.0864098892531596,0.0811368450112551
0.115,0.135,0.0507755234734583,0.0839661347339888,0.0669965664830595,0.0884144499156511,0.0561183011768905,0.0841832981719333,0.0859802826378995,0.0884602009107172,0.0877174636785025,0.0813058171001428
0.115,0.14,0.0499934374354528,0.0874869200125134,0.0677405411142981,0.0915228117158996,0.0554137548676591,0.0860050057706612,0.0881465746529283,0.0913477077315273,0.0900324548068671,0.0826712108353189
0.115,0.145,0.0493865409673884,0.0873534717706802,0.0664132575161677,0.0921552664572567,0.054277823274384,0.0857501491667906,0.0885008883137772,0.0921792390042089,0.0905666587647554,0.0825802781077685
0.115,0.15,0.0505467373746808,0.0902800277308508,0.0647926034934439,0.0934381342144661,0.0557559170703366,0.0862539342460904,0.0888039212833039,0.0934799423646903,0.0917845635374885,0.0827296084729771
0.115,0.155,0.0505067750861742,0.0924063795919251,0.0649313478347433,0.095852936937287,0.0549185514373225,0.0872347152466991,0.0904619836456004,0.0957544443253138,0.0933614275655722,0.0834470611728801
0.115,0.16,0.0493529819355732,0.0946046400551011,0.0650423347518648,0.0976927248605897,0.0538111975500507,0.0877976721423646,0.0911522403558422,0.0975970674461594,0.0944190622017726,0.0835568317362147
0.115,0.165,0.0486644024869769,0.0963147540274794,0.0637600338349354,0.0993602207269043,0.0522313095957535,0.0871992322061526,0.0913584688928822,0.0989510462257161,0.0955607281916328,0.0820415953229011
0.115,0.17,0.0488927445953265,0.0997973702323275,0.0659248697295833,0.102546895219944,0.0532137164973714,0.0897564660145436,0.0939631607726515,0.102284256263261,0.0979173740808728,0.0830243008223222
0.115,0.175,0.0500555260970462,0.10157299841102,0.0650939481308708,0.104022562626496,0.0536111994123757,0.088979331994584,0.0941393325287335,0.103993805147404,0.0989793681310972,0.0823199260058273
0.115,0.18,0.04751691977334,0.103511267210171,0.0637631301600001,0.105906968198494,0.050140988578481,0.0870556251105907,0.093642717354961,0.105664827818975,0.0993604579892958,0.0809416181223739
0.115,0.185,0.0487653116406566,0.107016888567893,0.0655028025664547,0.109672563458872,0.0524347739358772,0.088959764604117,0.0950424020579347,0.10876015493269,0.10072920895396,0.0816849420230351
0.115,0.19,0.0490391128891965,0.10728346678792,0.0633771292448426,0.109984278552721,0.0521034561014647,0.087021402224949,0.0935126606053503,0.109248107855461,0.0997677500756455,0.0788041064521442
0.115,0.195,0.0488243807352441,0.108882325919648,0.0625200266214152,0.111043481838925,0.0513248834013351,0.0846768294827565,0.0922662732072694,0.109754702093083,0.0994175107522705,0.0764709966435437
0.115,0.2,0.0501560183687472,0.11191580957335,0.0639686301116636,0.114533304691187,0.0525598343376029,0.0873968999337841,0.0941211269802017,0.113082606504498,0.101387183487681,0.0787147953112438
0.12,0,0.0528520893445151,0.0374164025909746,0.0769587981642744,0.0406409119543327,0.04673533995056,0.0573154061545146,0.0532706826422164,0.0423357291415255,0.0418163847245771,0.04757156945627
0.12,0.005,0.0537140545168944,0.0365087316446146,0.076724078042824,0.0423124062713288,0.0481021588147032,0.0565465573970289,0.0513421695242945,0.0418531974488517,0.0419931582971282,0.0475708771898746
0.12,0.01,0.0548358146822436,0.039204203893154,0.0779545322082399,0.0457495041747448,0.0508615246570176,0.0589600697989882,0.0554023782620438,0.0453526278203907,0.0451485198285781,0.0501459542813857
0.12,0.015,0.0555672732035362,0.0385754265399319,0.0773998920091259,0.046331237579006,0.0516076189421283,0.0580386535509018,0.054226108845136,0.0461808998792065,0.0458692694449275,0.050225494277265
0.12,0.02,0.0531700967662979,0.0380496013531761,0.0770039488738108,0.0477684165701653,0.0508005458369824,0.0572144382687402,0.0548749598875633,0.0471631821565518,0.0464604800567194,0.0496256323346238
0.12,0.025,0.0531098270762086,0.0399624752663845,0.074844811523237,0.0484943671370906,0.0513219146955528,0.055938586968157,0.0532342355216326,0.0476133448045188,0.0473531804632112,0.0501213074548171
0.12,0.03,0.054467469927141,0.0407014171101477,0.074830947266778,0.0502260031740895,0.052232668120633,0.0570522345640354,0.0543034490677223,0.0494840691122861,0.048725344605544,0.051025866780025
0.12,0.035,0.0519527087133036,0.0421968521253559,0.0766506164918408,0.0536035711796636,0.0518468194928885,0.0582193201554732,0.0566205958034332,0.0528149775736078,0.0517219929738213,0.0538739998608389
0.12,0.04,0.0533119757001046,0.0437146037000735,0.0745000910158601,0.0534089817045789,0.0529543295744563,0.0586260157382392,0.0568373839557081,0.0530157928386545,0.0523219653117601,0.0547555965590106
0.12,0.045,0.0522821196031334,0.0450934955289575,0.0727465886373973,0.0548261038801681,0.0531501132448792,0.0576309801632422,0.05665415638983,0.0545144053611015,0.0542646243614036,0.056191308962762
0.12,0.05,0.0513770201795971,0.0470528202565467,0.0743149800245157,0.0574984607621773,0.0527132045810386,0.060174071785248,0.0590644429573083,0.0570644291538568,0.0560288335883135,0.0569996797126928
0.12,0.055,0.0526185402607365,0.0483615773896659,0.0741598703827477,0.0586079533602209,0.0548257099279342,0.0611722174070612,0.0603577681449455,0.0583344733473965,0.0577679204145011,0.0583982891444319
0.12,0.06,0.0513424394779319,0.0499376284406735,0.0733398190577554,0.0609069081013607,0.0546663834404082,0.0620615558843055,0.0617613540626943,0.0606714238232859,0.0597174903424843,0.0594800645258267
0.12,0.065,0.0505429055088916,0.0520729885033034,0.0716860553958856,0.0616534750564448,0.0546530025998511,0.062442173247852,0.0620413593938734,0.0613251395448519,0.0606885661717967,0.0606369464476112
0.12,0.07,0.0522103687339182,0.0548094313358275,0.0724870778554674,0.0643564233579954,0.056620390435852,0.0653364085670723,0.0650742247750764,0.0642968152786847,0.0637842465164743,0.0636013604700195
0.12,0.075,0.0518299559566474,0.05650102947275,0.0717023640362385,0.0656185707986857,0.0560681546037527,0.0668512403793696,0.0662365242509423,0.0654086964973268,0.0649481271278007,0.0651401863916316
0.12,0.08,0.0527533010012439,0.0592334847706463,0.0719305447953831,0.0680696146675957,0.0575748617101026,0.0684741471984311,0.0685741526586732,0.0679203143448352,0.0679148733005418,0.0677396288345863
0.12,0.085,0.0517064007492796,0.0629982125416204,0.0729926164514665,0.0711167312623306,0.0570510899437201,0.0714447465975749,0.07144166251546,0.0708454185497179,0.0706476699457561,0.0695675568151928
0.12,0.09,0.0514247437348105,0.0636361781408397,0.0713897958927702,0.0719297634392616,0.0569441146293756,0.0717473313032249,0.072071271404634,0.0717236307596376,0.0712272581170901,0.0704343718781743
0.12,0.095,0.0516487536241247,0.0657313160803124,0.0713522620851413,0.0742115172697687,0.0575725175749658,0.0740203421850992,0.0743431274086994,0.0740446521514299,0.0736743450723365,0.0722274309136181
0.12,0.1,0.0491639644731643,0.0675571291345471,0.0703354143582758,0.0754958997377533,0.0558309908750746,0.0745074935976341,0.0749397242942236,0.0753561474138818,0.0749622100351519,0.0728038776726473
0.12,0.105,0.0529774091230945,0.0720636516547443,0.0726899204596088,0.0794179378477148,0.0593071091005095,0.0786984570983903,0.0789135163508635,0.0794057950384807,0.0794360932449405,0.077599614867372
0.12,0.11,0.0520222175259143,0.0733258068607853,0.0706054129798129,0.0801760700990959,0.057704137420745,0.0787376958376806,0.0796035248275862,0.080196381530078,0.0800928330548711,0.0785939399572106
0.12,0.115,0.0519306917654924,0.0742420881060179,0.0692329541676143,0.0804532837670688,0.0574082092892812,0.078354926002376,0.0791605783399766,0.0803530960973787,0.0802390732880874,0.0772011143350712
0.12,0.12,0.0508147023016194,0.0774250119725526,0.0693828416853047,0.0831206858757657,0.0565303335742184,0.0806657979846066,0.0817126899906478,0.0829810925693646,0.0827425211915772,0.0787016181954792
0.12,0.125,0.0497698971973706,0.0793067620111926,0.0702682478184506,0.0857464793430093,0.0563018020136103,0.0828452004045334,0.0840953444460234,0.0856240835312792,0.0847785285999169,0.0809029073698272
0.12,0.13,0.0508691119226058,0.0807540308774526,0.0686307153068135,0.0867338346805686,0.0565203600818032,0.0838596469631883,0.0850445394734289,0.0865125196576378,0.0861852963719258,0.0819622447462747
0.12,0.135,0.050191961505327,0.0840043881123521,0.0686040045119406,0.0888859743163751,0.0560399602941062,0.0848721948383176,0.0863717673494351,0.0888505100463363,0.0879925405794903,0.0824141858948862
0.12,0.14,0.0475771503069781,0.0850978315378859,0.0679358871386786,0.0902509341138149,0.0522818960142776,0.0848300278734161,0.0871324197931051,0.0900469964536385,0.0889084523682978,0.0823081795768455
0.12,0.145,0.0489492837463603,0.0887856395449428,0.0677439405400503,0.0926532670804347,0.0539755951945346,0.0870091540651271,0.0893879101453201,0.0928705441826951,0.0915023964027489,0.0838966393422342
0.12,0.15,0.0498313534559184,0.0907885144565599,0.0686013203692337,0.0952454347874598,0.0552537209193998,0.0884128747159853,0.091400549474736,0.0949921075496956,0.093819629719715,0.0850979157502638
0.12,0.155,0.0496193112810192,0.0940256860704827,0.068339101404805,0.0978543518351897,0.054538342534157,0.0894303017974458,0.0926207040171711,0.0978925387942715,0.0957865216150367,0.0856342889286898
0.12,0.16,0.0498966669231651,0.0958201009936572,0.0680950543135438,0.0994806210821722,0.0545711079400349,0.0897324716884319,0.0933439619973936,0.0994114984274368,0.0966579780139954,0.0850951675452115
0.12,0.165,0.0505043577588822,0.0965753282798161,0.0665553938356142,0.100078703402344,0.0550472293597115,0.0896390230310428,0.0931430461619508,0.0998127509622786,0.0966072416318352,0.0849065820070326
0.12,0.17,0.0496402471178789,0.0986876678077644,0.0659694742684475,0.101671758000681,0.0534040548232458,0.089974231933574,0.0936656379031418,0.101446361413177,0.0975142910010877,0.0837621252132385
0.12,0.175,0.0489933391435953,0.100476201206162,0.0645770049573965,0.103458779857891,0.0527078908562266,0.0886576012819281,0.0930440809306491,0.103062607575327,0.098311975660883,0.0819280553218041
0.12,0.18,0.049765707366726,0.103974637569319,0.0654343748549774,0.106870848892381,0.05366981016931,0.0901757039937493,0.0951602241843185,0.106580816077911,0.100750554910276,0.0820032857397305
0.12,0.185,0.0490099915010691,0.106148542352979,0.0658259786737678,0.108698526093025,0.0530447316836866,0.0893755202730014,0.0958879730812559,0.10817755413573,0.100841699998585,0.0816842168357341
0.12,0.19,0.0492981369741796,0.106398442708074,0.0649203802535237,0.109307148496757,0.0520548447548627,0.0883702807330473,0.0951587549082951,0.108495303960959,0.100686589285813,0.0807456894273322
0.12,0.195,0.0482205063957074,0.109481277795069,0.0658234870274798,0.112504346464275,0.0514359423080843,0.0887461554292954,0.095996106311843,0.111140901930497,0.10160916682344,0.0806496783289699
0.12,0.2,0.0488511671099225,0.112012764656548,0.0645220902897671,0.114220813309415,0.051104623433429,0.0877142442877974,0.0957747080271912,0.113032454981935,0.102857603647734,0.0790426663403867
0.125,0,0.0557430306970546,0.0374010579039665,0.0798179121937149,0.0417925461177507,0.0501187964194534,0.0602308049363178,0.0562605859213405,0.0424501223018415,0.0431828256978524,0.0500853623993887
0.125,0.005,0.0543507618721991,0.0369463902059029,0.0799814456991139,0.0439732958989114,0.0492306764544177,0.0596524713629418,0.0562448449258411,0.0439668125117332,0.0435298122190518,0.0497137828465913
0.125,0.01,0.0533199259821949,0.0361659010947793,0.0795657742935232,0.0447051044619215,0.0481514823272856,0.0583453335599832,0.0554908396651122,0.0438595575536642,0.0428111646013349,0.048731729277475
0.125,0.015,0.0543295564088907,0.0377998654679423,0.0785965353941706,0.0462074269147633,0.0499069374480315,0.0574147835492,0.053922808836831,0.0457159104327449,0.0448699932320878,0.048862468012331
0.125,0.02,0.0544332231426335,0.0389409402284895,0.0788126799627995,0.0479685643740548,0.051039530701693,0.0586847977694017,0.0555912655918049,0.0470486970093184,0.0463160571477088,0.0512296611595766
0.125,0.025,0.0543350012993798,0.041016558318437,0.0786690214022107,0.0500026834157021,0.051890170193332,0.0590719002024004,0.0559936792912418,0.0493017855010231,0.048620288589388,0.0519639550900981
0.125,0.03,0.0532100023733331,0.0417277158016928,0.0792404731745821,0.0523151646976478,0.0525279290704431,0.0599497060268436,0.0570335845157737,0.0515867146787208,0.0505248642308316,0.0541688763844053
0.125,0.035,0.0541088647390258,0.0426433031629266,0.0780053816500067,0.0532138977401916,0.0532521921428349,0.059424890109002,0.0572970935883167,0.0525728841256252,0.0521135985837742,0.053846769937423
0.125,0.04,0.0533954838880602,0.0433082844408406,0.0772631820687265,0.0546386817894099,0.0531031754185535,0.0593202682839594,0.0580936169256243,0.0542609945558068,0.0531437488425433,0.0551643222498279
0.125,0.045,0.0525283624185511,0.0465807010117316,0.0776187478123675,0.0572705848589651,0.0543559194355243,0.061412197015827,0.0599056597736678,0.0563926290100824,0.0562165674119431,0.0572193966240026
0.125,0.05,0.0524592870005697,0.0472363082496725,0.0763820044123006,0.0580000083416412,0.0545899505247947,0.06156681232154,0.060180920272523,0.0573427375306447,0.0565209659517459,0.0570700641291379
0.125,0.055,0.0535352528787281,0.0485474848120475,0.0759554730412532,0.0595846856543761,0.0559639926396751,0.0627201323936556,0.0614583959336892,0.0591644981842321,0.0582973744677103,0.0587176707680075
0.125,0.06,0.0523681044974728,0.0512169821145926,0.076054346831126,0.0618708223619886,0.0553315673950909,0.0641601142297883,0.0637065659026961,0.0612441945133002,0.060779770425207,0.0608826570067364
0.125,0.065,0.0526715726705791,0.0537885769954348,0.0756485452182631,0.0642173736273657,0.0567187872163585,0.0660458914597045,0.0650195279730511,0.0638397944657173,0.0628235236782328,0.0632830017613553
0.125,0.07,0.0527083943482772,0.0560236124583097,0.0756331493702692,0.0658784442407859,0.0575729822436416,0.0667330787868232,0.0665232903958529,0.0653417402774909,0.0648534338423898,0.0650858511352008
0.125,0.075,0.0524441462434027,0.0578838254047832,0.0750531896329044,0.0677995164467063,0.0573999807934838,0.068650365937113,0.0684034047437559,0.0674075229816431,0.0669698525211357,0.0664296778762655
0.125,0.08,0.0503860011114916,0.0587433000208869,0.0746291204823459,0.0689446298571308,0.0559752802833135,0.0696015900195415,0.0693610032421126,0.0686465328942843,0.0679440449037971,0.0675916389302622
0.125,0.085,0.0528006882569328,0.0612648826037317,0.0742547329992229,0.0710864627425541,0.0578430294654388,0.0711876205377699,0.0712113050627517,0.0706160611144792,0.0705088223464054,0.0701283177255617
0.125,0.09,0.0511625541525978,0.0634438427092471,0.0740782781948203,0.0726660353716044,0.0572088357990083,0.0723728296957316,0.0724537578392305,0.0725813251486982,0.0720209575816468,0.0713389307483433
0.125,0.095,0.0531871959161487,0.0646232069562838,0.072634577634788,0.0736693791226278,0.0585674151482735,0.0735470637236538,0.0736612081956634,0.0735249748872664,0.0733953177565939,0.0718324367127178
0.125,0.1,0.0519706818205652,0.068157867944886,0.0735020043751978,0.0762926993516766,0.0582309138266438,0.0757198563761795,0.0762696080037837,0.0763957189575905,0.0758424641180861,0.074927004802303
0.125,0.105,0.0510271640023334,0.070908101628398,0.0730820954116537,0.0787445011536951,0.0581724015994832,0.0777074334882585,0.0782739042956998,0.0787511779295884,0.0784403691796189,0.0766543436081828
0.125,0.11,0.0498262386520342,0.0731780068006509,0.0724336559163283,0.0800544945671256,0.0562507410371662,0.0786111205282449,0.0792101981117641,0.0797687658158773,0.0794418817503924,0.0772695817159784
0.125,0.115,0.0530692939093784,0.0750417306910944,0.0724920819143929,0.0823820197710082,0.0589282996990201,0.0812983960811315,0.0820987556313904,0.0823309086542033,0.0823665683168477,0.0799909296597136
0.125,0.12,0.0509564857793079,0.0767950199863286,0.0720570386998334,0.0835779276031977,0.0577532496952826,0.0816097773442982,0.0823076078393056,0.0833961331289668,0.0829316907330212,0.0802057890083691
0.125,0.125,0.0511488099827731,0.0805006487630082,0.0727128993978402,0.0868906224657873,0.0572482873986829,0.0841275920558593,0.0856278086188498,0.0868913217851973,0.0862787653213524,0.0819054400814857
0.125,0.13,0.0518325113883742,0.0822296647630389,0.0709662464352053,0.0875880947100776,0.0571477229381647,0.0845820252006597,0.0856977492627807,0.0872297166548507,0.0867114366080658,0.0825950808710774
0.125,0.135,0.0499234300890693,0.0839222133666213,0.071973841394638,0.0899613077794894,0.0554201429046558,0.0863318794590941,0.0881068660174177,0.0899746845056715,0.0896900260618434,0.0840337602419448
0.125,0.14,0.0505776353872995,0.0866646555722167,0.0710911303759263,0.0916515691626602,0.0554286570845314,0.0873689027441152,0.0894677983129822,0.0916931593951493,0.0906148000694982,0.0844862237691248
0.125,0.145,0.0505321256257631,0.0889041928758089,0.0708507600215087,0.0937571107600527,0.056195773110689,0.0881462495046438,0.0910902968134263,0.0938652453926615,0.092786954609449,0.0851445502200564
0.125,0.15,0.05033284108454,0.0897821279560146,0.0701585273925986,0.0949617753488789,0.0552338636174153,0.0885340551859398,0.0913657143584383,0.0947695958753441,0.0934815509575,0.0848882030593341
0.125,0.155,0.0512049426427397,0.0917036434285588,0.0694164491577315,0.0966855598688449,0.0553128480354757,0.0892960740826542,0.092163013692624,0.0968860118850501,0.0953591945809428,0.0860378694873417
0.125,0.16,0.0486968815585683,0.0945698086591113,0.0690540104776109,0.0990596140425289,0.0533836598100086,0.0893377174782131,0.0930185488808921,0.0987672452580981,0.0961995687493877,0.085420941490375
0.125,0.165,0.0508627583252909,0.0976283115391236,0.0686916037098999,0.10083803609916,0.0543360035770411,0.0906576971122037,0.0940734154471256,0.101119896003913,0.0974583112154027,0.086489331603426
0.125,0.17,0.0491228830380347,0.100252269780714,0.0692261308507923,0.103805688679163,0.0529799710798091,0.0925235324227906,0.0972143576037139,0.103618326116549,0.100399073448944,0.0869301739206249
0.125,0.175,0.0487181883519123,0.101554651130159,0.0688652442068585,0.105243878048947,0.0528615149717522,0.0903860349472288,0.095515321286226,0.10503281968413,0.10032576956301,0.0848841795941846
0.125,0.18,0.0497878296603006,0.102361678575738,0.0670575348315737,0.10583799282189,0.0539874320043198,0.0903519726927483,0.0956233458248279,0.105330952698803,0.100186056552077,0.0830130710413105
0.125,0.185,0.0502501660602697,0.106127317387615,0.0677914544327687,0.108978183728184,0.053530785524911,0.0908899950195761,0.0967396022731371,0.108303454419345,0.102174775323602,0.0841599178250848
0.125,0.19,0.0506266489835987,0.10815966845529,0.0681449222849552,0.111327310933345,0.0530268642568232,0.0916774350193643,0.0979944107907265,0.110536698221052,0.103014259656069,0.0835821268181889
0.125,0.195,0.048124011290893,0.109151632591257,0.0670930690017577,0.112836317893097,0.050662391284567,0.0896718129186661,0.0962529079024551,0.111604011523281,0.102507442141829,0.0814513189075642
0.125,0.2,0.0484554373956917,0.112745051902893,0.0678209508342792,0.115582074574247,0.0512044909878058,0.0902400994819976,0.0978232395958933,0.114409363781271,0.103444418081146,0.0806947517790354
0.13,0,0.0557378492543882,0.0385046781376298,0.0830479302267969,0.04346958616759,0.0502131814060075,0.0630218794661312,0.0581882059784353,0.0437632445852354,0.0437201685259719,0.0496822008196766
0.13,0.005,0.0529532869352665,0.0360415605245818,0.0823243399739458,0.0438964494141002,0.0479738424947725,0.0615361840661171,0.0567640566305419,0.0433576371019022,0.0431593132747548,0.048819784688792
0.13,0.01,0.0546856330088463,0.0377003415514882,0.0820656048288154,0.0462821366248592,0.0506294501088692,0.061740262820489,0.0582369211387883,0.0454823058773651,0.0461385185860345,0.0503443147538352
0.13,0.015,0.0529382605101591,0.0376313568475756,0.080663127544429,0.0474642227989961,0.0500450617259655,0.0599681659414729,0.0564493041256536,0.0468697376800957,0.0461256153546191,0.0488094359554132
0.13,0.02,0.0552587012195358,0.0399085413743629,0.0831491270013494,0.0507897546996646,0.0516675658573443,0.0619868266127684,0.0590985446608448,0.0491841272987379,0.0480562687121882,0.0521967510525446
0.13,0.025,0.0533393254208071,0.0396757178538928,0.0798483951978326,0.0500828247303955,0.0512820424958345,0.0598017439502853,0.0572618729405806,0.049172762725923,0.0486441693612688,0.051683687231687
0.13,0.03,0.0530730079081545,0.0418152720720754,0.0803818845312416,0.0530306581056388,0.0518667767501435,0.060073739939494,0.0575167766024662,0.0521302996903141,0.0512239580803551,0.052836304782362
0.13,0.035,0.0541504868083646,0.0425501111708642,0.0795177754787719,0.0538935693550679,0.0528491164761413,0.0598117459708524,0.0584019519331157,0.0530806740574562,0.0519860117757759,0.0534684468946338
0.13,0.04,0.0525339503041864,0.0449097196156513,0.0801627721668394,0.0569262311896401,0.0532937854449138,0.0619923297978957,0.0602955871744372,0.0562453209613599,0.0553807309960627,0.0569439040118438
0.13,0.045,0.0523629842706943,0.0461450351981834,0.0801153082179997,0.0578504848671488,0.0531438713704309,0.0624131447615883,0.0611489769804764,0.0570450764286596,0.0557690829552846,0.0567266415077953
0.13,0.05,0.0531423216458449,0.0475764253012993,0.0786461961807027,0.0595896422106975,0.0555926125178562,0.0631088037648073,0.0615903753774572,0.058760581330301,0.0580595038559509,0.0585904786740678
0.13,0.055,0.0530759636079603,0.0498595566479269,0.0792679441603116,0.0611760453956081,0.0554664773253413,0.0636511775464286,0.0632513663957203,0.0605956916367797,0.059242257414129,0.0601704588375816
0.13,0.06,0.0532066402512518,0.0514408040624883,0.0796175028443197,0.0630077931548598,0.0561188683303263,0.0654984508025931,0.0650255793216004,0.0623767631153051,0.0617694637364864,0.0616633536856464
0.13,0.065,0.0541056507907031,0.0539276926915812,0.0772948995584596,0.0645559568320277,0.0581027432372413,0.0658509804431553,0.0655913335605579,0.0640734497825179,0.0636683382488489,0.0638424634102845
0.13,0.07,0.054032936829104,0.0557885372801019,0.0781840725800631,0.0667269373239911,0.0579544263508392,0.0687749779650422,0.0682880986288863,0.0663848401088069,0.0661420143521026,0.0659748806052842
0.13,0.075,0.0533398202057416,0.0566848488021836,0.0766391816559418,0.0669624824258657,0.05872816005031,0.0677370526228285,0.0679430869589864,0.0664874769168527,0.0659603155381582,0.0659853167097507
0.13,0.08,0.0508710660541543,0.0588012147632317,0.0771000858222672,0.0697407549687735,0.0566427157518274,0.0704932247210777,0.0701384809918844,0.0693997926416076,0.0689093508278107,0.0680286496223416
0.13,0.085,0.0524931661829427,0.0637074301261688,0.077419992121926,0.0723713282165076,0.0576461130456783,0.0727820838721001,0.0722949532229981,0.0721228971126096,0.0716800496757058,0.0710903337952118
0.13,0.09,0.0529994698033788,0.064927925774455,0.0767127899517489,0.0744042065687435,0.0591301772164534,0.0749202238299111,0.0746857332985427,0.0742870831684549,0.0742918396346454,0.0728343436601222
0.13,0.095,0.0502694322241447,0.0658825954113654,0.0759191496365631,0.0753217691125367,0.0573261740622919,0.0751304259516301,0.0751334304739406,0.0750894588370225,0.0745287746334202,0.0735961832952859
0.13,0.1,0.0529259989948321,0.0674683845340696,0.0750106684722961,0.0762065473669372,0.0590704433752636,0.0755151593408324,0.0755934220336884,0.0759624993342128,0.0753786804669216,0.0739383274626609
0.13,0.105,0.0520125670720142,0.0704045698341915,0.0754625788984726,0.0789785941949291,0.0579465621082143,0.0780726884164125,0.0782903219760437,0.0788976815083192,0.0787261046612549,0.0770775487297331
0.13,0.11,0.0517066834077045,0.0743502654112756,0.0751749011155318,0.0820074895130465,0.0577637996406355,0.0804753621461748,0.0813643369711776,0.0818086353571811,0.0815690855427551,0.0793769304743992
0.13,0.115,0.0510035255169341,0.0758584679162872,0.074831891496879,0.0833929217449311,0.0571363754279713,0.081787642592302,0.0827941142625549,0.0832732735867203,0.0830451548221149,0.080291402846586
0.13,0.12,0.0502900654137486,0.0782900067614951,0.0742308402066648,0.0857595388800122,0.0565699237636395,0.0835722091494127,0.0844966967636109,0.0857980718236796,0.0854415483836025,0.0823887502877452
0.13,0.125,0.0510602519843841,0.0790124374489403,0.0741514371624241,0.0860493617953879,0.0572023914551911,0.0839018489446779,0.0847094067960121,0.0861027282724378,0.085589842761406,0.0821923147799919
0.13,0.13,0.0512098969118783,0.0818023950520042,0.0729065261868652,0.0881305962407713,0.0569668350941447,0.0846334260758274,0.0866008292006508,0.0878638760371743,0.0873087260135229,0.0832470009690813
0.13,0.135,0.0505841592397841,0.0850517421073931,0.0746356318283157,0.0911249280363823,0.0562713457512375,0.0876921446491917,0.0893814464374976,0.0912270138157314,0.0908393474273375,0.0856942161914984
0.13,0.14,0.0494488788767786,0.0856686617040605,0.0721221401824791,0.0915345180786286,0.0553756982283904,0.086942359850775,0.0889385615573487,0.091379917990337,0.0901662249037633,0.0843828664597013
0.13,0.145,0.0500669701452212,0.087656195386199,0.0707556075602528,0.0930261837253807,0.0555345946578244,0.0875925121650283,0.0899012474786131,0.0930450577451843,0.0915352312700409,0.0845371610920781
0.13,0.15,0.0519151162698034,0.0915930728789934,0.072497229729891,0.0963677369105815,0.0566583877794705,0.0907979275901301,0.0932947747456632,0.0961120456463423,0.0951778356185391,0.0876007055633819
0.13,0.155,0.0494740050280188,0.0929222867436809,0.0710021955461116,0.0972070425355177,0.0545191992275973,0.09005500125699,0.0930078104053951,0.0969521480912155,0.0952016014875323,0.0867270944516819
0.13,0.16,0.0511726411550336,0.0942512021014246,0.0706887764192905,0.0989628238658211,0.0558043405578433,0.0907507509238715,0.0941420393436582,0.0989458529316413,0.0971698149768906,0.0867907702361083
0.13,0.165,0.0505106456379817,0.0980154917558423,0.0724154928935296,0.103020632591447,0.0550603087651468,0.0938447820415249,0.0973804648179618,0.102804113064735,0.100160902243193,0.0881843942396683
0.13,0.17,0.0509618963383689,0.100677096270822,0.0714801526465371,0.104615298827049,0.0546366033014055,0.0933241287474244,0.0974989566149982,0.104614679360156,0.101327327683772,0.0883989200617797
0.13,0.175,0.0503675062125619,0.102242314147288,0.0710304866873164,0.105745075997479,0.054198579030343,0.0940575314854891,0.0988042242305001,0.105698288468026,0.102232437010229,0.0878832194500054
0.13,0.18,0.0507460846293468,0.103778109968268,0.0716375961397679,0.108096565501546,0.0541191183658422,0.0943580116676859,0.0996103248315758,0.107789043903094,0.103542082824134,0.0880025591681938
0.13,0.185,0.0494892164178769,0.105719071228014,0.0704649136091516,0.109274469289057,0.0527619068747716,0.0927199650853475,0.0983658635005128,0.108832448754803,0.102135593664993,0.0858061464480198
0.13,0.19,0.0503185985901274,0.10866736657781,0.0709483024937221,0.112256914695995,0.0539469712836772,0.0945544396083375,0.100419028675601,0.111644801775016,0.104943624760491,0.0864800157547228
0.13,0.195,0.0483601646820352,0.109782870566133,0.0703842891559687,0.113831165870324,0.0523790192852707,0.0917415278728741,0.0994629568899088,0.113322077852826,0.10437563699973,0.082591518909944
0.13,0.2,0.0499204902935276,0.111550785651335,0.0676389761690093,0.11456249164389,0.0526572765432461,0.0895408373817354,0.0965994405545613,0.113282284332846,0.102794142323087,0.0813613737939113
0.135,0,0.0539460454780669,0.0371160220367994,0.0852619165270559,0.0433926971071113,0.048128495831702,0.065556201630454,0.0606318779779802,0.0434652889938817,0.0442095297949575,0.0510893663987769
0.135,0.005,0.0556938701027114,0.0378315123168416,0.0854443485995718,0.0456670623461913,0.0498618065620727,0.0658425121363728,0.0607940721486317,0.0444697485632299,0.0446497425794173,0.0513858846764398
0.135,0.01,0.0535867429475314,0.0380178155249005,0.0846142864914005,0.0469374377970184,0.049024240708809,0.0636324609330274,0.0600809085409947,0.0463892810143226,0.0460465914626177,0.0499520455216342
0.135,0.015,0.0530541846766455,0.0369674041190991,0.0839752407893631,0.0481796261297811,0.0493646915706557,0.0629408171647109,0.0589518770017993,0.0469261476022582,0.0456283848305236,0.050639990809458
0.135,0.02,0.0530953690538808,0.0379522779698814,0.0834452932664095,0.0500669301432062,0.0508004835766887,0.0628828228221939,0.0597131539439569,0.0483199841062318,0.0478363223345291,0.0519213753590677
0.135,0.025,0.0529183538069492,0.0395799470397915,0.0833766720160388,0.0515998811584294,0.051064101712278,0.0615922553138496,0.0594517974857172,0.0504948109057943,0.0485706807273213,0.0523120176381808
0.135,0.03,0.0552069865064071,0.0412750453347786,0.0825323426391676,0.0526319653751707,0.0534634631653136,0.0617708797417922,0.058893914362365,0.0515223008930908,0.0500532864336332,0.0529077916192695
0.135,0.035,0.0537936921791489,0.0420954594091723,0.0814939556311655,0.0548479388495934,0.0531839451282317,0.0619489443170179,0.0599424702397415,0.0533862598576093,0.0522618196482979,0.0546884847882394
0.135,0.04,0.0535533309308835,0.0445229542453891,0.0832453495988121,0.0571392814980401,0.0532385821285729,0.063932669086408,0.0621751673688831,0.0561315671540299,0.0543438260727035,0.0560885859647239
0.135,0.045,0.0532945255092786,0.0453224201490755,0.0812285088253979,0.0580794846881776,0.0542933674661084,0.063389077669858,0.0615569170797813,0.0571363806721055,0.0563168405315152,0.0582538383342959
0.135,0.05,0.0539472703688469,0.0478771482731234,0.0820711642565051,0.0605594556458954,0.0561224354225774,0.0648428138446259,0.0635454460809576,0.0598006430282968,0.0588242324380428,0.0592141592860745
0.135,0.055,0.0533918834495904,0.0500164699419106,0.0815097133659362,0.0616573995842048,0.0554644660941389,0.0648885041992734,0.0641709884114835,0.0610472025267332,0.0599612509175571,0.0598600862877897
0.135,0.06,0.0532363436797455,0.0517552348816774,0.0800699254260743,0.0632105583880428,0.0563257053686706,0.0652166308346853,0.0642914362188886,0.0625910684488518,0.0615219993775911,0.061295099156667
0.135,0.065,0.0524411698665068,0.054048150464204,0.0801585364364826,0.0656421902348668,0.0561885451973401,0.0673009230593064,0.0664864810694689,0.0649743939120465,0.0637766849167658,0.0642488930540025
0.135,0.07,0.0530050775585877,0.0560626571257505,0.0807284560499722,0.0679084763694562,0.0581656439180502,0.0695337656503436,0.0688799561389107,0.0675667685025955,0.0665345880480788,0.0664509897755805
0.135,0.075,0.0526425682258243,0.0579301250517024,0.0794824352913959,0.0692035711626081,0.0572826714007819,0.0705539024342393,0.0699663039726792,0.0689333742172586,0.0679920499685071,0.0677895397634765
0.135,0.08,0.0506422340243862,0.0591090845812751,0.0795296731513258,0.0708048851375002,0.0557736396157697,0.0712074347145374,0.0709912332385711,0.0704664127117615,0.0696163701514507,0.0690851933188359
0.135,0.085,0.0507755728845467,0.0621166318136401,0.0774040632958872,0.0722125874225287,0.0567016222446749,0.0720415602088918,0.0724231314650899,0.0717285965767886,0.0709128974914168,0.069833792973086
0.135,0.09,0.050505536508696,0.0638509237506606,0.0781853930167754,0.0740322357208656,0.0566207902169063,0.0745576990249682,0.0743260904043168,0.0739448913131787,0.0731962313237516,0.0720999859808893
0.135,0.095,0.0524195438736054,0.0660329691593961,0.0782682454261354,0.0761918242110767,0.0587116420289669,0.0758506069296643,0.0761316901595818,0.0759170367914762,0.07516161210422,0.0743165220555201
0.135,0.1,0.0510316167295616,0.0684420363123717,0.0778780124616343,0.0781088575687464,0.0579870392342919,0.0779415518072629,0.0779281704020966,0.077743951582774,0.0774669639077089,0.0754951377255851
0.135,0.105,0.053438331312537,0.0712841285690838,0.0776013829265203,0.0800020757895046,0.0592904238287052,0.0793924609999312,0.0796406562316326,0.0798928344945711,0.0793744525963645,0.0775390440736574
0.135,0.11,0.0528602539349057,0.0732712011947492,0.0774911346543207,0.0812676278884275,0.0591174665084249,0.0807331284915927,0.0809052238025603,0.0809962044215763,0.0807722374321799,0.0793544017850257
0.135,0.115,0.0513725059891138,0.0758180123680357,0.0774507974744777,0.0840529670516358,0.0575105327640244,0.0824927985511495,0.0833427937756879,0.0839262377513809,0.0836200820104653,0.0810664515848114
0.135,0.12,0.0504656689070868,0.0768374210816904,0.0760938466878572,0.0848870441779575,0.0571524002618024,0.0828452988479109,0.083825518586913,0.0848430783322256,0.0842783326810143,0.0815745585484449
0.135,0.125,0.050379649313698,0.079955672484866,0.077430783605303,0.0878791643604904,0.0573350040619429,0.0857675769516904,0.0867832486545374,0.0879547667463657,0.0873153534208936,0.0842147333254434
0.135,0.13,0.0505068179236283,0.0818279094893594,0.0755594740543657,0.0884571108463973,0.0562885920246715,0.0862816709719219,0.0870870725318382,0.0883912794152167,0.0876146931617391,0.0851126045597337
0.135,0.135,0.0526968744158633,0.083704858967417,0.07575379863054,0.0907583253604477,0.0585612089481092,0.0876668985827981,0.0894868124533603,0.0907326221954223,0.0903319801861263,0.0854318236916599
0.135,0.14,0.0498315514831859,0.0868827785143888,0.0752038509630701,0.0930508863042315,0.0552612349884243,0.0886443416037125,0.0903289686601718,0.092938890590199,0.0916396263673815,0.0851767339756969
0.135,0.145,0.0520011698826085,0.0896715865309334,0.0759326913529,0.0953836038798414,0.0579812680667904,0.0912567613579042,0.0930374288886191,0.0955035578597503,0.09443264252453,0.0889159971129907
0.135,0.15,0.0507072906407551,0.0924679998943941,0.0744296472732518,0.0970519881826689,0.0562073398070182,0.0909858892387577,0.0936293274785071,0.096877723384344,0.095581469316185,0.0881816680731174
0.135,0.155,0.0491909528818483,0.0927821229634427,0.0736078659859506,0.0982821797211089,0.0546937269231764,0.0920474323094776,0.0947557641200139,0.0980968475105053,0.0968258538089052,0.0878304506102183
0.135,0.16,0.0492693240183745,0.0959168613319761,0.0740839593633379,0.100731945585502,0.0538646092310407,0.0932278553646488,0.09622048316695,0.100896208994353,0.0991147397501375,0.0891851659708271
0.135,0.165,0.0488162913258068,0.099070217350426,0.0745718421797834,0.103797802174625,0.052810471663246,0.0937048046313038,0.0975790549025526,0.103520839754902,0.100487662522411,0.0882916617441896
0.135,0.17,0.050523279068296,0.0997100607065668,0.0738953128220456,0.104173599396677,0.055151940444835,0.0948319489145611,0.099107379696355,0.103987157219217,0.101951342621724,0.0900601677586851
0.135,0.175,0.0507698568198865,0.100789084863172,0.0725064797724569,0.105125102530913,0.0546456119695674,0.0934121115262497,0.0982684684021745,0.104958977588351,0.101325947014681,0.088240888043434
0.135,0.18,0.0501160106903308,0.10380171965784,0.0727192952315925,0.108270743033155,0.053917714778889,0.0943268734538103,0.0992730634626965,0.107787137790745,0.103345588371315,0.087428860484256
0.135,0.185,0.0506957244253423,0.105895166737313,0.0724279108071745,0.109943419302784,0.0548058870747188,0.0948415140951977,0.099974458145369,0.109534417027135,0.103938110748126,0.0879365222811028
0.135,0.19,0.0489693890528712,0.108071199973207,0.0717047937563219,0.112077251447954,0.0522540017151979,0.09481927416552,0.100642071089921,0.111518139571334,0.10527248325598,0.0865067421237787
0.135,0.195,0.0485120270938725,0.108790692533823,0.0710924932703637,0.113144574768964,0.051594335743702,0.094637049946068,0.100177098008429,0.112206351948448,0.104755030163888,0.0865663236126871
0.135,0.2,0.0502398770136284,0.112406891380154,0.0726542725344036,0.116099514631496,0.053907671001882,0.0951638467432498,0.101489963611445,0.115204169183559,0.106793981400452,0.0868153758207852
0.14,0,0.0557710736324062,0.0377303357471108,0.0864656513135164,0.0438538581700691,0.0497308584219475,0.0661762605756501,0.0617073562466241,0.0438159023784869,0.043369390689918,0.0509012690416167
0.14,0.005,0.0534082572446685,0.0359936625604891,0.0853402087686215,0.0446491170720433,0.0485764040485631,0.0638546607583326,0.0600293066725005,0.0437447794188556,0.0432808007563587,0.049694838837746
0.14,0.01,0.0558440529529987,0.0380013890445308,0.0871504113706349,0.0480207762352358,0.0512993567553711,0.0656987994580139,0.0621554971025246,0.0463919823998241,0.0459612410975642,0.0522627784798463
0.14,0.015,0.0540381560748521,0.0386860240247961,0.0874633670056916,0.0496863581568541,0.0507036889647511,0.0659792553298766,0.0629543559607558,0.0481306152982176,0.0474561099179261,0.0529003557650425
0.14,0.02,0.0562787298877862,0.0393662634220852,0.0862355100114108,0.0509285595278106,0.0528996499130804,0.0652755114543534,0.0608184121905991,0.0495283467688807,0.0483848683784221,0.0536390953156083
0.14,0.025,0.0545272749176727,0.0401823818585128,0.0860089709657978,0.0523024081563372,0.0514247709978255,0.064567099662922,0.0614214824075296,0.0504236254239592,0.049091340676862,0.0527370229046258
0.14,0.03,0.0534238267343396,0.0398946395469592,0.0851025236781714,0.0536970859545408,0.0525444637912708,0.064009973850063,0.0604304354781843,0.0516255504504392,0.0504239067919802,0.0546123401407105
0.14,0.035,0.0531736075714268,0.0412968420334267,0.0866302039160712,0.0558582497838455,0.0529497153165348,0.0652952540831746,0.0632676692890903,0.0542610550080351,0.0520640898698678,0.0548314857339357
0.14,0.04,0.0535979182824321,0.0442583949087496,0.085402951166084,0.0579084388570388,0.0539619045427461,0.0645974738398988,0.0632766660524017,0.0565787171706122,0.0554016496457875,0.0571306294056156
0.14,0.045,0.0534974019441932,0.0457855005683772,0.0839408758376301,0.0590414764585329,0.0546275360655575,0.0654890745361184,0.0629456910644017,0.0575870082303802,0.0562343474124056,0.0584927732794077
0.14,0.05,0.0555733527040792,0.0488425316354987,0.0856769578955549,0.0621977085340737,0.0575937418905025,0.0672631676011531,0.0656626309980102,0.0611649933120925,0.0595197119256478,0.0606574831558993
0.14,0.055,0.0537644488295932,0.0495682569040372,0.0831827186265711,0.0625235589933938,0.0557705850754456,0.0671045677089923,0.0657799606996387,0.0614041923314566,0.0608844377021135,0.0622271969127212
0.14,0.06,0.0524399369036638,0.0509507626349949,0.082604859547244,0.0642376059054521,0.0559216170597184,0.0671028241551823,0.0661542341051096,0.0632236570743557,0.0621828028959184,0.0618697422738859
0.14,0.065,0.0520094318078331,0.0538773999547025,0.0830537904591719,0.0667917365329774,0.0560878093327807,0.0685871668824654,0.0680301417212165,0.0662225481120943,0.0651551366639709,0.0648425575831619
0.14,0.07,0.0522089919126199,0.0554225242507205,0.0821780892949644,0.0677193638378107,0.0570908333399984,0.0697889520202155,0.0686651113159283,0.0670604309991745,0.0662397629517775,0.0655367030208308
0.14,0.075,0.0523519308981725,0.0581201847084949,0.081635321946574,0.0702289671159479,0.0579225046984339,0.0710526520938164,0.0709548783342485,0.0697884505144266,0.0684646424365308,0.0678118242713006
0.14,0.08,0.0516068643889044,0.0602396767599221,0.0815378792484606,0.0719106115381807,0.0576029818679762,0.0725421710628055,0.0725337165349403,0.0713934549480698,0.0707909762523311,0.0703414901568445
0.14,0.085,0.0517840470213771,0.0622509457813658,0.0811922189436345,0.0731820197567822,0.0578848206323537,0.0736911975073277,0.0737971264086308,0.0728598455078072,0.0719161256685946,0.0711790417649513
0.14,0.09,0.0517081981709256,0.0646340138143907,0.0814299973619157,0.0759595076804899,0.0579849494122295,0.0758371033110679,0.0759969179021946,0.075933499611426,0.0753566948428781,0.0746273044649556
0.14,0.095,0.0520338591771371,0.0664778545300703,0.0808816910153521,0.0771642874279875,0.0586629256191658,0.0768213990254654,0.077393584614194,0.0769927092985418,0.0764878878826082,0.0750837531067495
0.14,0.1,0.0508805848982624,0.0680230449396783,0.0801151546654736,0.0786631174173262,0.0574929574104039,0.0778235455937502,0.0783484590981629,0.0781756092927713,0.077502767176321,0.075438536121656
0.14,0.105,0.0504091683208657,0.0697595212794301,0.0780706296902032,0.0792005787093655,0.0566503361930504,0.0789128764945021,0.079160490780698,0.0789913641505392,0.0788648834221064,0.0776305971059685
0.14,0.11,0.0511848338817897,0.0735383781653905,0.0793085982929082,0.0826110302372837,0.0577839603891679,0.0815561841670952,0.0821152423339602,0.0822925974230101,0.0817423701768942,0.079647225471888
0.14,0.115,0.0505078335526939,0.0746869628148097,0.0784998690152612,0.0839067955842173,0.0575333972038211,0.0827409123189789,0.0836338392827808,0.0836662607187172,0.0835233222368615,0.0808456906489363
0.14,0.12,0.0516328974346819,0.0787617358098194,0.0796436963637691,0.0868485018835422,0.0584800904304212,0.0854821491867541,0.0862153624983293,0.0866942824431471,0.0865294041734392,0.083577421178253
0.14,0.125,0.0524918518539622,0.079439873360418,0.0778030263034773,0.0870877433398742,0.0584313764473534,0.084754223220847,0.08574902785984,0.0868864758426731,0.0862286302568474,0.0832627713130442
0.14,0.13,0.0507637159507635,0.0823558562879696,0.0769433119003969,0.0891461269165908,0.0574922294483985,0.0870737136394647,0.0882798308190409,0.089141747302185,0.0886012055775994,0.0851972338652888
0.14,0.135,0.0504023950407108,0.0849375765514748,0.0778469527150416,0.0917045293471805,0.0571130856996732,0.0884674811070683,0.089808248137314,0.0915393421568475,0.0906162129235965,0.0862446051223695
0.14,0.14,0.0498959383104425,0.086723920629331,0.0774037605318541,0.0934740328842688,0.0559592956448165,0.0898481412158479,0.091157020497251,0.0935482530235245,0.092184512154952,0.0868334866691797
0.14,0.145,0.0500839227531456,0.0879600948124903,0.0764117327722809,0.0949465226572266,0.0559040761419196,0.09029379107921,0.0925457329744046,0.0947596456372939,0.0939079810130169,0.08783617843451
0.14,0.15,0.0508731133915305,0.0897595095675938,0.0759190932191778,0.0965275046259544,0.055583634605589,0.0912244859068764,0.0936713350776059,0.0964992952436243,0.095274219348259,0.0882677197923302
0.14,0.155,0.0501411040695918,0.0928490445633682,0.075974469889807,0.0983464718676694,0.0557762331898828,0.0924714436766609,0.0949811920924864,0.0983809095577956,0.0967982737234296,0.0893517584367334
0.14,0.16,0.0508711467384776,0.0949590806004993,0.0756151589865756,0.100804162317294,0.0549600560412476,0.0934317680778249,0.0965178483480585,0.100732448886532,0.099383914964964,0.0897361383323445
0.14,0.165,0.0492552737482827,0.0964057792173022,0.0748121360425016,0.102136268776191,0.053658850095424,0.0937985760448347,0.0973052606041327,0.101999771732421,0.0996535736702421,0.0893700309802797
0.14,0.17,0.049871886982177,0.0993126397141041,0.0747724162032062,0.104366209835458,0.0536640732069792,0.0946537712124497,0.0986190282757891,0.104180939177009,0.101432116616897,0.0892033006179575
0.14,0.175,0.049663199438882,0.102226032853522,0.0744409458845635,0.106476338252307,0.0536429385265447,0.0959097118371478,0.0997265717891167,0.106207437096227,0.103346233451263,0.0896848832981359
0.14,0.18,0.0497401018698062,0.104293445992058,0.0749627560198533,0.109032895877894,0.0534775864845121,0.096729972993718,0.101677507180892,0.10872133569415,0.10477525818364,0.090030126539282
0.14,0.185,0.0491688966799669,0.106102362218036,0.0743313137194811,0.110355291511918,0.0530121133837723,0.0962921436642928,0.10118066569104,0.110336401637115,0.105379355725684,0.0895658942228112
0.14,0.19,0.0501168622629618,0.106232150435041,0.0735096321481974,0.111366786406603,0.0534817773568309,0.0963754724545964,0.100941057641648,0.110750891788589,0.105698712166537,0.088298526259695
0.14,0.195,0.0491506707177387,0.110181047621894,0.0736448041218371,0.114391609454985,0.052244044097691,0.0953043551048513,0.101938206572579,0.113436764378109,0.106340791693524,0.0878417745111306
0.14,0.2,0.0500634501278407,0.112636191939204,0.0729824401035026,0.115867801808549,0.0527121882806107,0.0947020672857536,0.101055945683603,0.115066404334732,0.107027992718515,0.0859610860214783
0.145,0,0.0542926280668428,0.0367153402158531,0.0897890827428365,0.0452510599700706,0.0475633468072391,0.0695374444994564,0.0655532053004288,0.0442295818251747,0.0438541733133063,0.0514802406027174
0.145,0.005,0.0539390052931163,0.0365958950351444,0.0896718265576566,0.0468342125307133,0.0497240018432196,0.0681784027017515,0.0636640941330523,0.0449707827575259,0.0445614977451004,0.0521284238000898
0.145,0.01,0.0538855415741094,0.0371370678229517,0.0893638466068174,0.0481155409941926,0.0495480350726218,0.0681666717306349,0.0640404297463961,0.0458483745362811,0.044382242398917,0.0503188096805693
0.145,0.015,0.0544864954812302,0.0392105599369067,0.0900470894105218,0.0512945565501309,0.0506217372508052,0.0682267051919239,0.0643859432110663,0.0488897783966124,0.0478820594527582,0.0524521202060508
0.145,0.02,0.0546382055425959,0.0382567652838352,0.0898870685493862,0.05183493195583,0.0514771198482473,0.0678804841739889,0.0636628003831667,0.048929835358587,0.0465385373397564,0.0517766691987326
0.145,0.025,0.0544609231648834,0.0398039975905755,0.088390231101994,0.0533334555139109,0.0530925144176007,0.0668977980190411,0.06323662471903,0.0507788110235903,0.0492634956144272,0.0536526746508868
0.145,0.03,0.0555566917752263,0.0415393299524374,0.0876512014322979,0.0547348837469772,0.0540115206336754,0.0655922027280583,0.0625751273512643,0.0528983061345528,0.0515634257342129,0.0551686554696431
0.145,0.035,0.0550655625243323,0.0424234735277508,0.0878675660907896,0.0564866692954531,0.0541208685254044,0.0664637889932228,0.0640848167279477,0.0547970944765491,0.0541890563301017,0.0563216026497439
0.145,0.04,0.0553442492654539,0.0432915075349854,0.0859724998319421,0.0571031082523293,0.055196735133635,0.0657423460210221,0.0637253648615453,0.055464938926027,0.053311003801173,0.0563447192640682
0.145,0.045,0.053394839703944,0.045565052257,0.0875244596827916,0.0602344145148755,0.0539292527394684,0.0668762679819744,0.0655301598796879,0.0587568725155014,0.0574102066479126,0.0586853048795472
0.145,0.05,0.0548085426430082,0.0480481389214418,0.0867362090164712,0.0619125246833663,0.0560355070724457,0.0679888083767825,0.0657435647739452,0.0606707496906443,0.0593778674638772,0.0610306104301997
0.145,0.055,0.0535375186921803,0.0498629583022715,0.0860215708177332,0.0636343900856375,0.0558049672495117,0.0689190431818392,0.0678957495034396,0.0628463356480144,0.0615503498396942,0.0633230626271112
0.145,0.06,0.0539764566569498,0.0521866597173948,0.0855008081576488,0.0658919867875427,0.0568819679875272,0.0686897851514046,0.0678973458562391,0.0651298657915498,0.0637043174174362,0.0638538351438019
0.145,0.065,0.0535351726667057,0.0533497174319207,0.0863445285786905,0.0673841224062299,0.0575255523912821,0.0702767947964475,0.0695338116767602,0.0660896469309074,0.0646910603551336,0.0652583442043975
0.145,0.07,0.0520665328903317,0.0557429442154865,0.0844634150444914,0.0690244239776829,0.0574188536173095,0.0712893421911996,0.0704850367134012,0.068165969398104,0.0675650067051082,0.0677613152168561
0.145,0.075,0.0526589643143222,0.0578258464807897,0.084748394351032,0.0708461465681984,0.0583174522634458,0.0727913159114871,0.0719366602498029,0.0702397142933266,0.0691239056643659,0.0691688099428536
0.145,0.08,0.051732136106702,0.0595522694807857,0.0848469496750821,0.0722770685550223,0.0575501966361685,0.0731243224643993,0.0728377584857389,0.0715759830643665,0.0702531963537694,0.0689963185360491
0.145,0.085,0.0524774065388892,0.0636609507783478,0.0852775855762236,0.0753999278505127,0.0590310463926675,0.0767359838425498,0.0760336033406774,0.0750761333866382,0.0742996469228689,0.0737216075005312
0.145,0.09,0.053136419555836,0.0655559184486215,0.0849152300293477,0.0772817256814158,0.0597336803499539,0.0773084041418826,0.0773572833105817,0.0769161527408305,0.0760185615176967,0.0757623977051801
0.145,0.095,0.0523451836767097,0.0666407763254778,0.0832613520795842,0.0775646207878481,0.0584170300714237,0.0773536238458691,0.077542826686536,0.0770698477196913,0.0766834043930485,0.0751556662262626
0.145,0.1,0.0518040083090413,0.0688641940381169,0.0825284481513634,0.0795452474807966,0.0586451321543549,0.0789685938276779,0.0795656699144227,0.0793495829875386,0.0785613896424711,0.0776812078571753
0.145,0.105,0.0524229520837138,0.0708672383606792,0.0816836358955661,0.08110070779717,0.0591754545971419,0.0807333894059973,0.080902446463024,0.0808183807905616,0.0803493267322585,0.0791501627303115
0.145,0.11,0.0521535245399831,0.0736397265757173,0.0816556722564992,0.083207859574229,0.0586724511720438,0.0820095189723285,0.0827070073111204,0.0830694307924336,0.0826944867057363,0.080612043552365
0.145,0.115,0.0510102862394886,0.0757846550547514,0.082084065350079,0.0859281054294009,0.0577916342067004,0.0846568744095606,0.085681210603064,0.0856889839598977,0.085485991755873,0.0822806300408935
0.145,0.12,0.0511518554948003,0.077526056264861,0.081685786631211,0.0869346975828427,0.057085970418119,0.0845912094646488,0.0859242781206541,0.0866144861697852,0.0857841800180054,0.0830626421887572
0.145,0.125,0.0538353836216569,0.0807446644325415,0.0816116443825296,0.0896303327043268,0.0605176652609967,0.0878232548313568,0.088468256564619,0.0895404195971771,0.0893713674159908,0.0864301921410511
0.145,0.13,0.051561791074304,0.0833843338047273,0.08086581054958,0.0916979558962686,0.0578715951376551,0.0896005482169537,0.0905239448523426,0.0915865496273175,0.0909166180357922,0.0871056393564051
0.145,0.135,0.0510458083426046,0.0853508686463882,0.0806429822232855,0.0930660248119551,0.0574253467211332,0.0901347229048825,0.0917056504969105,0.0928321602461828,0.0920319217863463,0.0871147268025505
0.145,0.14,0.0505794763231469,0.0875093240967807,0.0801418073298325,0.0953469746778156,0.056574186345763,0.09175689259436,0.0935723919014974,0.0953011081893738,0.0945730307755893,0.0894360333072709
0.145,0.145,0.0511644161772995,0.0897842509562693,0.0803472004343222,0.0966502874575297,0.0568335991404391,0.0928373702515616,0.0942507033844872,0.0966440048408448,0.0954318208460171,0.0904683155789162
0.145,0.15,0.0505575475942982,0.0907898218636803,0.0795881157667395,0.0978489553539942,0.056360954417292,0.0932112428659494,0.09541652958699,0.0977723446331545,0.0967921273934858,0.0902204846503309
0.145,0.155,0.0499982507975768,0.0934275426932394,0.0800177233829588,0.100239733443106,0.0557416641598254,0.0946333783320346,0.097175670701461,0.100018047438917,0.0987573813039431,0.0914986819010221
0.145,0.16,0.0493239383222768,0.0947168017744792,0.0781098880422609,0.101113924508781,0.0543190318567392,0.0949316549448318,0.0976917701366588,0.101004364879649,0.0994805296289013,0.0908840689100482
0.145,0.165,0.0509832955170441,0.0972795114001143,0.0774882000349053,0.102837773886455,0.0553438395439828,0.0957168787106726,0.0990601756663279,0.102749381329867,0.101461213451732,0.0916786110495401
0.145,0.17,0.0485729297689943,0.100868413895314,0.0779263098162134,0.106087221886918,0.0538666289221161,0.0965848373929288,0.0999657400545286,0.106047354045804,0.103231719630235,0.091621397608148
0.145,0.175,0.0505161275244203,0.101754289265008,0.0763675601129249,0.106892553318473,0.0541698176042446,0.0967934450796663,0.10013694367273,0.106516054505352,0.103261609523165,0.0914638534701622
0.145,0.18,0.0492444798499197,0.104882424996849,0.0763538043372884,0.109216639879547,0.0524911543656903,0.0973870353764675,0.101936090778443,0.108831452537895,0.10528701062517,0.0914805919695662
0.145,0.185,0.050974849058254,0.106404674802525,0.0759486526015171,0.111380921361417,0.0546845721830819,0.0980597989453134,0.103220233429475,0.110980470250479,0.10682840985462,0.0917888133007797
0.145,0.19,0.0495084446095782,0.107654918532165,0.0754308584625893,0.112286335808446,0.0532833676038623,0.0968030822023286,0.102423387352946,0.111790583431679,0.106564864960978,0.0894213342959954
0.145,0.195,0.0500205713045277,0.111053446918072,0.0760326797317238,0.114935717224052,0.0532863630749085,0.0979979590386867,0.104287976375354,0.114365465115905,0.10848782227661,0.0900421543149599
0.145,0.2,0.0506249547535865,0.111501852879516,0.0754312066121011,0.116471314410287,0.0540992563691176,0.096873102968117,0.103281477185608,0.115709120644445,0.108283154335225,0.0878912511257984
0.15,0,0.0560897948823796,0.0362439229021656,0.0923124849757341,0.0451770499636181,0.0502351004459732,0.0730241047449492,0.0683633889497959,0.043303522749179,0.0431243124102269,0.0519713740205952
0.15,0.005,0.0549799098964258,0.0367002485182845,0.0941405857896575,0.0481169962901694,0.0507398121208286,0.0735830598877957,0.0696821841765422,0.045810051607484,0.0450630060438437,0.0536830398094762
0.15,0.01,0.0549882525217589,0.0377070203552542,0.0925396316771888,0.0500322225993008,0.0509583764580592,0.0712022459186824,0.0668351986699263,0.0478704058328319,0.0463929491889379,0.0530469272438306
0.15,0.015,0.0558729104143993,0.0388159959538981,0.0917588027421225,0.0517409802555059,0.0517468781304557,0.0700029237441534,0.0658095079751048,0.0493375512335161,0.0483004352679098,0.0539826705011035
0.15,0.02,0.05456809046352,0.0380889910564607,0.0903575297205518,0.0516703895842981,0.0515645389274038,0.0692631597259951,0.0646245523112726,0.0493607928449547,0.0471518802738853,0.0528862331516202
0.15,0.025,0.0555411321373309,0.0400709502771383,0.0915878474902469,0.0549521182644311,0.0530432148885673,0.0692637620436522,0.065478757843837,0.0529539622772593,0.0510131330777428,0.0551847506216272
0.15,0.03,0.0548787391046606,0.0411689367642579,0.0916232892271718,0.0562883153141715,0.053795547920046,0.0695585020471427,0.0663748808532119,0.0540530452440589,0.0520505740469526,0.0567090331281354
0.15,0.035,0.0535250113764296,0.0431812602329188,0.0908217704307909,0.0581904470486942,0.0536801713359338,0.0694990917250679,0.0664209598134561,0.0557611915531515,0.0538289215011108,0.056735802004587
0.15,0.04,0.0530574329056146,0.0449117541492836,0.0900672823869854,0.0593036383090037,0.0532794706720558,0.0691583331177592,0.0664651051483642,0.0570244574637073,0.0549250729755675,0.0576112192368388
0.15,0.045,0.0553110796632175,0.0459911670292869,0.0887625866563621,0.0604580277329478,0.0561893833007262,0.068253653579417,0.0657465865661374,0.0584544478880536,0.0572195640321461,0.0589421096479435
0.15,0.05,0.053111574649312,0.0478798894341291,0.0898627186342511,0.0632070945006641,0.0557150174671901,0.0688330894981307,0.0671025573689336,0.0617510509202694,0.059829211006376,0.0614528074564971
0.15,0.055,0.0529123118803665,0.0494504807867621,0.0883540687042446,0.0643813769817349,0.0558466610672745,0.0692156120063613,0.0676039766742897,0.0629503568767389,0.0614801462204801,0.0624576582062041
0.15,0.06,0.053657554164324,0.0510391043280635,0.0872694459799061,0.0656077741742869,0.056809094431365,0.0697957344152387,0.0685363209959776,0.0644964447905479,0.0629801397493298,0.0640821433944678
0.15,0.065,0.0529594584398527,0.0522811658115402,0.0870026344304028,0.0668974417013548,0.0564096457836564,0.0703767117963283,0.0697202170397266,0.0659332641687188,0.0641651565571284,0.0645329965193297
0.15,0.07,0.0539739087149783,0.0558682460820741,0.0870729257157786,0.0696313086428576,0.0584210733754251,0.0719239666655019,0.0714136245583276,0.0687179490529934,0.0674439965820053,0.0681079004200613
0.15,0.075,0.0537523632384469,0.0581848747704621,0.0869652013335669,0.071316120393172,0.0581997312587007,0.0727824844833533,0.072397081574327,0.0703681881365391,0.0693269170334516,0.068560938433245
0.15,0.08,0.0528732809638873,0.0601691047852812,0.0866509572348307,0.0732506550245151,0.0578982170354039,0.0745600088508197,0.0739649303115297,0.0724628538163881,0.0716094969199372,0.0710469925680726
0.15,0.085,0.0506347928619248,0.0607689223273949,0.085972696103624,0.0742422600600342,0.0565162321686585,0.074467429163397,0.0747167119958332,0.0733454401174804,0.0724665478912007,0.0713347310766502
0.15,0.09,0.0531394527674139,0.0650922029741262,0.0859592618326609,0.0769516456366695,0.0587746436047892,0.0775722434564459,0.0773925152490624,0.076375386751084,0.0753992191754533,0.0743399204287455
0.15,0.095,0.053076751541139,0.0662792019614072,0.0855384566550247,0.0784186259011091,0.0593979965888719,0.0783730635418305,0.0785453684078802,0.0778855919884875,0.0772128432044764,0.0762509909418902
0.15,0.1,0.051835701545289,0.0691600719015479,0.085459688614041,0.0804725257669406,0.0592058037240454,0.0805969153724142,0.0805401187554803,0.0801058403677676,0.0792918302603602,0.0778287650433746
0.15,0.105,0.051046728933649,0.0714405234225408,0.0859735261330603,0.0829954952473877,0.057919249587844,0.0828934968389843,0.0830553584608773,0.0827219507457752,0.0820761596411008,0.0808773837088725
0.15,0.11,0.0514142727427436,0.0733527095964463,0.0855461337743268,0.084680908545003,0.0583212094875606,0.0838162429488261,0.0842365816443471,0.0842665464622941,0.0834394318840639,0.0814041582646529
0.15,0.115,0.0526426478840249,0.0755920533876668,0.0842938966315095,0.0856557089609414,0.0597691900130171,0.0847140321974381,0.0851977610793074,0.0854573281916684,0.085043243308105,0.0824814999847758
0.15,0.12,0.0518116917645046,0.0780854254207904,0.0840137140091596,0.0880808598070378,0.0586593038028551,0.0867067383897255,0.0877240821774751,0.0879553637934254,0.0874984840158159,0.0851961600416843
0.15,0.125,0.050407985652527,0.0795528449922528,0.0828000372544533,0.0886457669094873,0.0573853291844249,0.0867396084923122,0.087674579198796,0.0882267675881396,0.0877352876863421,0.0837382450461788
0.15,0.13,0.0521722368419599,0.0827217037306574,0.0837126832942008,0.0916596275124703,0.0582748466674356,0.0894865553311643,0.0906859196403979,0.0914084271063499,0.0911376270699204,0.0875320987705921
0.15,0.135,0.0524809803622528,0.0848426757574864,0.0827791285335979,0.0936661082423104,0.0588252981834841,0.0912722154726673,0.0923868161189101,0.0935297003215716,0.0928327958138778,0.0886114005555058
0.15,0.14,0.0518593964518826,0.0873596713598551,0.0817183310226659,0.09517143058791,0.0579061262696547,0.0912971084845616,0.093508553188518,0.0951003865836519,0.0937236554978639,0.0892206018343347
0.15,0.145,0.0514124392030283,0.0895718983601134,0.0819099607463567,0.0970473982878642,0.0572952346113813,0.0934160672781092,0.0949095667684747,0.0970060240409563,0.0960287718171827,0.0908803915965701
0.15,0.15,0.0502159091638504,0.0921283018787911,0.082811816959814,0.0996937336812711,0.0564630439005639,0.0953878406281887,0.09728658758122,0.099591215322691,0.098452819342885,0.0922954593331409
0.15,0.155,0.0520077677607406,0.093361625489418,0.0808793319221771,0.100414218209089,0.0581219565709472,0.0952035538743768,0.0977039816545403,0.100093541110976,0.098821146767151,0.0916349885115065
0.15,0.16,0.0496958255691468,0.095375203318701,0.0801148941587166,0.101864284245803,0.0552538629134931,0.0963240203595013,0.0989288852830737,0.10172866530493,0.100168324403046,0.091275423264071
0.15,0.165,0.0511063355007823,0.0985132659373674,0.0816725829405435,0.104504861334826,0.0563009743319359,0.0982643824467614,0.100963397616774,0.104230785727915,0.102904878844942,0.0939772661431004
0.15,0.17,0.0508266974916506,0.101164704146919,0.0802098999098776,0.107179468727381,0.055866332734028,0.0992560948384319,0.102866144610788,0.107058347466757,0.10516357308064,0.0933905394245251
0.15,0.175,0.0499796117910942,0.10167378068962,0.0798526897026585,0.107372742171248,0.0546743779118341,0.0974303470003788,0.101452034785494,0.107358314098553,0.104089841397805,0.0923890804026599
0.15,0.18,0.0505538608042999,0.104531790017207,0.0791792982037738,0.109875485189226,0.0552139627622211,0.0993284659935963,0.103498690044332,0.109590486870346,0.106667247787869,0.0927447056502961
0.15,0.185,0.051006849650673,0.106457172972549,0.0785586930187312,0.111375971198881,0.0550351342204135,0.0988682619718918,0.103409961135584,0.111038301033832,0.106947892698472,0.0932470828553861
0.15,0.19,0.0491668422973532,0.108891820029631,0.0790754360761093,0.113853251205667,0.0524895927607933,0.0990961484195831,0.104546812503143,0.113575555966875,0.108960406802308,0.0916888879925916
0.15,0.195,0.0500527275702972,0.110992760629303,0.0793779459743656,0.116170645116828,0.0541139034005792,0.100900852561455,0.105994763415577,0.115807218318933,0.110321861957676,0.0915355763070874
0.15,0.2,0.0494879570123273,0.112479790058673,0.0784484514569403,0.117568076752198,0.0522816750216906,0.099463849790458,0.105362388345245,0.116906414064734,0.110133693498763,0.0913682688520762
0.155,0,0.0564896469640827,0.0374723969829694,0.0965236425157861,0.0471771519818952,0.0504380836185406,0.0767474782218695,0.0720817003221787,0.0440978210267688,0.0446941178610084,0.0526958356567301
0.155,0.005,0.0556793507213649,0.036852365972179,0.0954981056808102,0.0486095602491375,0.0508907331670842,0.0753867627405771,0.07114458030916,0.0457346620081853,0.0466121481434894,0.0541741160466706
0.155,0.01,0.0554420977218324,0.0377032471380363,0.0956780869407117,0.0505119989068384,0.0511933827692615,0.0747698792724189,0.0703507584476477,0.0474769195748851,0.0459536035776393,0.0537178486136902
0.155,0.015,0.0551218753948325,0.0376803296995903,0.0953594220881796,0.0522682168770233,0.0514218155976131,0.0744064768077336,0.0698446526366227,0.0480341728511887,0.0470157663118043,0.0545543995055892
0.155,0.02,0.0557192167906805,0.0380778633496241,0.0935421764630947,0.0529107956212612,0.0522960783336313,0.0708385463617045,0.0672908642292861,0.0495851932670675,0.0483901765612358,0.0535386056169161
0.155,0.025,0.0540722219627694,0.0392238466373468,0.0940715881479718,0.0552580673661826,0.0520925827405533,0.0719217971989506,0.0685730016884463,0.051726101015388,0.0509661682196174,0.0547529508078017
0.155,0.03,0.0554858431354375,0.0410427061844132,0.0930980459779562,0.056589366792567,0.0541283608201298,0.0710457991763057,0.0679872154413263,0.0541827814807126,0.0520749859424946,0.0563395664810418
0.155,0.035,0.0557626927593632,0.0427204305370417,0.0928415814605523,0.0583726505733819,0.0546000275132827,0.0709827276873973,0.0676691030218284,0.0557204814574638,0.054156227749992,0.0572988769224765
0.155,0.04,0.0543242747704121,0.0445257554323673,0.0928305684317601,0.0602469371531177,0.0549090207506878,0.0715453026717723,0.0686894426743837,0.057362428091094,0.0561361077816513,0.0591004069690614
0.155,0.045,0.0535868214430828,0.0448703358504612,0.0911409162380803,0.0607438678860472,0.0547010501426587,0.0701044064482126,0.0675599444993793,0.058628456606071,0.0563509692254551,0.0585222546385098
0.155,0.05,0.0546633966532019,0.0471163187607469,0.0911870444127363,0.0630319371450591,0.056325437303504,0.0704824214477452,0.067645886185679,0.0609448356318386,0.0592416794904321,0.0610516281008849
0.155,0.055,0.0535876399139221,0.0502667512134687,0.0920542412912289,0.0664479319397568,0.0574349516459041,0.0715677490536056,0.0706988146001339,0.0645198367455617,0.0622433718106409,0.0628667648174182
0.155,0.06,0.0521654552815621,0.0514757996124738,0.0901468525078557,0.0664553550379646,0.0558623947870365,0.070624430343501,0.0692770041175848,0.0646095514731908,0.0625710168058761,0.0624808339446469
0.155,0.065,0.0520778793268515,0.0539061276197307,0.0929846259196501,0.0702144707032659,0.0571652590823246,0.0738191191976286,0.0734423909097646,0.0684311320014495,0.0670844486031886,0.0670637627541662
0.155,0.07,0.0542480826010657,0.0559401060957249,0.0891063569122593,0.0704803750512557,0.0587701464718348,0.0734738313840544,0.0725818496932037,0.0694943765624936,0.0681301693955933,0.0685772482766849
0.155,0.075,0.0511553191780326,0.0570801910590138,0.0894784638180167,0.0719784498782059,0.0564626547527578,0.0737325664836154,0.0732486957982281,0.0708313250015931,0.0696939611206762,0.0689373859187631
0.155,0.08,0.0533378396092684,0.0597670432019007,0.0896834599693202,0.0738530144862557,0.0589824629685749,0.0756995921121721,0.0753359993952897,0.0728156566463657,0.0712916026604438,0.0716700064209544
0.155,0.085,0.0530220282505126,0.0622462305022523,0.0886466479611059,0.0757218624654696,0.0591255382077997,0.0770289570439446,0.0766112577982086,0.0749482712609661,0.0738481963189113,0.0729358114334801
0.155,0.09,0.0531911440576545,0.0647749353121534,0.0887554340281637,0.0784653404321729,0.0600721035429916,0.0791471600269538,0.0789670941548185,0.07794885251249,0.076905007253579,0.0762799391304071
0.155,0.095,0.0521725912641144,0.0666134260605019,0.088325533244643,0.079207044715703,0.0589697195543734,0.0797899011255902,0.0795015320807062,0.0786399969142543,0.0777961019256413,0.0767927258699069
0.155,0.1,0.0522106067223535,0.0703142674821771,0.0880465291861218,0.0824565569921288,0.0596715968332464,0.0825791775285955,0.0825908116906307,0.0819984595576957,0.0813666431603507,0.0801366957345772
0.155,0.105,0.0526187736490311,0.0705864108252787,0.0872749911023812,0.0831831990700808,0.0596903280795125,0.0832009508872162,0.0831195628437369,0.0824100079357447,0.0816310689371147,0.0804849101877669
0.155,0.11,0.0523343185130952,0.0735732075716066,0.08655724388282,0.0844905003200649,0.0587241420818177,0.0832210376377966,0.083986045786108,0.0841133382138924,0.0836176893405655,0.0811268126949835
0.155,0.115,0.0523073313881851,0.076372386034479,0.0874183743766869,0.0875557396231666,0.0594341554382503,0.0861274594576452,0.0871007095851292,0.0871632414232431,0.0867871763507852,0.0845020531068643
0.155,0.12,0.0517488402827663,0.0789726290727678,0.0859429600437568,0.0888675635249897,0.0588233649545497,0.0874388312369512,0.0884078863535181,0.0887546149335995,0.0881114383608407,0.0852632183087666
0.155,0.125,0.0525324989594746,0.0805535118992386,0.0851175168597736,0.0901059696581162,0.0592488212269918,0.088454675558991,0.0892504861393782,0.0899752039712202,0.0897642319804037,0.0866405824910555
0.155,0.13,0.0526671368853109,0.0834888613999588,0.0856117464440598,0.092546895779365,0.0595633051717417,0.0904988400865221,0.0915861785716673,0.0924376895458736,0.09214070058727,0.0882258199553987
0.155,0.135,0.0514152892062723,0.0844594052383427,0.0843728624942306,0.0932812768423429,0.0575217528243478,0.090708541919544,0.092109930735467,0.0932947439147922,0.0921687857141746,0.087877218029138
0.155,0.14,0.0524038284158501,0.08630368051178,0.0852515794733264,0.0955803988421161,0.0596247251966771,0.0929612508911164,0.0943863978176021,0.0954848130120908,0.0945998793293848,0.0905250376509407
0.155,0.145,0.0511722668361991,0.0888353576513777,0.0837009560652778,0.0971629761947844,0.056946433822501,0.094006098684856,0.0957861461193315,0.0970132077415879,0.0960931256063476,0.0908156013001012
0.155,0.15,0.0505910071474953,0.0907652708052986,0.0822014534729522,0.0985726340564623,0.0566464394407994,0.0944031370037923,0.0961440867693729,0.0982853478788879,0.0972045569829431,0.090715296158338
0.155,0.155,0.0510668405143545,0.0952788032992217,0.0840456021905593,0.102115534476961,0.0567413514927593,0.0976667571479529,0.0999366591688407,0.102023314707164,0.101204392238474,0.0945583443234606
0.155,0.16,0.0527074717815334,0.0960851774029616,0.0830102695939244,0.102799957527283,0.0574529457958846,0.0970315960709947,0.0993080671785804,0.10273641389947,0.10105867325539,0.0939926602905807
0.155,0.165,0.0498096725956977,0.0959697369420657,0.08228692132242,0.103959958595161,0.0547830357281352,0.0973806665868354,0.100268598053429,0.10359592632688,0.102066906130983,0.0929029250914864
0.155,0.17,0.0493365078217202,0.100052107194797,0.0838332570995191,0.107204144943847,0.0544752681941302,0.100004899608455,0.103070005735389,0.107026465206437,0.104912029906653,0.0954764203661699
0.155,0.175,0.0513237886857761,0.101979244991305,0.0817235835411361,0.108172240413177,0.0557931836165675,0.100317139782599,0.103318892607152,0.107830074088297,0.105602801112113,0.0953083630955887
0.155,0.18,0.050896488960506,0.104383242624454,0.0809564721356632,0.110238820859354,0.0552042700679119,0.100429814395821,0.104411641020882,0.109958592535264,0.106384630939787,0.0943534703557952
0.155,0.185,0.0514560942302247,0.106020328263038,0.0809630642660944,0.111749773948554,0.0553677515049575,0.100195984984718,0.104962176600213,0.111442875917916,0.10758280333919,0.0940955195443032
0.155,0.19,0.0510383693377945,0.109005321872443,0.0808698845715287,0.114368766876582,0.0550125978468265,0.101324607889997,0.10663122995068,0.114234664042876,0.109796320192475,0.0933898195625559
0.155,0.195,0.0492800359957872,0.11054768486078,0.0802662944565321,0.115354606478912,0.0522754217900151,0.100531806698397,0.105912018391947,0.114703781628647,0.109552119575087,0.0926956429943751
0.155,0.2,0.0505370789216863,0.112365118158648,0.078970152960874,0.116992958351926,0.0540204408862624,0.100692136237612,0.106066812422006,0.116395902047688,0.109787397797655,0.0917159828470582
0.16,0,0.0538262582254961,0.0366312900511906,0.0984426314132478,0.048215575000004,0.0485462208960781,0.0798272652326889,0.0746456458065121,0.044776770912865,0.0442310009084661,0.0536581432904195
0.16,0.005,0.0553336242869383,0.0375989348653705,0.0978856732189464,0.0500463612121529,0.05007978342754,0.0770907529073171,0.0724096531169768,0.0469186179114104,0.0451280470958659,0.0527311363412246
0.16,0.01,0.056036077888019,0.0381143495333681,0.0973404078755113,0.0510373634160058,0.0509578253368164,0.0773786173923547,0.0727687724750779,0.0471665326727503,0.0461108615444419,0.05374031266854
0.16,0.015,0.0561145506751174,0.0384657448173685,0.0972021421736843,0.0534174064955161,0.0522927859928542,0.0749902791955357,0.0709161139096879,0.0493100092397341,0.0485340448811611,0.0549744413011148
0.16,0.02,0.0559450088323091,0.0385501372974881,0.0981354702368429,0.0548422061406949,0.0521789753743602,0.0755770057988322,0.0724048619657021,0.0507397433575476,0.0478765734763812,0.0553579241921706
0.16,0.025,0.0564543926846953,0.0410753437498906,0.0967658522687501,0.0566388796212662,0.054015782723841,0.074657525167532,0.0708738939255513,0.053244042159373,0.0522233118728168,0.0573023374631721
0.16,0.03,0.0552413163038147,0.0405576154763678,0.0957792554012068,0.0577586870982154,0.0539223841639289,0.0718916897883321,0.0680339174158732,0.0546872570611707,0.0518738074743212,0.0564535455936597
0.16,0.035,0.0540801450701027,0.043220947312068,0.0956227793886588,0.0601475117564401,0.0540635160077256,0.0726221603173799,0.0690461414195437,0.0573762500522858,0.0549264322529815,0.0584361504474282
0.16,0.04,0.0542007492057183,0.0447804551688749,0.0959601624792924,0.0615552423854013,0.0548003597520499,0.0724494560448702,0.0705937538404737,0.0586435659471075,0.0565660601830237,0.0592021422444575
0.16,0.045,0.0534654919817331,0.0453143194928038,0.0947760992349134,0.0627556906921794,0.0550284761042219,0.0717484490971813,0.0687433058997499,0.0601531334162259,0.0576725508241976,0.0599511045289364
0.16,0.05,0.0520268806138646,0.0476489104563846,0.0952244571837361,0.065073495760443,0.054501803708541,0.0722867405213878,0.0702443437160399,0.0623441211894474,0.0598993829999359,0.0613923857629704
0.16,0.055,0.0535700423267173,0.049700467977092,0.0945289380215485,0.0670187861321062,0.0565683113715119,0.0726137504822713,0.0712487066870325,0.0650151474635721,0.0634675788700189,0.0646143341342979
0.16,0.06,0.0546304906594207,0.0527468456237338,0.0940217474138189,0.0685901397282597,0.0579833003164574,0.0743709954701646,0.0724251861647896,0.066938580775477,0.0652076704566364,0.066492456897338
0.16,0.065,0.0547173786005092,0.053887736893279,0.0922208317228688,0.069205859339406,0.0588780329628577,0.0736064291666618,0.0718279092309125,0.0675371730909367,0.0660823765325723,0.0669030556621953
0.16,0.07,0.0538857734585953,0.0563368685535468,0.0935909535886404,0.0717823255766153,0.0587092155513026,0.07526691787682,0.0744393341530692,0.0704519333121062,0.0686783175080111,0.0684493767521522
0.16,0.075,0.0536134105507596,0.0583202700779427,0.0936609443510888,0.0743947551926704,0.0595179976993833,0.0775612838365702,0.076902283646481,0.0733214632615017,0.07160742907823,0.0715176316444361
0.16,0.08,0.0523447024574805,0.0602249885649517,0.0917815862961801,0.0752006005314077,0.0593096487335131,0.0776930624134574,0.0767437774808506,0.0739877532912944,0.0725308223755705,0.0713595557453341
0.16,0.085,0.0527731624382991,0.063726308990075,0.0921183292086278,0.0777526382695594,0.0593587519943998,0.0793006004702526,0.0791617321358407,0.0770596337867763,0.0758600449292796,0.074464343219457
0.16,0.09,0.0517863881608971,0.0636632949428263,0.0913506311401234,0.0782436888427466,0.0588983685429982,0.0795666201133864,0.0790195442208825,0.0778031087704477,0.07645822551124,0.0755856843484491
0.16,0.095,0.0528758997979756,0.0664057659895457,0.0901440838157227,0.0799782478283681,0.0593856267005824,0.0798193630505584,0.0799130198162766,0.0791853088564443,0.0781709896456983,0.0772361633946934
0.16,0.1,0.0530861749995761,0.0686620867498917,0.0901260715185721,0.0816951263440987,0.0599952668130151,0.0825408505679005,0.0823617680910895,0.0813177072912806,0.0806049170857119,0.0790518006109045
0.16,0.105,0.0527921251868694,0.0711135014171827,0.0883120747119691,0.0831965015479312,0.0597191170467845,0.0832221642942986,0.0833111183739962,0.0827931628781832,0.0824626620692549,0.0809166047181016
0.16,0.11,0.052958616101784,0.0726924623178832,0.0890071306988507,0.0851328264312901,0.0604780327115641,0.0846120301379684,0.0851548062129743,0.0848742207845851,0.0841048709685408,0.0820969645079547
0.16,0.115,0.0521605620723229,0.0753733087553543,0.0888349203398131,0.0871591191806583,0.0591769246978303,0.0858253820086219,0.0864184312136673,0.0868590401835958,0.0861959207192317,0.0839793122831757
0.16,0.12,0.0518694514335335,0.0780830046782005,0.0883138475341683,0.088900586742143,0.0584373376142357,0.0875070685772101,0.0885017345216998,0.0884862304206944,0.0881082298478907,0.0854379784947275
0.16,0.125,0.051972494886065,0.0807844660350109,0.0885981712023,0.0914273821951629,0.0590499632092486,0.0900886136517198,0.0907644686597716,0.0913525303563678,0.0907791410478954,0.0874635325002797
0.16,0.13,0.0527638435911537,0.0828586222195075,0.087936851124519,0.0929375558016605,0.059197681509439,0.0906374938485405,0.0917127723778529,0.0925214238107567,0.0917901271026207,0.08804177826401
0.16,0.135,0.0514110800599935,0.0835465111001007,0.0864314490426074,0.0939483531489661,0.0579550865772095,0.0914975459776561,0.0927751360969364,0.0936593637438055,0.0928328155339311,0.0889876294126923
0.16,0.14,0.0523374379735079,0.0873429290686085,0.0873518412698317,0.0966185397287133,0.0590517861728978,0.0944753976976026,0.0958939977886952,0.0965397239040601,0.0957824403039519,0.0919616827249672
0.16,0.145,0.0525869979086278,0.0889258433504538,0.0868547407827763,0.0974011408844017,0.0588812076661127,0.0941359527770052,0.0959528525106443,0.0973255207600798,0.0963200264711934,0.0918735671576779
0.16,0.15,0.051162583737356,0.0907548665690198,0.0861360644173121,0.100000152468653,0.0575721102992061,0.0958636775077957,0.0980623885116696,0.0997812784437377,0.0988353611868297,0.0926881331091042
0.16,0.155,0.0510807461402451,0.0920800027276167,0.0850603772180405,0.100849864459259,0.0564442626389912,0.0963811898808619,0.0984181558621072,0.10073195244607,0.0995244697963214,0.0928037155459879
0.16,0.16,0.051159244180985,0.0968949798990988,0.0858155776241572,0.104293741337198,0.0563112943852809,0.0986173910866315,0.101149146270585,0.104252535406815,0.102785080243119,0.0946989778667719
0.16,0.165,0.0486992520790043,0.0975540553854147,0.0836983406515785,0.10482597068686,0.0532502527624665,0.0989970210221225,0.101518370372677,0.104663754590365,0.102607911263269,0.0946802971940916
0.16,0.17,0.0510405116713936,0.100474173391918,0.0847929999649319,0.107632113992959,0.0552366216838006,0.099804182542197,0.103030714472624,0.107266357563425,0.105234528564136,0.0960160921783238
0.16,0.175,0.0503900010662665,0.102203865453549,0.0843428078055906,0.108661323768667,0.0550490102257907,0.1002423636525,0.103848433199004,0.108323591294974,0.106171788611122,0.0959947447362076
0.16,0.18,0.0500653585061283,0.103783526877598,0.08328125080114,0.110125647834418,0.0546698462957916,0.101272180567911,0.104719054765945,0.109854820382112,0.107009757573618,0.095548247145483
0.16,0.185,0.0499612314923381,0.10749394845423,0.083364462840133,0.112899266012157,0.0541088937400305,0.101900231724212,0.10674997420513,0.112508066876883,0.10889321832941,0.095922316396664
0.16,0.19,0.0499355888170529,0.107307984330576,0.0823225410495577,0.113313390059494,0.053224131235837,0.102285977224952,0.106655970960389,0.113127937812304,0.109636955338487,0.0948744369857635
0.16,0.195,0.0499235942367236,0.110051206100608,0.0805639936992872,0.11512515716544,0.0529874274760433,0.101028096538579,0.106332107062065,0.11477856143744,0.10960814096943,0.0927277232192135
0.16,0.2,0.0506949491252271,0.111865595272554,0.0812683821107872,0.117046450087852,0.0539136763152587,0.10179962070024,0.107388984913099,0.11627123547183,0.111121416771359,0.0944553398779405
0.165,0,0.0544377122712608,0.0375672249059149,0.101031164803919,0.0488805905175103,0.0496104752849594,0.0834941182883372,0.0787599494105909,0.0454631550302078,0.0462402208025754,0.055324478250757
0.165,0.005,0.055040789517997,0.0373862427801685,0.102863094259179,0.0521727664107057,0.049749873690079,0.0831280140338501,0.0788101641248449,0.0475312372700928,0.0466874573286583,0.0565748628138093
0.165,0.01,0.0551750052952238,0.0381222672056841,0.100291311411311,0.0523014276059364,0.0518032437378882,0.0802479726039694,0.0748821775485884,0.047838360044383,0.0468209758138123,0.056480285379845
0.165,0.015,0.0554669691566756,0.0391925435996459,0.0996247111977347,0.0544140600790794,0.0526010829649866,0.0785380569886241,0.0747735071456597,0.0502208869300168,0.0482920930867637,0.0551144895297246
0.165,0.02,0.0546588287256073,0.0390175254152775,0.0997059840542436,0.0553880525268413,0.0521891745486113,0.0777881049106268,0.0732155289344912,0.051062624765019,0.0495678427785838,0.0566681363060564
0.165,0.025,0.05603006651893,0.0398593594050356,0.10126856518897,0.058199678443221,0.0542086091524732,0.078800307594454,0.0750929651578736,0.0528895139416584,0.0505518250056358,0.0577375356424203
0.165,0.03,0.0535813523997133,0.039958121785937,0.0979962510415893,0.0580106214085051,0.0527994147339309,0.0749399071869833,0.0718173333234025,0.0539264835041016,0.0516530450702739,0.0563707356052037
0.165,0.035,0.0544917598844941,0.0418122666932782,0.0983164692578791,0.0603478997696799,0.0536963969807071,0.075092161259871,0.072026354536336,0.0564655551711274,0.0533106632247729,0.0584937438076206
0.165,0.04,0.0546599794317936,0.0440767281513288,0.0973185793966465,0.061677801584938,0.0550823869982166,0.0744295219797785,0.0719765733636966,0.0581881619267686,0.0558831789531512,0.0594880918918148
0.165,0.045,0.0532551843052364,0.0457916011320835,0.0968785157385482,0.0635906314419432,0.0547069860075467,0.0743536066038178,0.0714451687897076,0.0605417052319293,0.0575567673076469,0.0595593063647168
0.165,0.05,0.05493636433781,0.0487696503343278,0.0981908277547022,0.0666476855373608,0.0566195293481373,0.0756889513013203,0.0735497749708808,0.06360867449545,0.0609525963496445,0.0635669471232679
0.165,0.055,0.0550552145842733,0.0491495557431276,0.0964544143558553,0.0669969890337657,0.0578370274823526,0.0743660207682229,0.0729348164158871,0.0642830730460117,0.0623662938030914,0.0635883073733437
0.165,0.06,0.0540159414558492,0.0524625529377788,0.0966281562180794,0.0694031184679468,0.0575923563185517,0.0759406939713429,0.0744634057006984,0.0670767523775175,0.0654012140771713,0.066320401223009
0.165,0.065,0.0545127848351631,0.0554875970871043,0.0974789909665674,0.0724438027432966,0.0601260838840128,0.0773592922935032,0.0763973521403911,0.0704615709205206,0.0683072972295209,0.0689719954784352
0.165,0.07,0.0529272674709872,0.0559494195101474,0.0948300009646024,0.0725014652713322,0.0580810885152997,0.0768715087461246,0.0755060759358391,0.0709238378312322,0.0694020308258431,0.0703564141789977
0.165,0.075,0.0529583272726631,0.0576105809056452,0.0942819412822669,0.0736200445344305,0.0583920175178155,0.0765594245847743,0.0758872776558097,0.0720481454848323,0.0706251155374197,0.0706940227813692
0.165,0.08,0.0539660751160716,0.0594815769586483,0.0938676123604623,0.074997287407939,0.0593245918521426,0.0775433091374591,0.0773205901565454,0.0738265589886388,0.0721756618090576,0.0713560521028348
0.165,0.085,0.0541456008864494,0.0614089425353652,0.0927422350689095,0.07682614693306,0.0598329190719365,0.0786459452331054,0.0781948757248435,0.075495507264184,0.0741465989678468,0.0737922521725072
0.165,0.09,0.0528435241772717,0.0640145624054998,0.0930455309704499,0.0785099528494808,0.0593649908645081,0.0805981248295619,0.0800406132720261,0.077505061696137,0.0765567444647023,0.0757823952544489
0.165,0.095,0.0523322331385929,0.067200670985427,0.0941974865572647,0.0813526661700886,0.0599090403207865,0.0823204567875145,0.0820394672081144,0.0803954473488798,0.0793827550724414,0.0786643605921062
0.165,0.1,0.0527477694427593,0.0684084430870822,0.0924723461866903,0.0827681773278,0.0601425548531906,0.082913243718204,0.0834834835312975,0.0822908413419949,0.0808115001274437,0.0794438234419495
0.165,0.105,0.0523695775200205,0.073190922777012,0.0934697978712029,0.0858546485594536,0.0596298155096295,0.085677367661284,0.0857884698904702,0.0853083691371167,0.0842810785148395,0.0818555306050782
0.165,0.11,0.0527320965960988,0.0732529389839783,0.091665853077281,0.0856775187635477,0.0602695686904372,0.0845405147142644,0.0851565582876415,0.0850980597073665,0.0838525897136687,0.0817219780540794
0.165,0.115,0.0532723964455861,0.0752631013082866,0.0913067682880222,0.08756810341827,0.0599143541812988,0.0870370465696534,0.0874300863924614,0.0872310611059706,0.0863827093159881,0.083849143947084
0.165,0.12,0.0511075393250884,0.0786315849362653,0.0911307153923636,0.090167131531375,0.0580979490359008,0.0881670915658661,0.0893345844828512,0.0897878943297781,0.0885886817319269,0.0863435134564535
0.165,0.125,0.0530312166536699,0.0806147562373523,0.0910446293503368,0.0918753622754182,0.0599199679922987,0.0905148204056041,0.0916169027721571,0.0913747051129997,0.0909318310157137,0.087968712641712
0.165,0.13,0.0507400481173755,0.0821584283171772,0.0893474068349437,0.0926928448103033,0.0575839181840273,0.0909620925665302,0.0919810202605638,0.0922474257307011,0.0915973840281718,0.0885629908038031
0.165,0.135,0.0532814772800598,0.0862930617699085,0.0896781417299914,0.0954678898873265,0.0596400609678504,0.0931839502155029,0.0944028704675892,0.0952690921637351,0.0947475013797254,0.0904814273186659
0.165,0.14,0.0531010017916096,0.0885467368272048,0.0900495611416352,0.0977148331706764,0.0599299707205381,0.0952819456137545,0.0959967058889554,0.0975189616957451,0.0965298124722012,0.0925575788349245
0.165,0.145,0.0514005392452308,0.0892551564152511,0.0880656888929333,0.0983817025911981,0.0570038494173452,0.0953168560135265,0.0968330513877009,0.0981996284002776,0.0973166104039473,0.092601804900099
0.165,0.15,0.0500947463170551,0.092057424595182,0.0889320253680164,0.101372795236964,0.05593470659337,0.0971515165229166,0.0989167512915947,0.101161640320441,0.0996108052406766,0.0931237176239354
0.165,0.155,0.0516911110139517,0.092913365121119,0.0875742774314483,0.101551626361735,0.0575602071255637,0.09702379297872,0.0990047548621908,0.1014240390987,0.100407914981168,0.094265628095222
0.165,0.16,0.050833237452529,0.0968031788637622,0.087901835200421,0.104788642144362,0.0566784326641842,0.0997107533741308,0.101704398898321,0.104731652445964,0.103137740907549,0.0958804650598428
0.165,0.165,0.0503688936937204,0.097234121107078,0.0878075813767565,0.105539036220573,0.0556289787853958,0.100666711655958,0.102676135868047,0.10531803591337,0.104085680506512,0.0959242999522593
0.165,0.17,0.0507814816607668,0.0997888266860555,0.0863435466352836,0.107426332987708,0.0556368210796791,0.0999992777869041,0.102898525609561,0.107279323108753,0.105253031805609,0.0960664203941279
0.165,0.175,0.0504785967349991,0.101328795350969,0.0850924476314664,0.108344391755591,0.0548479051281973,0.100602462127246,0.103808732069587,0.108273654596095,0.106564927552717,0.0962167688010236
0.165,0.18,0.0504307233320144,0.103149053866461,0.084831767946921,0.110137470812204,0.054734785813049,0.10146594422132,0.104923140819191,0.109823632694823,0.107401144177004,0.0966016635481067
0.165,0.185,0.0505970248839543,0.105618914780643,0.0842969177432721,0.112393905654201,0.054766659974718,0.101661617075068,0.105810685365966,0.112004184652792,0.108754428719033,0.0953484987624873
0.165,0.19,0.0504198147059691,0.108748030375252,0.0846687584613884,0.114567361437063,0.0549406360765865,0.102813109030174,0.107255504461457,0.114296835890172,0.110510319932915,0.0962486501048082
0.165,0.195,0.0521950826136038,0.110284330186004,0.0852693962042321,0.11642126586695,0.0558458041718033,0.104472225568835,0.108797678245498,0.116135961770727,0.112149303078865,0.0967092566770827
0.165,0.2,0.0500475193119784,0.112021249806967,0.0829628207588812,0.117693856807241,0.0536706212188471,0.102032643945856,0.107743409108627,0.11727962383696,0.11173188992775,0.0948559684572137
0.17,0,0.0563566241277393,0.0365018848665764,0.103902169744274,0.0499247115299724,0.0500666764272556,0.0860149962796747,0.0818600919484872,0.0453555641254215,0.0453860654714833,0.0557758922589109
0.17,0.005,0.0576256699273247,0.037658669607105,0.104320988448874,0.0517582042526831,0.05242388143722,0.0854545507120502,0.0820031632441823,0.0465724724319131,0.0453327064505721,0.0562815976802817
0.17,0.01,0.0551240526284092,0.0386815294192614,0.103491925944684,0.0545000194526735,0.0517120607620609,0.0832917653345289,0.0794014823433522,0.0499032749233458,0.048811788922597,0.0572068870608247
0.17,0.015,0.056187642048821,0.0383309333474392,0.103018386483377,0.0545376809623851,0.0521097652280759,0.0831949715442336,0.0785459947771202,0.0493380866010654,0.0485205833385098,0.0572713253044402
0.17,0.02,0.0566717701208496,0.0397370559848717,0.103061352489786,0.056928508261432,0.0536263255810612,0.0811310884273072,0.0778012538962168,0.0520395369152152,0.0511760216723519,0.0584126189694556
0.17,0.025,0.0548891110770371,0.0400906112138132,0.103155425165658,0.0591594059305108,0.0532137773174421,0.0818285211499558,0.0773099028757911,0.0536105813594299,0.0509104437394051,0.058286764867485
0.17,0.03,0.0562429569285917,0.0424466012312834,0.102781003244173,0.0609681017550214,0.0551876550963152,0.0800278593635202,0.0766703196345762,0.0560345166088876,0.053642925723754,0.0589045091956299
0.17,0.035,0.0569397591310199,0.0431821905597276,0.101131630359462,0.0618697168632986,0.0565789318124415,0.0772934398765184,0.0744055064764175,0.0576197940195817,0.0543226003726048,0.0611757250881296
0.17,0.04,0.0552981571671544,0.0450701917996427,0.100590441408421,0.0632672082344887,0.0560037099044335,0.077846909644295,0.0748842525586403,0.0594687947170535,0.0572482247883281,0.0600656657720699
0.17,0.045,0.0546844370545049,0.0460370537402266,0.0997015414877153,0.0646776194097883,0.0557548974434261,0.0770176654622243,0.0748542941515592,0.0616354729753061,0.0593510719715611,0.0614604001557714
0.17,0.05,0.054912366302001,0.0480273616698803,0.0979507420326136,0.0656310348620723,0.0564603111932928,0.075501209217555,0.0722484018676915,0.0624562818367819,0.0605214729486219,0.0635153951732216
0.17,0.055,0.0539990708908222,0.0493405522557275,0.0987288337994605,0.0678900624656336,0.0569240949821056,0.0759841279823689,0.0742633585153336,0.0642706819214754,0.0619893062369486,0.0633464497493898
0.17,0.06,0.0547638657866454,0.0515657837513659,0.0985189712650182,0.0694331161147903,0.0578363317347343,0.0760281476196536,0.0749260238712204,0.0668791960917731,0.0649666781383904,0.0667829956141044
0.17,0.065,0.0547535774577304,0.053981911459931,0.0969621630301006,0.071001751617308,0.0590305405853373,0.0762024779780908,0.0754464742642101,0.0692754432364974,0.0671290151369277,0.0681492621082016
0.17,0.07,0.0535159782942193,0.0553964892126891,0.0981785691518864,0.0735291665410686,0.058678105263914,0.0787046996522634,0.0774679239394357,0.0712523604596787,0.0686054644380489,0.0695278738012385
0.17,0.075,0.0541530979526631,0.0591055546783452,0.0987079232605099,0.0762797814263532,0.0603502165603662,0.0789709271019914,0.078459411355182,0.0743424462607237,0.0722608772077961,0.0723514199420688
0.17,0.08,0.0535697647520152,0.0605013172055006,0.0968672841153608,0.076699669590189,0.0593474680044496,0.0786570055983102,0.0783174392254089,0.0753439317266949,0.0737786019898399,0.0732622119474011
0.17,0.085,0.0533504230351102,0.061245859729603,0.0974135427317548,0.0783755855991715,0.0598016998815013,0.081282608668738,0.080351696591253,0.0768892833634599,0.0753232003735179,0.0747710503961783
0.17,0.09,0.0528868852021101,0.0641913805638796,0.09644755796693,0.080037401898896,0.0587710193415527,0.0808580992755014,0.0805303226885448,0.0789297490340531,0.0770745416644501,0.0760186853743014
0.17,0.095,0.053641128234068,0.0676970651806819,0.0959979895845892,0.0823077534138372,0.0608018527438809,0.0835442125397485,0.083229208490408,0.0815515517145207,0.0803280917380652,0.0794180014525968
0.17,0.1,0.0540014686703231,0.0687998703291396,0.0947262598065014,0.0826923033398657,0.0611444209361175,0.0836016095185713,0.0837208705594,0.082001076927392,0.08105353063641,0.0796777598426755
0.17,0.105,0.0532819825668765,0.0723567308266245,0.0954279601147902,0.0859016157233874,0.0608383996368676,0.0858184966867777,0.0861476171708973,0.0850708120325805,0.084122850727374,0.0821818392850206
0.17,0.11,0.0524593358415808,0.0742038715358702,0.0946770799838749,0.0872622125165441,0.0600887406125527,0.0865394546404407,0.0870721955214918,0.0866424357187857,0.085954922638534,0.0838454152905854
0.17,0.115,0.0519629664453472,0.0763440534854775,0.0946778611856706,0.0892611717568513,0.0593680317280216,0.0882164135972489,0.0890936781287033,0.088864733228002,0.0879663803139687,0.0851901534471839
0.17,0.12,0.0536737973059316,0.0792043485111272,0.0943062881571872,0.0915674114251604,0.0610974233811899,0.091294357554068,0.0912755013626923,0.0910663573541375,0.0902767380491767,0.0878301340205899
0.17,0.125,0.0527224528402389,0.0812820117390249,0.0931613771329954,0.0926878404810025,0.0599704713290102,0.0914768855822594,0.0920354780475221,0.0922314788427355,0.0914948828731492,0.0887086424838226
0.17,0.13,0.0517103351722439,0.0833570607271839,0.0930341198730784,0.0945394065889609,0.0591568262120646,0.0927059102261881,0.0936429397076515,0.0943024256409528,0.093792549123378,0.0901596727739331
0.17,0.135,0.0506759891474508,0.0853071926691903,0.0927736937872011,0.0960985048246346,0.0580086659613349,0.0941597891162572,0.094999766759783,0.0959199788986753,0.0952778917639264,0.0906959248157122
0.17,0.14,0.0528993167921961,0.0865861029591536,0.0921686576459634,0.0974962607217939,0.0598166084683068,0.0950377783253502,0.0964395099373794,0.0972412545711299,0.09647376107755,0.0926932254509633
0.17,0.145,0.0510158308658636,0.0894761374970717,0.0902561950171306,0.0991548323722151,0.0575806866695856,0.0958047917122303,0.0975247371854092,0.0988073853942479,0.0981741474378904,0.0937993606487406
0.17,0.15,0.0521212431622592,0.0924509766895353,0.0918571414942361,0.101492688982974,0.0579032295989006,0.0984841068610593,0.0998412151180717,0.101190348882837,0.100386417922657,0.0955864851477902
0.17,0.155,0.0502646888880478,0.0930222390957569,0.0901793562656022,0.102247853640708,0.055866679280892,0.0977989398470763,0.099820088867359,0.101770748975754,0.100609498395848,0.0947597668126623
0.17,0.16,0.0505213587566142,0.0960240318879601,0.0901705620518138,0.104603329638601,0.0560592970511945,0.100150695858897,0.102147736670886,0.104543080265611,0.10357290177641,0.0963569764861483
0.17,0.165,0.0520281774976279,0.0987733189479394,0.0897719289344134,0.106347352010668,0.0575666335659971,0.100787195547225,0.103366499748538,0.10610923048358,0.10460741858427,0.0967751771768328
0.17,0.17,0.0516920295008329,0.101226673453386,0.0901860041230457,0.108886593024962,0.0565458570834085,0.102328101314399,0.105716355842895,0.108772105933,0.106946436637767,0.09849382291665
0.17,0.175,0.0504642121178484,0.102186822250118,0.0893037832378619,0.109723233756007,0.0554434064671176,0.103501614770352,0.106175450824523,0.109519798396957,0.108404073131469,0.0989565499650413
0.17,0.18,0.0489234859280883,0.103505709473911,0.0875001743506947,0.110789761660103,0.0531979397704042,0.102133954043893,0.105990175751004,0.110644086443003,0.107937456947062,0.0968080766859769
0.17,0.185,0.0500114950043146,0.10778309647237,0.0896394552617154,0.115086253814447,0.0542867473248653,0.105709559060124,0.109980092191991,0.114619673652043,0.112196254562036,0.0988367268330785
0.17,0.19,0.0504121880591731,0.109373201544826,0.0870454799845007,0.115184220882836,0.0538701473715925,0.10447182569131,0.108660348406825,0.114953784703572,0.111292969351828,0.0983754010995267
0.17,0.195,0.0507852581904068,0.111218126807956,0.0873632036487687,0.117664234486264,0.0540824436914726,0.105648638473305,0.110963723896306,0.117374666501976,0.113366957346917,0.0990623252577321
0.17,0.2,0.0502819232021053,0.113300054676316,0.0868490615837163,0.119209720370767,0.0541348227195,0.105826314410683,0.110743966848118,0.118974577524205,0.114025557608842,0.0974731506965128
0.175,0,0.0564133641892778,0.0370849574910288,0.109089268758694,0.0525734907595184,0.0503047210566216,0.0916965607082001,0.0871004107873622,0.0458070713213042,0.0454653399920217,0.0559186223162371
0.175,0.005,0.0560763183774369,0.0370900645939387,0.106487016229661,0.0525836210402684,0.05121856037331,0.0887203345008716,0.0841457047037191,0.0468143155447356,0.0468070970905897,0.058288460580737
0.175,0.01,0.056503955107982,0.0384644660715444,0.106094808494252,0.0549596666894604,0.0528181539410617,0.0858011424142052,0.0818836453051628,0.0485485144839048,0.0484305539907787,0.0560062148973487
0.175,0.015,0.0550644978644449,0.0394185606858284,0.10614772160943,0.0568401965961874,0.0531288353607979,0.0849835504292494,0.0809013280038367,0.0514195248996304,0.0489637397574931,0.0565425116610386
0.175,0.02,0.0560326733068136,0.0388807684664639,0.104654988313007,0.0574217565946747,0.0532484740478001,0.0818869506501188,0.0781245514609911,0.0513642954334232,0.0495729304182682,0.0572353642673484
0.175,0.025,0.0564797568790551,0.0407437382318198,0.105492425049345,0.0600321716177077,0.0546955164991327,0.0826350505044252,0.0787625189425577,0.0541236694265147,0.0510671023227137,0.0574203951634639
0.175,0.03,0.0559816955136816,0.0413883135894697,0.104049581994355,0.0610480207469069,0.054870802494723,0.0808552644481198,0.0776325223300087,0.0555161532598953,0.0527729413312534,0.0584306291433777
0.175,0.035,0.0550116036819432,0.0436979580570697,0.103416011394485,0.0629885511600162,0.054781623061557,0.0792170660155911,0.0756990202296555,0.0587422943877698,0.0559607413848426,0.0594857574950751
0.175,0.04,0.0564947656676452,0.0450383879986117,0.103726038659193,0.0644147286532085,0.0566496507082195,0.0801105614737481,0.0770378676241995,0.0598344595729549,0.0569107043345134,0.0613484491182445
0.175,0.045,0.0545760390266064,0.044934758855274,0.101813841386564,0.0651159812207118,0.0559048561183105,0.0786981879785951,0.0758204559440797,0.0602515671095066,0.0569399115572739,0.0610966380427484
0.175,0.05,0.0553459998265695,0.0474106331908915,0.102116454877598,0.0669457618604735,0.0573345623048008,0.0789564942447192,0.0762903997313089,0.0629000143895448,0.0604708803942981,0.0630705516293459
0.175,0.055,0.0539906820296018,0.0499001123948809,0.102978423152413,0.0692142630895507,0.0565982329487101,0.0801925111577019,0.0771450817300252,0.0654804826985529,0.061936513258269,0.0646123484986237
0.175,0.06,0.0552560727432676,0.0522657672138849,0.10188490239997,0.0713868268762675,0.0585787069550189,0.0797639999195083,0.077830287215525,0.0682517984582322,0.0661441224011549,0.0676549216321202
0.175,0.065,0.0540249177239669,0.0539663600794246,0.100500194635496,0.0723920001911011,0.058165383450754,0.0788276902234921,0.0773351994791322,0.0696826814651919,0.0671584675353453,0.0680546606510506
0.175,0.07,0.0540412109618133,0.0570247522436948,0.101259467126875,0.075410864282236,0.0595211209456014,0.0811613530842766,0.0795287341819143,0.0731674941858341,0.0712382105919662,0.0712131609220975
0.175,0.075,0.0541958905039098,0.057654375254877,0.100329404611986,0.0760061475210937,0.059284558010854,0.0798203066833351,0.0791103497874397,0.0739059067738978,0.0715020771599972,0.0715821430466339
0.175,0.08,0.0544542707068125,0.0598714692640334,0.100310735910736,0.0775473366666688,0.0597025135700631,0.0810170661821959,0.0800533652032242,0.0757166579019219,0.073926328834995,0.0734830829591147
0.175,0.085,0.0539914907498022,0.0623425163189971,0.0981566325495049,0.0789402474623931,0.0604049881896456,0.0809969232514374,0.080682964846125,0.0772314985912414,0.0762969405539232,0.0760533993538681
0.175,0.09,0.0545302759116109,0.0658772669658999,0.097726755012124,0.081376866883796,0.0614392589326964,0.0829018284721818,0.0822258075841509,0.0803361663978725,0.0792372617182717,0.0785130628241668
0.175,0.095,0.0547035885932936,0.0673978733715432,0.0988507374019983,0.0827367676574924,0.0608630101822415,0.0843165286788394,0.0841951348310976,0.0814612570366894,0.0800871551586324,0.0793758588834613
0.175,0.1,0.0537478733434356,0.0690937592787263,0.097596628515488,0.0838565292682603,0.0612385499784101,0.0840629646940341,0.0839378436104473,0.0828286625356711,0.0812394807377257,0.0798911789975864
0.175,0.105,0.050517105525722,0.072820371440045,0.0974447229817215,0.0866161038461488,0.0582607278510308,0.0868006465270942,0.0865005180552467,0.0856593012976403,0.084653160379951,0.0824629837151907
0.175,0.11,0.0535940450630553,0.0742792837594727,0.0964247984962254,0.0877577620119015,0.0606392829250112,0.0875358129381192,0.0882754837666951,0.0873092657293931,0.0864852026606263,0.0845382790870761
0.175,0.115,0.0530197609639722,0.0765958290154205,0.0966839131738741,0.0899986975622447,0.0596006222894509,0.0897939231484455,0.090182683608459,0.0893803799051633,0.0887573853614598,0.0866506784011522
0.175,0.12,0.054102477137806,0.0781774667684245,0.0951750215124632,0.0910059413379642,0.0609596536369046,0.0900793230314056,0.0905930574492088,0.0903871210912831,0.0897147721378515,0.0872373955636163
0.175,0.125,0.0540323250232145,0.0815196771602015,0.0974780584060328,0.0940718886155207,0.0609217534932257,0.0925504355592631,0.0936561870939149,0.093574426674907,0.0926649775458298,0.0901437284112288
0.175,0.13,0.0515288715529465,0.0842736778805714,0.0950857390147039,0.0951393746329141,0.0587582223541958,0.0926150021622768,0.0938557828314696,0.0947916132780746,0.0935132074280872,0.0903055373761632
0.175,0.135,0.0513506752884069,0.084275844045919,0.0942489629505376,0.0956817745192007,0.0583752778971524,0.0935849566089769,0.0947032532689081,0.0951514451800279,0.0943398115307151,0.0912872921781953
0.175,0.14,0.0510207431402587,0.0880554410419826,0.0951234529268571,0.099101326756378,0.0582593782834899,0.0967066573861379,0.0978966987451444,0.0988732800528814,0.0978603906577277,0.0933229033840992
0.175,0.145,0.0522521232559091,0.0913101788586523,0.0948473255043189,0.100985334038847,0.0592574297896369,0.0980817792726864,0.0994118387073433,0.100737282087363,0.0997496980470568,0.0949665609840987
0.175,0.15,0.0522423068272049,0.0921259414992262,0.0930022676508503,0.101588124232245,0.057663488378987,0.0983882480723164,0.0999957242330726,0.101421910988153,0.100563709297523,0.0954336904951475
0.175,0.155,0.05328963314236,0.0951686462548557,0.0928726507665387,0.103679433211074,0.0586508392652234,0.100251453741128,0.101924038104457,0.10341062160389,0.102428891514172,0.0971478326036393
0.175,0.16,0.0516338031022829,0.0962927829835901,0.0919638026168153,0.105411982953853,0.0565299120671497,0.100615586131424,0.102838107020239,0.105322856636685,0.103868835081319,0.0969492188575215
0.175,0.165,0.0503966817204335,0.0988246819950529,0.0903405745639712,0.106880571144839,0.0556154765601816,0.101031486755289,0.103425631796447,0.106823487692794,0.104709971397116,0.0973348395617057
0.175,0.17,0.0509504037421516,0.100596365376935,0.0925326238088314,0.108975609114298,0.0559086235836989,0.102572169120836,0.105568036349295,0.108829616442409,0.107030741244842,0.0983469981691154
0.175,0.175,0.051313445392789,0.104079222038957,0.0905422936479736,0.110741742344969,0.0552968880979759,0.103869129187172,0.106907976846052,0.110386316016549,0.108349501638718,0.0996415445098721
0.175,0.18,0.0519207770308552,0.104399900973382,0.0913390403961067,0.112606239535613,0.056505175570106,0.104611230022362,0.108040525444958,0.112489867324341,0.109989975111177,0.0997054041141291
0.175,0.185,0.0519268555623831,0.107512304137723,0.0904573732079552,0.114734021927113,0.0564689845588348,0.105813242140043,0.109096704957561,0.114477270820022,0.111726017912049,0.100868442189619
0.175,0.19,0.0510643069754445,0.108892190953948,0.0892368978589598,0.115374225427784,0.0552936504788082,0.105656663747157,0.109793190904155,0.114815122693939,0.111949901109344,0.0996453808599622
0.175,0.195,0.0508884898922963,0.111252883678345,0.0895712657666678,0.117601296039731,0.0544122202018365,0.106912572739096,0.111371686470154,0.117453453128554,0.114229112004649,0.101221916547824
0.175,0.2,0.0509743863035113,0.114205902199563,0.0893573711825597,0.120176498958378,0.0540380014087909,0.107545499456316,0.112676262066135,0.119843973575115,0.11558205456177,0.100086917469784
0.18,0,0.0580527692611542,0.0372623636832529,0.110043493700604,0.0529279983680689,0.0525050752510956,0.0934749985686744,0.0895373985822311,0.0462241310835769,0.0472934641706778,0.0591320529080773
0.18,0.005,0.0564415328829738,0.0366797122407047,0.109588520762362,0.0540195910858938,0.0510492052552651,0.0895464013440517,0.0868378799116209,0.046738867551493,0.0469074462389005,0.0562626577267363
0.18,0.01,0.055939851869584,0.0380392299017255,0.108583014263507,0.0551911050958491,0.0516750426461361,0.0890711802251955,0.0850845067968962,0.0482500792109273,0.048139553688145,0.05629594674188
0.18,0.015,0.0565744889059509,0.0377275014875346,0.108991667343673,0.0575487217866472,0.0535404931969963,0.0892013361370708,0.084010020148761,0.0502364392468229,0.0481241253212705,0.0577387118249936
0.18,0.02,0.0569749731556774,0.038593775257995,0.107119292639997,0.0585111446015283,0.0550044403738145,0.0859944617822383,0.0817449342380627,0.0514844199692463,0.0494488155041352,0.0587834063800093
0.18,0.025,0.0580360368357441,0.0402974979361043,0.108227012944756,0.0605509753416048,0.0551290531693769,0.087354012926424,0.0828693317237809,0.0533418899844473,0.051447167654523,0.059655127222671
0.18,0.03,0.0554052967317411,0.0411672031271547,0.107295969381101,0.0620572632400299,0.054139703489515,0.0837316184975563,0.0805769559095387,0.0557706153444742,0.0533622062449895,0.0602682858036324
0.18,0.035,0.0561731969119348,0.0433360881913432,0.106749201459149,0.0636668558454013,0.055370464636337,0.0844563206507329,0.0799686351616639,0.0580281345183241,0.0551869554190974,0.0619514695713465
0.18,0.04,0.0543401531728349,0.0458561346905677,0.107216180985677,0.0663951666864774,0.0557533042915754,0.0835325714889645,0.0792583437395096,0.0613259886926356,0.0583996275329748,0.0627806347988255
0.18,0.045,0.0561612757522671,0.0480585644819407,0.10681278049653,0.0679232651257085,0.0581114428587321,0.0832422923921596,0.0787132362750115,0.0631901952851268,0.060405466420241,0.0633745507633232
0.18,0.05,0.0536499249121617,0.0485071812758268,0.104671134810205,0.0686025480629597,0.0560920760329277,0.0804482052734227,0.0776811266960499,0.0645728989188522,0.0611549859972834,0.0632338743040875
0.18,0.055,0.0560813707058902,0.0497065736657339,0.104444310242848,0.0696605702621759,0.0583846556187593,0.0810465017367734,0.0785828576639224,0.0658690310369775,0.0637776238053968,0.0659076057381174
0.18,0.06,0.0542168784607004,0.0511361792030121,0.104299961740651,0.0712775274704213,0.0577861970099166,0.0802035296373176,0.0776681851219101,0.0677820131780307,0.0644662052247523,0.0664839973120904
0.18,0.065,0.0541998567498737,0.054004273399048,0.103378327258741,0.0733753509167774,0.0581400385510004,0.0813549047509653,0.0789137796663383,0.0702151769834397,0.0673515446958475,0.0689660471414881
0.18,0.07,0.0544358861622363,0.0569451592418732,0.102643571600426,0.0751273443131764,0.0596955403204825,0.0809428957074542,0.0795492274628617,0.0727894283556099,0.0709639300326182,0.0711474466959137
0.18,0.075,0.0546568735713632,0.0587523911566769,0.102435299405354,0.0762785403231235,0.0603475901538048,0.0808143107149692,0.0799456133856468,0.0738423868895235,0.0717614516369871,0.0725275466541624
0.18,0.08,0.0551949270732055,0.0614827391976717,0.102214873528722,0.0787473996249358,0.0607988205453478,0.0829370147839027,0.0817871680600906,0.0772952645495247,0.0754623620443702,0.0754704162536518
0.18,0.085,0.0534134824935346,0.0611426759861225,0.100798286244893,0.0786996306164335,0.0598372437022709,0.0822956139297633,0.0821064831349401,0.0769763534009687,0.0753492192744913,0.0757679732014386
0.18,0.09,0.0526560925909774,0.0659335015436724,0.101337069443118,0.0824440674667841,0.0594572656831474,0.0845380826106083,0.084145884812701,0.0810541698582821,0.0791687933844325,0.0789926859954905
0.18,0.095,0.0535577257425275,0.0670994998848892,0.100477597407786,0.0832295213639091,0.0604253776593879,0.0850700083332959,0.0844698450778154,0.0814157480478713,0.080157934976607,0.0792227589874399
0.18,0.1,0.0541897030801509,0.0693584312081761,0.100629707101661,0.0849559424095598,0.0611673896277662,0.085671578460175,0.0860216962827792,0.0837587492039116,0.0824036896159426,0.0806385587952806
0.18,0.105,0.0541587420924425,0.0719428705021381,0.0990732827573705,0.086879275421723,0.0608182920347012,0.0870607959725026,0.0874803115722755,0.086133025116625,0.0847618649664841,0.0829620709650597
0.18,0.11,0.0529130004225026,0.0749481527757002,0.101629884803973,0.0898847799093484,0.0602851052173614,0.0893672256226233,0.0900317662070154,0.0887782652731763,0.0873093426484636,0.0854177058086872
0.18,0.115,0.0526621273847511,0.0761620032760755,0.0995272366463781,0.0905417834013189,0.0600135731146676,0.0906513724983231,0.0909131332458086,0.0897724080206575,0.0884832230841027,0.0869501771801614
0.18,0.12,0.0537311848288596,0.0780708142119792,0.0989735735328452,0.0921339007419215,0.0612632837034589,0.0921448091047402,0.0923117653280794,0.0916939994755124,0.0909398669934659,0.0883747451031695
0.18,0.125,0.0528146268546481,0.0816929020709065,0.0983936546801917,0.0944264255248891,0.0600776985417345,0.0927484887294378,0.0938367931582754,0.0937338138857297,0.0928306755055947,0.0901464488768451
0.18,0.13,0.0525699760857257,0.0841931972720905,0.0988066854533378,0.0967318179101631,0.0596791839055872,0.0954744523307305,0.0960218638182748,0.0962511705685433,0.0955385759796866,0.0928075148012109
0.18,0.135,0.0510100979464766,0.0846368075795513,0.0968321381468723,0.0966964749465872,0.0578804138716083,0.0950043204549988,0.096359773537162,0.0963708796135802,0.095427996559727,0.0918199459209624
0.18,0.14,0.0499382332354704,0.0884575520030703,0.096020913900241,0.0991679718522935,0.0566358243328628,0.0968260806565249,0.0983113826532111,0.098860253841759,0.0976877820512082,0.0935685149130883
0.18,0.145,0.0529975441653503,0.0898442134860654,0.0960179195147861,0.100694243905451,0.0593730440392817,0.0986347329234439,0.0994968535751682,0.100298459286745,0.0996996106364545,0.0955486024308897
0.18,0.15,0.0522963870352936,0.0922103200459473,0.095439132676014,0.102621121332455,0.0579458495937119,0.0994713136997735,0.101078281092153,0.102399493016504,0.101306185383132,0.0967041309957594
0.18,0.155,0.0523942502516343,0.0935280786908585,0.0941071388910067,0.103305937748359,0.0579855658112337,0.0997708837034462,0.101589401333494,0.103223121843597,0.102453706685256,0.096841646937862
0.18,0.16,0.0517801673939485,0.0969847127870936,0.0956289949451105,0.106678456418593,0.0580997081781268,0.10254603469632,0.104753066019261,0.106260866618103,0.105044730934517,0.0995995412035653
0.18,0.165,0.0521845371857979,0.0980700974134256,0.093321955621215,0.106913938580557,0.0572605240225335,0.102362884516897,0.104488882589426,0.10662868770919,0.105513517752593,0.0987565260056385
0.18,0.17,0.050600351863235,0.100382098044299,0.0931226241735168,0.109224694943045,0.0555435252516944,0.103560641475019,0.106593141922994,0.109177384837492,0.107839909733548,0.0993255556063627
0.18,0.175,0.0507289454134817,0.102215317534623,0.0927892500318548,0.110729559983154,0.0557585961458986,0.104742975343623,0.107342759168262,0.110400775236792,0.108751365810626,0.100726391289378
0.18,0.18,0.0500450236804684,0.104151479789822,0.0925387578764665,0.112079715447912,0.0539608104593956,0.104624828760233,0.107570793971639,0.111713585874497,0.109608536363465,0.0995843384239001
0.18,0.185,0.0508573218668557,0.106772378890214,0.0927284722817231,0.114724197905592,0.0549727844895322,0.106557149456935,0.109753160480752,0.114475058990434,0.11144790591972,0.100871006696009
0.18,0.19,0.0511500279519412,0.111029224298762,0.0928341210037213,0.117746482138334,0.0544476701997744,0.109051966718981,0.113312900829938,0.11757652779537,0.115329390282414,0.102534355089231
0.18,0.195,0.0501818424448149,0.11096184234669,0.0915353075263438,0.117936431402972,0.0537041799441806,0.106532597237323,0.111391949207913,0.117741226450168,0.114887134682612,0.100423374302251
0.18,0.2,0.050767032879265,0.114278814204981,0.0918581001292323,0.12041884273091,0.0545233654850592,0.10956939442228,0.113914344797568,0.120096024609279,0.116787569707642,0.102340765047335
0.185,0,0.057611254482957,0.037318651212879,0.112770618964839,0.0534577434741732,0.0527762656314006,0.0970833125222275,0.0924904582796337,0.045610112081257,0.0460237158045378,0.0605215949189906
0.185,0.005,0.055658687804687,0.0372930776367283,0.111648610278817,0.0547754847166229,0.0508586364681105,0.0935994574733616,0.089573802228042,0.0469957467441969,0.0452693021703471,0.0577625224752523
0.185,0.01,0.0553980640512898,0.0377301764751026,0.11223783441536,0.0568056402109327,0.0514458479803658,0.0936400551353456,0.0896956090138568,0.0490585851115397,0.0481840307755064,0.0595738945039772
0.185,0.015,0.058646151868823,0.039458107124559,0.111859262173601,0.0589800497800347,0.0551115192897819,0.0924112639341449,0.0884629070740419,0.0508351770184282,0.0497689248689596,0.0600025202284683
0.185,0.02,0.0565390260902631,0.0387019591000691,0.110258072908327,0.0592687868101787,0.0529629074539314,0.0889520183843005,0.0850109149192543,0.0512951218247722,0.0496881544249034,0.0597751098795379
0.185,0.025,0.056984811143577,0.040234527773487,0.110479541404739,0.0612052133490947,0.0549917312209566,0.0883230207486861,0.0846085963494524,0.0536285739864044,0.0506189908932891,0.0595268945588957
0.185,0.03,0.0568634883276091,0.042257045653945,0.108943511417084,0.062463025764266,0.0553816336432952,0.0864205393878211,0.0824808547976002,0.055981890427817,0.0538703073484978,0.0619835586656065
0.185,0.035,0.0555835385867645,0.0429948874744774,0.110902396501929,0.0651867389145,0.0549103152712077,0.0872880916986511,0.0831263772007567,0.0581632734349882,0.0546220078056676,0.0606149226054269
0.185,0.04,0.0549880403242709,0.0443603475392425,0.108476675536057,0.0663126423749825,0.0555564891188312,0.0841137632227958,0.0812467701255323,0.0603195062505894,0.0570926729283952,0.0612910623304219
0.185,0.045,0.0556575036935988,0.0462836652062363,0.107738774131219,0.0677097444619822,0.0575922058634761,0.0837100552339502,0.0804598670253965,0.0623348038992596,0.0592213249675552,0.062725405453338
0.185,0.05,0.0556302827943349,0.047760982617635,0.10759321825431,0.0690446576167239,0.0577186814532556,0.0819640537587655,0.0803870103916885,0.0641481350290589,0.06128153368783,0.0646699151849992
0.185,0.055,0.0540209117318908,0.0498081356611,0.106893614880792,0.0707618829330713,0.057049252450941,0.0817752875568172,0.0799396383950129,0.0658599079935429,0.0633730635077507,0.0651291841071084
0.185,0.06,0.0552099538120869,0.0511252599653835,0.106987563584878,0.0722474326602695,0.0585043309579793,0.0829029308088828,0.0802307624194082,0.0679117603518691,0.0650507172063279,0.0674802171600295
0.185,0.065,0.0544429946104051,0.0533775176099882,0.105638994095737,0.0739288396922475,0.0590418281605804,0.0821299300839592,0.0796344048840542,0.0703662853289805,0.0670430672619818,0.068943867048368
0.185,0.07,0.0538197003705772,0.056247993704907,0.104800683902442,0.0757198265279074,0.0585121608311232,0.0821416178312346,0.0806161282504878,0.0729511740886431,0.0703554255204437,0.0714076200173567
0.185,0.075,0.0560758171045194,0.058626160896832,0.105225431104385,0.0775808061794102,0.0609488758966494,0.0834701826549956,0.081432256799194,0.0748391832031299,0.0724793663635581,0.073651903951257
0.185,0.08,0.0539750300036372,0.0606105717161006,0.105578914059224,0.0791557381053844,0.0592816957080275,0.0831013290649767,0.0824340044201025,0.0768169078578486,0.0734949941235678,0.0737308293957224
0.185,0.085,0.0538752589426332,0.0625045509084879,0.104481599659498,0.0810157009080573,0.0599017935825927,0.0853349629734691,0.0841360436412395,0.0787458565927057,0.0766316859007997,0.0763940026141005
0.185,0.09,0.0536830470314851,0.0645944401102789,0.103481159286218,0.0823255904480336,0.0600514458083931,0.08506915898639,0.0851554277220476,0.0802971685907887,0.0791859105407337,0.0795049645944079
0.185,0.095,0.0538322796418129,0.0666290775041485,0.102168653839275,0.0831184862410285,0.0607795362643184,0.0851504735009181,0.0851382281273576,0.0816105476625455,0.0795290352807411,0.0791503542848974
0.185,0.1,0.0545373950111683,0.0697697057192758,0.104438924295683,0.086492930566802,0.0613299426417675,0.0887117091350675,0.088011429969869,0.0848974256386436,0.0829314504975902,0.082461407753746
0.185,0.105,0.0532736981279807,0.0733049919791903,0.102232275711201,0.0881074010013461,0.0604641568340877,0.0884832882248651,0.0888124017156351,0.0868514277019805,0.085558716866659,0.0835516780523238
0.185,0.11,0.0529725736653476,0.0739426560606939,0.101569729802064,0.0892837008612681,0.0606104133493148,0.0894874645214934,0.0895688771311981,0.0884844616146829,0.0870688323228912,0.0852724234779765
0.185,0.115,0.0524991877792756,0.0771191043390435,0.100970940903148,0.0910744883439673,0.0599454117145486,0.0904430811867724,0.0909813531903337,0.0902658412549032,0.08936754399713,0.0867187863855981
0.185,0.12,0.0540136195602965,0.0779395965766231,0.101270876229583,0.0926246349945213,0.0618769244206745,0.0925348244921243,0.0929079300842251,0.091912034997916,0.0909685442084476,0.0892232116176425
0.185,0.125,0.0529521874102049,0.0816465607161449,0.100559211825614,0.0946049320785091,0.0602315969369855,0.0934463399220486,0.094496937341322,0.0942370189333051,0.0936309574477558,0.0912993262495922
0.185,0.13,0.0528294272279103,0.0832643922804884,0.101166242555388,0.0967182859468144,0.060328890912024,0.095404915272003,0.0960667132411109,0.0961022527229767,0.0949646758495667,0.0919283783214321
0.185,0.135,0.0520021950247425,0.0857513725726562,0.0991532086222297,0.0980808682880316,0.0591709187849908,0.0964951596309918,0.0972934674732546,0.0977494527173616,0.0965568770627181,0.0931412344219721
0.185,0.14,0.0520223430791502,0.0889375687389252,0.0997600422471174,0.10067061628607,0.0586771021745826,0.0982318320152812,0.0994686946808365,0.100364172440854,0.0988576931067838,0.0950274166029173
0.185,0.145,0.0527155250883479,0.091866997159389,0.099385480710502,0.102578231009255,0.0590278627966757,0.0996033391986985,0.100725674241149,0.102207721539908,0.101175549891534,0.0966150385451427
0.185,0.15,0.0538294411305294,0.0930623332390914,0.0993261556796068,0.103989380002507,0.0602712375289683,0.101020947715748,0.102577438490297,0.10343935151363,0.102597761109315,0.0983202247390401
0.185,0.155,0.0516609025606864,0.0950547938985297,0.0977820388399068,0.105370044617444,0.0566948612795644,0.101489930919769,0.103173531076817,0.104960574329842,0.103638074679505,0.0980495918063072
0.185,0.16,0.0519069079971753,0.0966292907370198,0.0977287372814904,0.107040145703996,0.0578707915771043,0.103698678525109,0.105360665902235,0.106909582451623,0.105807707532416,0.0999154667815867
0.185,0.165,0.0531197462492839,0.0994103765549874,0.0974441207108595,0.108640248414141,0.0586260101508091,0.104284390251891,0.106409038337726,0.108326991134259,0.107554150621195,0.10022300837486
0.185,0.17,0.0526136628729252,0.101849684273445,0.0969634122863729,0.110554335720233,0.0577974202405462,0.104857294336069,0.107680954508746,0.110528518921791,0.109265521762533,0.101102894685901
0.185,0.175,0.0531482795454406,0.104245655344807,0.0961472873602564,0.11246149666661,0.0576945508723257,0.10634505345942,0.108981917954986,0.112038791631368,0.110606563715476,0.101965198712136
0.185,0.18,0.049854986519871,0.106071336402272,0.0954569644384137,0.113541304036824,0.0543993658701341,0.106896322150592,0.109683820509964,0.113676387023014,0.111401028440965,0.101440408429415
0.185,0.185,0.0500544253477245,0.108318020892701,0.0951224827686923,0.115926823466061,0.0540078012571011,0.106803958284563,0.111301478275432,0.115622977883256,0.113931950663202,0.10192431151314
0.185,0.19,0.0517445227864701,0.110508585537555,0.0959756070781718,0.118098034966047,0.0558922832270755,0.109545165587413,0.113110242783209,0.117731088658372,0.114779063438526,0.103872709658054
0.185,0.195,0.0503233673880964,0.111420795784833,0.0951780049457811,0.119355752340733,0.0544854563982157,0.109084665244901,0.113602335046013,0.118763663278597,0.116258300486696,0.102884084249921
0.185,0.2,0.0497657876955214,0.11379074379856,0.0932008798938896,0.120799132199251,0.0529575739815901,0.109099551663174,0.113861700694776,0.120511989937376,0.116979140923127,0.10180657868045
0.19,0,0.0565539632648192,0.0379026546613927,0.116718849233303,0.0558244026408613,0.0515694962804532,0.100628977704459,0.0972016953813927,0.0462466942337319,0.0466000142450543,0.0590042035140794
0.19,0.005,0.0576084192526235,0.0372016298411185,0.115197278667902,0.0567423166289198,0.0530382284398783,0.0982100199604069,0.0937336405261004,0.0471342932538248,0.0462358270295806,0.0583796812989181
0.19,0.01,0.0575806004863765,0.0378902592917589,0.114001366445599,0.057520344695164,0.0536319841186201,0.0951179992060701,0.0913970422773852,0.0490452662876648,0.0477960102894896,0.0584221960580498
0.19,0.015,0.0564966760714324,0.038098709780121,0.113793213536947,0.058860597951757,0.0530714639135388,0.0936098254281604,0.0899380704931065,0.0498148901748312,0.0483481132934862,0.0585649105210677
0.19,0.02,0.0572806542085624,0.0393119079633703,0.112789405756791,0.0603295130655615,0.0537682350182484,0.0913807782170173,0.0884006203990324,0.0518097389880081,0.0493853869159813,0.0582296024067524
0.19,0.025,0.0565758569506745,0.0402520451071682,0.112556561643098,0.0617184070707687,0.0540503507291933,0.0907655006968648,0.0873158152586962,0.0536176411419694,0.051078848783069,0.0611227999094746
0.19,0.03,0.0578827588382055,0.0414990269309265,0.111866822693826,0.0635777614355449,0.0565120010144785,0.0898442313657865,0.0852808824502126,0.0551036039738928,0.0531912358776058,0.0601039929980167
0.19,0.035,0.0560741488495417,0.0429383723244472,0.11195086816439,0.0655306847763563,0.0561956932589425,0.0888654656398739,0.085186948969311,0.0576003445059401,0.0546778178483687,0.0616871269040633
0.19,0.04,0.0565806818661318,0.0448908156042286,0.112162215143057,0.0676244328083261,0.0570160634187161,0.0884892472963656,0.084318843200416,0.060176053705824,0.057669912328025,0.0626935504561836
0.19,0.045,0.0551418753781977,0.0459511966849443,0.110731333472916,0.0686406610295767,0.0565627679851956,0.0870801388953987,0.0830900157029612,0.0623430395397481,0.0591223602810352,0.0634503027841783
0.19,0.05,0.0562965869657432,0.0489075641540585,0.11012289060368,0.0706442286398245,0.0580416169673601,0.0864893998045894,0.0832688853770461,0.0654009980127077,0.0621887588063177,0.0650397000053879
0.19,0.055,0.0542460197738322,0.0508522185651548,0.111219603632637,0.0728242776049992,0.0579161870203308,0.0866798218255578,0.0835084045058445,0.0670257915656134,0.0643737094953091,0.0678110707166025
0.19,0.06,0.0564034785596933,0.0525246593797325,0.109610536941814,0.0738546708654085,0.0596064787389258,0.0846566910926793,0.0822584688636407,0.0696068811854225,0.0665124142069085,0.068980395023197
0.19,0.065,0.0560586981670908,0.0551905717602182,0.108134766442096,0.0750610020239222,0.0599174383903831,0.0846808440738362,0.0829065790656449,0.0715715379107703,0.0688415975430278,0.0705154681959351
0.19,0.07,0.0551617046692015,0.0558827599109809,0.107308821910878,0.0762267661788205,0.0596636607758777,0.082787045257742,0.081671925762679,0.0726406323767854,0.0695581741536877,0.0705863202318261
0.19,0.075,0.0556360520128087,0.0582179898210342,0.108388733713562,0.0781906891681667,0.0602623753231839,0.0858080419410262,0.0839963154921181,0.0746629113016646,0.0723812616722582,0.073185439743979
0.19,0.08,0.0567136968199765,0.0608579448688219,0.107801097408962,0.0804687621055809,0.0625787473252795,0.0868649367447481,0.0846980358672139,0.0777639884594815,0.0758277884649265,0.0769588016823176
0.19,0.085,0.0548691201401468,0.0629984391757192,0.107423191801274,0.0822449411973472,0.0610759069476224,0.0868855742734858,0.0853561562851956,0.0794265376610064,0.0765632663667511,0.07697298020257
0.19,0.09,0.0549237167098787,0.0654186431522236,0.106656848815152,0.0841668465896644,0.0612699089551038,0.0874025001301378,0.0866382613813777,0.08213727042962,0.0801067243529195,0.0794337249169204
0.19,0.095,0.0548416428078339,0.0672290729481676,0.10610244666908,0.0851549429401872,0.0615746505771707,0.0878537429388733,0.0874690466118952,0.0834576298496552,0.0816676305652791,0.0805753589938508
0.19,0.1,0.054465395335777,0.070818882021846,0.10667229150964,0.0878443162754711,0.0616889664513355,0.0905783669580525,0.0899537671337812,0.0862528695068844,0.0843914266064573,0.0830865437057408
0.19,0.105,0.0535024256278955,0.0730545882982299,0.105655585717165,0.0891475199301953,0.0609046713691309,0.0897515023411182,0.0899350691473437,0.0878873903194261,0.0864636752532637,0.0844292370613909
0.19,0.11,0.0524876108602539,0.0761300285795821,0.105735834449663,0.0914325346302735,0.060353931011347,0.09135819062267,0.0914753709724294,0.089976003710271,0.0884365643207774,0.0859238740062641
0.19,0.115,0.0518723459042046,0.077311198735265,0.103515837754131,0.0916408621774807,0.0590432726350726,0.091601044771788,0.0917018309235339,0.0903094392261807,0.0889336332138527,0.087090123090737
0.19,0.12,0.0545162573236111,0.0789949730975804,0.103956270665287,0.0940442143630691,0.0623851842576112,0.0935196228626328,0.0940108799907893,0.0929016609367883,0.0915414751299561,0.0893383191881282
0.19,0.125,0.0544978504222361,0.0821490333580916,0.104408902510732,0.0961084059500146,0.0624315674048992,0.0952315452183574,0.0962477275556464,0.0953022258404625,0.0941845829548704,0.0912467634079153
0.19,0.13,0.0526215989525849,0.0848926514757797,0.104504445324014,0.0980066229387073,0.0602678993277424,0.0969002039465929,0.0975681561880652,0.0971883572839571,0.0962789589307525,0.0939711919818195
0.19,0.135,0.0535640058130582,0.0876940038230214,0.103698058813629,0.100497660588266,0.0612668185483923,0.0986960148472919,0.0997950577465135,0.0999234273376925,0.0983999749997899,0.0947013360739147
0.19,0.14,0.0550613608317584,0.0885246146323561,0.102508228142156,0.101005432370078,0.0618955737804885,0.0992138177578492,0.100529878861236,0.100500881228398,0.0997102700542251,0.0954225542513265
0.19,0.145,0.0519804906573433,0.0918328330447657,0.102772203187575,0.103336390633657,0.0589277558111984,0.100468171673593,0.101927857149117,0.102813776180734,0.101752847005706,0.0969251451383155
0.19,0.15,0.0521018645763588,0.0928763169963654,0.0995042777048034,0.103629937074543,0.0585311729147385,0.100901487381795,0.102362840706221,0.103242688504916,0.102542159741129,0.0978275881560116
0.19,0.155,0.0523355103046138,0.0953334779049903,0.0995975314204755,0.105637774187185,0.0588795159484467,0.102500620772198,0.104225532344133,0.10533563619835,0.104535904360575,0.0990256362317174
0.19,0.16,0.0523391679389108,0.0959625132248125,0.0991788177071219,0.106349409906118,0.0586473626665707,0.103107289330578,0.105058861431005,0.106347625034141,0.105575013808761,0.0997825977235062
0.19,0.165,0.0518904706646739,0.0997754714016261,0.0995198275299482,0.109215183662437,0.0571326961105514,0.105004083312691,0.107061576498583,0.108959667701394,0.108000278652325,0.100671763767189
0.19,0.17,0.0506048557087387,0.101208867411345,0.0982694132668065,0.11055123407835,0.0554065672162148,0.104927867177247,0.107150734935843,0.110149608360031,0.108524997991937,0.101435790755283
0.19,0.175,0.0494453230392906,0.104244951382139,0.0988076190191993,0.113471417817913,0.0544862598908168,0.107134648545584,0.110001855437585,0.113277890455198,0.111588070403962,0.103380418923632
0.19,0.18,0.0522799264463351,0.105874925082135,0.0983845544784738,0.11453513409171,0.0568500680326482,0.108500087921343,0.111667085464317,0.114332948663087,0.113043603445092,0.10414340823821
0.19,0.185,0.0522745023876426,0.106645228329448,0.0958381021319105,0.114479131898856,0.056003408758172,0.10744874234306,0.110447247824265,0.114227202581846,0.112261328965451,0.103059412824468
0.19,0.19,0.0509064777173096,0.110123905069725,0.0968131660484105,0.117955025296673,0.0551280536770215,0.109502592411416,0.113258634589031,0.11761530279638,0.115255220553216,0.103845490340517
0.19,0.195,0.0509599350465949,0.111101663066745,0.0964624135142216,0.119277788569482,0.0542554729688355,0.110437008357917,0.114301093457443,0.118795624956136,0.116411684717812,0.103996522678316
0.19,0.2,0.0523900913683446,0.113768476269822,0.0964305399490293,0.121187880851553,0.0550044218335242,0.110522848927655,0.114742348765976,0.12103578434881,0.117324440484443,0.10398131832053
0.195,0,0.0581646408550119,0.0376775573434929,0.118492528252731,0.0560400686270026,0.0523177933339489,0.102514278600905,0.0990659480859079,0.0467515068569187,0.0471890131184097,0.060728171497732
0.195,0.005,0.0573091844094373,0.0372263447631986,0.117724115012113,0.0568656146905262,0.0526616793594674,0.101450590807644,0.0989228533422287,0.0469700750477862,0.0462565559565046,0.0613932748547472
0.195,0.01,0.0579074360045181,0.0383076889902201,0.116646499321399,0.058869145346989,0.0535521081674472,0.0993351269064209,0.0954692226460431,0.0490459969652356,0.0487748154174286,0.0614903170616182
0.195,0.015,0.0583438661264615,0.0387212773185337,0.117074710225808,0.0600887590835964,0.0548166501774531,0.0970507674834638,0.0931127479309781,0.0496594537821395,0.0477706092509671,0.0597388906883306
0.195,0.02,0.05707920918339,0.0390643273814128,0.115974561684678,0.0616989885023611,0.0544437551857758,0.0963454450984866,0.0929945067600192,0.0521710840796399,0.0498486228709213,0.0595846113079537
0.195,0.025,0.0582549198461769,0.0415379911785109,0.1165193353456,0.0640212769892219,0.0556736863245282,0.0956169732148999,0.0923935845018524,0.0546445444339436,0.0520888544378189,0.0619467887506895
0.195,0.03,0.0564004374906063,0.0412656552378492,0.114233004278641,0.0642396028832707,0.054332823932588,0.0921611948200111,0.0891002323269845,0.0553253549825362,0.0527326850592806,0.0616674325518591
0.195,0.035,0.0567857759353256,0.0432209894127078,0.115576936974126,0.0669841375064211,0.0561253170521078,0.0923963851930308,0.0889607650430307,0.0584304821967337,0.0549549809359723,0.0628088604876868
0.195,0.04,0.0565299542995404,0.044616441162264,0.114106985305233,0.0676660772412562,0.0564716076210294,0.0911965736630423,0.0879691002465675,0.0599353004917212,0.0569072749816172,0.0636345293570745
0.195,0.045,0.0581892047628772,0.0470928348484001,0.114734107799173,0.0706692726255246,0.0597832141557741,0.0903435894076749,0.0873114999729648,0.0630900560900928,0.059755201375058,0.0651658872091304
0.195,0.05,0.0556127689409138,0.0486344383285738,0.114164480868203,0.0718378875406901,0.0574494345185533,0.0894149303591342,0.0865531185680446,0.0649257848595929,0.061718735724993,0.0662609432272622
0.195,0.055,0.0560386697205087,0.0512263334209579,0.113379924019785,0.0734491451103486,0.0596044056029318,0.0887206512819771,0.0863624200318237,0.0679600931997634,0.0641640037164853,0.0673175911879002
0.195,0.06,0.0556458185718249,0.0524394115525482,0.111717727011577,0.0744270198623889,0.0583672940041028,0.086374531343165,0.0845540645595455,0.0689116162171431,0.0649888543473554,0.0692136705548
0.195,0.065,0.055337599113173,0.0567126742954439,0.111969198043363,0.0777804071884497,0.0599167768849389,0.0881198300568914,0.0862060260650221,0.0733018448993108,0.0705652204088454,0.0721706813026568
0.195,0.07,0.0542692755223626,0.0556407291086031,0.110697883293134,0.0773396977278271,0.0587066020109604,0.0868063201624243,0.0841934102480712,0.0730680555340102,0.0706034428719989,0.0724662228439912
0.195,0.075,0.0535028763310511,0.0590697680134973,0.111531436133829,0.0801443575329208,0.0598735646198813,0.0869519923551654,0.0844614423015761,0.0767020559780449,0.0733163919299348,0.0750778504475636
0.195,0.08,0.0554980916375902,0.0613821298776901,0.10968709953424,0.0811385453586019,0.0602152256182563,0.0880833393747073,0.0860722083339525,0.0780318781721363,0.0753542070064769,0.0764461199477203
0.195,0.085,0.0546689117686014,0.063620697095403,0.110281619924364,0.082738748695893,0.0604886086893974,0.0881592484272665,0.0871278106161844,0.0798986433036724,0.0776186033058147,0.0777398856798274
0.195,0.09,0.0554206683557073,0.0658450478783082,0.109007789164227,0.0845978182402543,0.0618924688081203,0.0890471236411747,0.0877464071793375,0.0821120275368715,0.0801697915195258,0.0796050062721033
0.195,0.095,0.0549106172754844,0.0677082861676867,0.108292582473773,0.0858594354555688,0.0611571395764421,0.0886585738956387,0.0878110568681342,0.0835728488079155,0.0817283969886489,0.0804155282174136
0.195,0.1,0.0556244223034637,0.0706658891008245,0.109235407136343,0.0881960348951866,0.0625368261998775,0.0906217237148956,0.0896504799714003,0.0863716636078619,0.0846294364072292,0.0840876477800688
0.195,0.105,0.0542666430523812,0.0726098067968165,0.106566227695546,0.0889010689001536,0.0621379830757645,0.0906797801734876,0.0906723666806543,0.0874205401965184,0.0859860896981169,0.0853212764417802
0.195,0.11,0.0535075255398593,0.0748294363850618,0.106554142601278,0.090668402995913,0.0611228435867832,0.0918958227474469,0.0916765433194783,0.0893897327023191,0.0876068399882021,0.085857327897267
0.195,0.115,0.0548392470707955,0.0755899206560665,0.10553608858084,0.0915409215516427,0.0620794066798529,0.0918735079206363,0.0918796431710616,0.0902713745881745,0.0891919993732256,0.0873136695882847
0.195,0.12,0.0531115336458335,0.0793574904325236,0.106886914031053,0.0950222991982672,0.060806605921402,0.0950058813422801,0.0951961729692894,0.0942123628589424,0.0923877407447299,0.0904799071001753
0.195,0.125,0.0544197997106701,0.0807235194191413,0.105741835823251,0.0957398770492615,0.0618113940133735,0.0956112348825676,0.0961642241977251,0.0948899916717623,0.0933730346138017,0.0913143925446436
0.195,0.13,0.0539071566609426,0.0829106512010687,0.1031906338962,0.0966082871936068,0.0615026855760865,0.0954729061532414,0.0962598884394925,0.0960681367885591,0.0951843280847384,0.0923402173471905
0.195,0.135,0.052257153650446,0.0855117873313216,0.104103458494805,0.0989780745692756,0.0594400842676108,0.0973923970062018,0.0983027358944139,0.0985093516564374,0.0973029816262188,0.0945647562795567
0.195,0.14,0.0543905762701056,0.0898266011283352,0.104704682464051,0.102408984609687,0.0606907839893216,0.0999611272365613,0.101263940808367,0.101958368883357,0.100742371340045,0.0968274774733163
0.195,0.145,0.0523629208915245,0.0913698700419824,0.102848538871452,0.10297436177815,0.0587790201143272,0.100177418956877,0.101498111407715,0.102582836915254,0.101363881392524,0.0970930676223838
0.195,0.15,0.0523940965855346,0.0928886215234943,0.103519711248486,0.10482762596948,0.0582501937151114,0.101540827786466,0.103132977138494,0.104178845168187,0.103057911001315,0.0989171779822521
0.195,0.155,0.0534431274223377,0.0957559146288246,0.102933393126261,0.106547891264707,0.059511252055518,0.102691109692875,0.104744651081052,0.106193833059074,0.105328592636862,0.0998337133908303
0.195,0.16,0.0510063051789814,0.097543236347533,0.102088249881417,0.108230374998065,0.0568823505574468,0.104669382684219,0.106492823149381,0.108070799663923,0.106671186932157,0.101137054526956
0.195,0.165,0.0518488816483331,0.100063218436719,0.101522067727366,0.110025856418265,0.0573987168661834,0.106072906436437,0.107896676107831,0.109881299390584,0.108381706901398,0.102030078567025
0.195,0.17,0.0515799383502776,0.100868792677417,0.100803632272352,0.111190706132115,0.056443019943649,0.106670186314253,0.109290039595254,0.111093615801391,0.109916546749867,0.103011658173872
0.195,0.175,0.0520639840677011,0.102825195557462,0.0997582331996878,0.112118612089719,0.057535534374067,0.106201856920912,0.109037573916671,0.111879031773249,0.109861557716716,0.102279841182059
0.195,0.18,0.0514474204390901,0.106853930590256,0.100464726381449,0.11512658884496,0.0557405569039132,0.10893542631408,0.112243485536226,0.115053535553543,0.113463043507352,0.104324905281767
0.195,0.185,0.0521918885057713,0.108410404172297,0.101138783786548,0.117461106250299,0.0559728383007847,0.109981713050661,0.113476620858507,0.117136562006569,0.115004904517186,0.105933536499363
0.195,0.19,0.0514946869893918,0.110057757799956,0.0995317219363028,0.117886222960906,0.0557128529993836,0.110641652010945,0.113761966802176,0.117604844259424,0.115657431205015,0.105549185813578
0.195,0.195,0.0519148706848109,0.111506467189978,0.0979962954511982,0.119483618883194,0.0551591580857149,0.111572772883778,0.11532711003545,0.119367132525795,0.11727665619746,0.105737748354448
0.195,0.2,0.051919862776759,0.113381596334523,0.0989748274034533,0.121533574535422,0.0553396033983386,0.111542802870111,0.11553046801108,0.12100736469398,0.117788527663289,0.105579147959359
0.2,0,0.0592191699912304,0.0374974617031553,0.121202585831425,0.0567001033748035,0.0532515945185528,0.106319717596029,0.103130109104875,0.0454506523078768,0.0459842548096451,0.0631955900679767
0.2,0.005,0.0586387766883813,0.0376103092384577,0.121526597424237,0.0585063988211234,0.0535531246845444,0.105554323747466,0.102223915930474,0.0467519205235559,0.0470643661590157,0.060844337540515
0.2,0.01,0.0591151633283191,0.0385425406390793,0.119020326319724,0.0595358367951272,0.0541660433561005,0.101031588343637,0.0982979565472982,0.0491972300082591,0.0482645647954505,0.0611452611081247
0.2,0.015,0.0567280746473708,0.0381012250752903,0.120064052931832,0.0614820157021178,0.0540482596410595,0.101240967061617,0.0983269230181615,0.0493386119864342,0.0495814449812784,0.0597289932906449
0.2,0.02,0.0579315997271778,0.0390131919683281,0.118710317369514,0.0624344986083777,0.0551626454015837,0.0991643715638967,0.0960865436145491,0.0514181592898067,0.0494855006488092,0.0601977265758606
0.2,0.025,0.0582597932643959,0.0408131374039466,0.119010982681528,0.0648269704432417,0.0557667916042085,0.0983397750102524,0.0942227919461594,0.0540344136582657,0.0514426138825046,0.0619345063840315
0.2,0.03,0.0568496380783343,0.0423145550191279,0.119275733444252,0.0666698659315076,0.055346583872927,0.0972132418327637,0.0942080695732161,0.0559137138685922,0.0532198013738058,0.0641193930859442
0.2,0.035,0.0570740456521708,0.0433955715212247,0.118365353874353,0.0685830647355036,0.0562085984003468,0.0956105129552293,0.0925182497983992,0.0587205179039621,0.0555548902501309,0.0626011671874985
0.2,0.04,0.0575777782682673,0.0442471545924972,0.117164440508003,0.0693272458434813,0.0583381929974569,0.0950235034553728,0.0910857185672887,0.0596540289259785,0.0562906557390598,0.065863466975519
0.2,0.045,0.0561091446737345,0.0472572365832689,0.116094032535006,0.0710495180056024,0.0570799264174487,0.0928709725948668,0.0898260616044104,0.0636633732768961,0.0600951669204989,0.0663558486630821
0.2,0.05,0.0574960235839437,0.0489352607621978,0.115971359149605,0.0724306625597141,0.0596629338538008,0.0914210809760777,0.0895914094513288,0.0649082968890815,0.062056183891731,0.0673045851699959
0.2,0.055,0.0565920728398749,0.051220501277583,0.115159621195034,0.0741688404261859,0.0592974263013155,0.0906934308305996,0.0879541581884782,0.0678687138119075,0.0658844300704426,0.0701873644918039
0.2,0.06,0.0555912826839359,0.0526879174447139,0.114883098000594,0.0762110181360723,0.0594781486702605,0.0897921522802005,0.0869698821654672,0.070392758480539,0.0673136328179567,0.0703618583973515
0.2,0.065,0.0567609688334011,0.0548462572656268,0.115006367787641,0.0776912839221965,0.0610327472167097,0.0898447625429611,0.0874200481608698,0.0722591952676818,0.0692103795028994,0.0718532111449683
0.2,0.07,0.0567512095341883,0.0565021593689143,0.113499197490145,0.0787357162745071,0.0616489029579914,0.088275042346093,0.0864804769687161,0.074636384183134,0.0710743712956698,0.0741676883208797
0.2,0.075,0.0550664055967342,0.0595013754798763,0.113640029974558,0.080919040303569,0.0605757335973845,0.0895347707445901,0.0873346418283277,0.0768740426985833,0.0740210591569165,0.0749927968081505
0.2,0.08,0.0550040829442503,0.0627595713554926,0.113469163238916,0.0828742858845649,0.061525107567816,0.0898067449788877,0.0882913370082228,0.0796340071395333,0.0767147928163546,0.0772963946262184
0.2,0.085,0.0557023867651013,0.06433691351108,0.112916283579797,0.0844991203157375,0.0619671236925066,0.0904024813208395,0.0889130173315077,0.0811814033514922,0.0788962024560675,0.0796433324346302
0.2,0.09,0.0550422639467597,0.0653048398414848,0.112202697741016,0.0852521474117993,0.0619948640805863,0.0895428986707396,0.0886445914033844,0.0822660970316208,0.0797579848262238,0.0791997339219656
0.2,0.095,0.0558898834645139,0.0678017846182321,0.110625718215741,0.0864455752626935,0.0625328287017305,0.0906783079565732,0.0900540623714956,0.0843135667882693,0.0818951703279358,0.08126957440502
0.2,0.1,0.0549533529647419,0.0697295305496393,0.110309639733729,0.0882364940596785,0.0622270693010971,0.0908174699119813,0.0904584942055214,0.0860894953343076,0.0841399818198811,0.0832369478078932
0.2,0.105,0.0540410849204701,0.0735342104643682,0.109628208661782,0.0904829126778472,0.0615110210681633,0.0913716616663043,0.0912041875310618,0.0887924789409599,0.0869241148267952,0.0852491928176432
0.2,0.11,0.0546379779011003,0.0749315301464823,0.109539162967164,0.0914196951273749,0.0622066794342772,0.0935066335860183,0.0927604899509702,0.0900034391750843,0.0880608790884103,0.086046846973834
0.2,0.115,0.0535355763686953,0.0762121306147762,0.109179229057598,0.0926885100534655,0.0616039529387583,0.0942521952705895,0.0937431782840611,0.0911989563006752,0.0899881015312909,0.0884343420367048
0.2,0.12,0.0541819421196317,0.0797171184598601,0.108740740676958,0.0955899324802855,0.0618778964961235,0.0959714162603968,0.0960125889508309,0.0942409862181408,0.0928478738488914,0.0907479571977931
0.2,0.125,0.0547520684348555,0.0814262343198829,0.107537045162211,0.0960265833554045,0.0622591003290196,0.0955514298159036,0.0963793899669945,0.0952617316894253,0.0942495687837374,0.0918029568601508
0.2,0.13,0.0542575990025065,0.0848826967735338,0.108525061617198,0.0994655812438122,0.0619797781075898,0.0982551977824146,0.0990861865207661,0.0986113600667304,0.0976933138490056,0.095137143384779
0.2,0.135,0.0533094504986279,0.0868689948288681,0.108919266329829,0.101356359829099,0.060462005694859,0.0994238601319129,0.100600242916108,0.100275852098291,0.0988054864236888,0.0951392871657788
0.2,0.14,0.0535277539983345,0.0882209398398889,0.106336846101696,0.101483514455719,0.0603786856241234,0.0994966236751903,0.100407497023109,0.101029635073333,0.0998121214884478,0.0959835086403356
0.2,0.145,0.0533092468732813,0.09130996731528,0.107544857142406,0.103877346104355,0.0606675364733182,0.101793831630664,0.102706788557047,0.103495819062147,0.102256012161808,0.0987721147155433
0.2,0.15,0.0522278192962735,0.0921623365435834,0.105265442735764,0.104806229960629,0.0589083696186917,0.101271409344727,0.103300969858106,0.104258211225054,0.102889417048312,0.0976803630878517
0.2,0.155,0.0543713617525393,0.0944160108649863,0.10507080405864,0.106176669949438,0.0602121101168107,0.103990066621347,0.105213697729077,0.105894092326354,0.10475019263439,0.10079242018191
0.2,0.16,0.0522561908428554,0.0968861652040961,0.103721982229733,0.108261772962305,0.0576501928313655,0.104634863432399,0.106399061026194,0.107858327340158,0.106854685896397,0.101260467367749
0.2,0.165,0.0534131369173544,0.100286190721531,0.105215735931718,0.111256737163715,0.0595614350802059,0.107369959886595,0.109048721241002,0.110884915646722,0.109510025532647,0.103456590427802
0.2,0.17,0.0530307309018276,0.1021802244432,0.104699209274002,0.112708054662452,0.0593869908423028,0.108256891672396,0.110372997139088,0.112523180917053,0.111088823782253,0.104070849673931
0.2,0.175,0.052172142951587,0.10371349798001,0.10350710947774,0.113748127361714,0.0569744483288804,0.108780919883107,0.111179059086544,0.11354028036765,0.112068764060189,0.104127288370256
0.2,0.18,0.0520320455502811,0.105250834645039,0.103424088266279,0.115565413264571,0.0568089172267744,0.110309478321561,0.112453555168123,0.115356702302002,0.113871082019795,0.106197361859119
0.2,0.185,0.052207159623545,0.108179099309159,0.102845523651312,0.117119586959527,0.0566522684954472,0.109966012228278,0.113301679208624,0.116883188642517,0.114727372276253,0.105775773667155
0.2,0.19,0.0522215009577578,0.109807856616801,0.101159071546393,0.118390795394576,0.0555421306643683,0.110051663820768,0.114026890232555,0.118287078779476,0.116179573893324,0.104968515898336
0.2,0.195,0.051605689895256,0.112889868764715,0.101677011392496,0.120764971758783,0.0552604149955479,0.112942363396155,0.116270757699384,0.120417290256258,0.118148656518184,0.107288535832631
0.2,0.2,0.0522759436103011,0.11466183449212,0.101049377260912,0.122320782027673,0.0560033162265865,0.113194340790941,0.117462425384634,0.122277140539093,0.119521211564145,0.106701249649542


==> simulations/DynamicPanel/results/rmse_T5_N250.csv <==
"gamma","r.x.v","LW","LS","W","S","GFIC","J10","J5","BIC","HQ","AIC"
0,0,0.0557223617648216,0.0420039634214875,0.0436451278148478,0.0355453853218056,0.0452253937205763,0.0384734247331724,0.0371011296021003,0.0400421399386008,0.0401894596523592,0.0427249444051937
0,0.005,0.0570424964215542,0.0437627527543575,0.044799396564697,0.0371761418666722,0.0468818049856644,0.0402364931229208,0.0386153618504504,0.0418680598724514,0.0422513949733696,0.0445494186170124
0,0.01,0.0556320039332581,0.0428409429225496,0.0447147486466,0.0375411058861867,0.0461219292666362,0.0405339910304871,0.0393090869128598,0.0412784903346769,0.0415655540250308,0.0438057994283029
0,0.015,0.0562875296628969,0.043963950189455,0.0449919420097148,0.0382054917550643,0.0462038512164677,0.0404643419699117,0.0391120813272319,0.0424282667495688,0.0424522996252763,0.0446057774583048
0,0.02,0.0547104950938786,0.0434826026855684,0.0448234122483679,0.0371309990776922,0.0452673957984322,0.0400625821878311,0.039043440109605,0.0417940098059685,0.0417707677839194,0.0439108216758332
0,0.025,0.0565885030097333,0.0458185001208387,0.0450959735591203,0.0394431743470645,0.0464139045000693,0.0415483792468802,0.0407304188915767,0.044093507748808,0.0445734279735342,0.0459248467028213
0,0.03,0.0569933225637465,0.0480073365682871,0.0458743619011183,0.0418301213644551,0.0478938367843995,0.0443986989273056,0.0434410599434756,0.0458870475248242,0.0461558329880199,0.0478480674484469
0,0.035,0.0547880858094556,0.0472631540977566,0.0441612142295969,0.0410362707761745,0.0468726176938351,0.0433418897458165,0.0426959340922457,0.0454791931487518,0.0458215978179311,0.0472210688736194
0,0.04,0.0556743437001884,0.0487619903894343,0.0442023417619953,0.0413013200950242,0.0483412752910535,0.0434982481829253,0.0429876537611958,0.0464778805208154,0.0469621254124268,0.0477831064411901
0,0.045,0.0547214671181329,0.0503246858148208,0.0440528289268942,0.0426319965703227,0.0474383045583441,0.0453592816558912,0.0439203029785863,0.0479283400368335,0.0486837098816816,0.0494120845862733
0,0.05,0.055537238394203,0.0514352972911202,0.0448154820393593,0.0440475961847362,0.0480183847806084,0.0456162031401912,0.0450953236359574,0.0494266826278167,0.0495861698874614,0.0502870335972971
0,0.055,0.0562229705721873,0.0535985888239012,0.0452018621761008,0.0466993901155498,0.0499926076162235,0.0481634588234727,0.0478788596167557,0.0515463712369098,0.0518639832204745,0.0527656826762686
0,0.06,0.05608864915453,0.0547938872762131,0.0452453131548385,0.0481033120002505,0.0502207004682411,0.050169986024203,0.0496840892295958,0.0527743004895587,0.0531342764379874,0.0546144898784626
0,0.065,0.0548755248946551,0.056502455185108,0.0451787770420315,0.0495596653057008,0.050029238018656,0.0507287956308579,0.0503160995524548,0.054407040712039,0.0546647080605986,0.0552770092111516
0,0.07,0.0548524160995192,0.0587938364683354,0.0453030230387401,0.0503446265321001,0.0504634403162379,0.0518765894443871,0.0516114139672394,0.0562850783190863,0.0567619492760619,0.0573725437515572
0,0.075,0.0548329614650245,0.0615019908753925,0.0443570124271302,0.0535811784080495,0.0511951957964927,0.0543053464738708,0.0541009873349777,0.0593861026370605,0.0600530056795448,0.0599361364849217
0,0.08,0.0564034422149226,0.06093798737044,0.0450859356320646,0.0534888875702245,0.0524743177565326,0.0556100352802788,0.054466817050368,0.0594260267540638,0.0596971908737872,0.0595003106827261
0,0.085,0.0561257836950678,0.0642178974413191,0.0456165341873839,0.05695629004315,0.0527869755227575,0.057391863000976,0.0571459953081961,0.0619865652505378,0.0620066701740165,0.0615999515484675
0,0.09,0.0564021832751703,0.066588723859872,0.0450895628506166,0.0582079296139594,0.0532277004948802,0.0586819244810095,0.0593582277802047,0.0648774806811663,0.0648986039117971,0.063848829211126
0,0.095,0.0546321805468199,0.0681661391162546,0.0447822097890533,0.0598818763451383,0.0520175301292223,0.0593870560891828,0.0595540758747648,0.0662579436645872,0.0658931224224798,0.0644102393190802
0,0.1,0.0553292425172165,0.0700657562285567,0.0439656704527217,0.0623383302778009,0.0542936444085733,0.0607272989038901,0.0616932570513185,0.0683382233098589,0.0685658493593583,0.0659512471328322
0,0.105,0.055261577278727,0.0733908703260516,0.0451001224963904,0.0657542802095437,0.0551671035583195,0.0632568407715836,0.0641444967336843,0.0717592945192218,0.0715577180822724,0.0691959473016431
0,0.11,0.0556847269834485,0.0743936101067263,0.0455785507053231,0.0664614722337941,0.0550632150705623,0.0645482233577289,0.0655424671964681,0.0728920358729625,0.0729644631611702,0.0692193252274281
0,0.115,0.05341261147143,0.0747864597648217,0.0439415872753827,0.067394093217642,0.0542282965885753,0.0638705009300329,0.0646723121083712,0.0733334250301745,0.0726269410685181,0.0682651234629925
0,0.12,0.0552819692169614,0.0799563749828705,0.0453884903266708,0.0710865592635758,0.0555012182767337,0.0661184853847559,0.0678444102381209,0.0778038026456882,0.0769107939992665,0.0705753950334699
0,0.125,0.0539525560820331,0.0787892338618116,0.044270078102232,0.0717492943233431,0.0550859634662401,0.0665856913962408,0.0681617887069302,0.0773872280443963,0.0767743871262518,0.0707552592318855
0,0.13,0.0540128684424228,0.0832316563101812,0.0447045240263641,0.0751012771826254,0.0552004341117606,0.0682955912768657,0.0707096569595607,0.0816497212310495,0.0801419165627349,0.072858687579273
0,0.135,0.0534743800919634,0.0838346375132392,0.0450299094722259,0.0763042203867005,0.0551003641432377,0.0680695219269088,0.0707048323595229,0.0823154958506986,0.0804179308134827,0.0724601763462875
0,0.14,0.0542141932762168,0.0869356954756314,0.0460335069667266,0.0800306349928171,0.0571409202905815,0.0708119531190988,0.0738929910939462,0.0854405774098818,0.0833934117444302,0.0748964381317678
0,0.145,0.0540611970122819,0.0870467257798662,0.0443905882527887,0.0799185643307875,0.0566666499232649,0.0683911221095441,0.0711690568610794,0.0853561635670187,0.0826270499417245,0.0735473191517677
0,0.15,0.0535962022522169,0.0905359688223846,0.0449533601392011,0.0830282758493492,0.0561713321392651,0.0705873982631745,0.0739300934430125,0.0887736990292183,0.0858242656710631,0.0754352928531477
0,0.155,0.0544860268808904,0.0948843884625095,0.0443656693039006,0.0876566034810124,0.0571203019552706,0.0716517070951917,0.0764029700171549,0.0935076667808043,0.0894589697359622,0.0768050153440365
0,0.16,0.052111700114321,0.0950095469679548,0.0433557852653673,0.087689290446985,0.0545763249671222,0.0689242940985389,0.0738305671864185,0.0937417744475635,0.0882001763022394,0.0733342406783506
0,0.165,0.0536169269006557,0.0963751390900804,0.0457687280617569,0.0903246401181585,0.0558120215727871,0.0711937029873066,0.0763467688001563,0.0953735205457542,0.0901599075298189,0.0755425052499768
0,0.17,0.0536991010312185,0.0973604751652115,0.0455602916582202,0.0909231535489131,0.0561100858178481,0.0707725401345283,0.0760275134606775,0.0956038528481944,0.0902104986048293,0.0746393964021827
0,0.175,0.053223595903376,0.100121135354414,0.0448410906135103,0.0938960177032351,0.0560221283075177,0.0686674700559296,0.0759593921505784,0.0983085679582888,0.0919440958642677,0.0741095434178997
0,0.18,0.0538026023586472,0.102363955356558,0.0447320448530048,0.0973386112308487,0.0559754441181896,0.0694438105916447,0.0756076778054427,0.100597666222072,0.0928983682479561,0.0730038728993312
0,0.185,0.0537441572099323,0.106056385823019,0.04485289409341,0.100053013204531,0.0567486008375155,0.0685020094505402,0.0759255121265346,0.103869741101094,0.094563152149391,0.0739607869422016
0,0.19,0.0532306581412525,0.106461579804794,0.0452772113249523,0.100777784498175,0.0543641818849897,0.0682804136079632,0.0753313776922451,0.104052193770324,0.0944182312537757,0.0724434913624111
0,0.195,0.054074720412799,0.109977407421398,0.0447972383584632,0.10477406212302,0.0566587515569216,0.0669854616475416,0.0754898617044505,0.107512801849309,0.0963548299265228,0.0734222190376708
0,0.2,0.0530024038387845,0.112370572390452,0.0448150860839865,0.107723971129319,0.0543045051920572,0.0670240567468829,0.073317254375105,0.109334215640135,0.0950138712848728,0.0705588437039689
0.005,0,0.0554845161879477,0.0427335538669623,0.0439119644141115,0.0365535961071721,0.0453366922297018,0.039121262590176,0.0378941433382842,0.0408391139911907,0.0412121745360823,0.0425145374513766
0.005,0.005,0.0567509046424873,0.0431167398712168,0.045424960251027,0.0374379934222146,0.0469446229201319,0.0401992296917552,0.0389264774123023,0.0415183568016745,0.0418388940759491,0.0438853815398346
0.005,0.01,0.055695535249325,0.0436505331159835,0.0441588977837482,0.0374990256736859,0.0452383695232736,0.0405351788650719,0.0394218869363073,0.041958830485302,0.0422790187054798,0.0442315769780351
0.005,0.015,0.0562748550055592,0.0437552861278425,0.045111622619922,0.0383583028175691,0.0461524611914783,0.0416936393432132,0.0398685002643237,0.0425926768941226,0.0432035953637662,0.045520099016865
0.005,0.02,0.0552380759785022,0.0451373651123402,0.043253425728815,0.0382221488898985,0.0463579202137143,0.0405262869146616,0.039650135469749,0.0433198143140589,0.0435811187066197,0.0447433203358473
0.005,0.025,0.0549935824998066,0.0448695100566272,0.0443460613608688,0.0384855425850904,0.0451424735445972,0.0409172233259115,0.0394893007340496,0.0431456707391836,0.0433262451987791,0.0452302591666735
0.005,0.03,0.0556140731232093,0.0464764239386508,0.0450129129673377,0.0406444037989704,0.0469411826913708,0.0440542347519285,0.0420739435260713,0.0448962717483477,0.0454738682222614,0.0469674175161451
0.005,0.035,0.0561230927351328,0.0479255134509424,0.0448065770823851,0.0410769305636493,0.0472206627782481,0.043708538168834,0.0427627681117122,0.0459866420626217,0.0461619856275618,0.048163351361729
0.005,0.04,0.0563980494793434,0.0496529647598819,0.045442960170283,0.043074191960834,0.0482853546513647,0.0449828427969991,0.0440795763872821,0.0480729090441884,0.0483010246494635,0.0495090776603865
0.005,0.045,0.0567788441799158,0.0516013420703264,0.0457830419212205,0.0450843817541784,0.0497528551948609,0.0477229952720963,0.0464311884124919,0.0494930354105498,0.0499192037083721,0.0513221906360615
0.005,0.05,0.0548881389647575,0.0509491819800289,0.0447306156528008,0.0446995321758339,0.0481619057471089,0.0467333776722052,0.0458514553344413,0.0488675288443734,0.0494954303263638,0.0513692589688595
0.005,0.055,0.0546623252814879,0.0523359494806594,0.0447237205515837,0.0460806153518466,0.0493965215886093,0.0478706932963664,0.0472333804744549,0.0503840314882743,0.0512435902572702,0.052042674779316
0.005,0.06,0.0565549781390532,0.0561221094964202,0.0463838437414488,0.0498246403107684,0.0511510861189597,0.0511010330483786,0.0505314755400997,0.0545381706333803,0.0547174217665289,0.0553918665328194
0.005,0.065,0.053808796727792,0.0573321343342671,0.043771368661284,0.0500624891587158,0.0489466233893135,0.0513296506610263,0.0507200468747137,0.0553293253896865,0.0553174333156583,0.0554659859181385
0.005,0.07,0.0547146663169934,0.0572393448530111,0.0435225510931245,0.0505611384918783,0.0497337492586497,0.0514223615324344,0.0509530236180101,0.0554444503096033,0.0553198453201562,0.0553934860491443
0.005,0.075,0.053952865476996,0.0600333825210855,0.0435683784584434,0.0516654442454943,0.0495296286675417,0.0535515604041211,0.052834719399286,0.058017603681791,0.0582979674432547,0.0584905265668332
0.005,0.08,0.054183857614095,0.0624887384345832,0.0450412452904865,0.0551113974826416,0.0513788408055817,0.056202125087628,0.0552493472061014,0.0605998059405628,0.0611484941202491,0.0605433450018066
0.005,0.085,0.0550881740059032,0.0645623109011585,0.0446917593668456,0.0575274278667508,0.0523875627157988,0.0578367814464914,0.0575023965396323,0.0627649307140032,0.0630974327264338,0.0621719365917131
0.005,0.09,0.0538650219702638,0.0648391943704123,0.0440892775654997,0.0579054640997697,0.0508923131887078,0.0571207301218382,0.0574775868188135,0.0630200802571826,0.0633343701144946,0.0623475700291963
0.005,0.095,0.0526343418784307,0.0675168286881248,0.0435464750056427,0.0600502263703583,0.0513473150367965,0.058681427831406,0.0596155973228142,0.0657500594820765,0.0652583752807846,0.0629946827403999
0.005,0.1,0.0550408193232111,0.0710067611220701,0.0445368391681023,0.0633414245349882,0.054069403650603,0.0616860446311837,0.0623271453665187,0.0692445173877234,0.0688406289588386,0.0660606722620374
0.005,0.105,0.0549929621024692,0.0736912157113923,0.0438664790321181,0.0657457830984584,0.0539738485619633,0.0640630045431611,0.0647583177311572,0.0717307192580509,0.0716466167326126,0.0688006290236669
0.005,0.11,0.0540234847114291,0.0739626923843883,0.0451803262175286,0.0664167028964393,0.0542875060768984,0.0642317688862111,0.0650562987984721,0.0723733986227744,0.0716548626481512,0.0685567551444404
0.005,0.115,0.0540189081458953,0.0772031256309186,0.0448897076325152,0.0698004747343148,0.054234917191516,0.0658057704211207,0.0676443184662506,0.0753306533195417,0.0745751221174294,0.069855148376566
0.005,0.12,0.0545464723269861,0.0792131029925544,0.0461643771399542,0.0724280674797349,0.0548018856214091,0.067671369375113,0.0690374873496694,0.0775394322182107,0.0766492187859502,0.0709374815060947
0.005,0.125,0.0539318234582896,0.0811892868885403,0.0441684229248657,0.073772192595456,0.0542294347759917,0.0677508550283531,0.0699398804802644,0.0792294727948061,0.0785576619161805,0.0725756691847801
0.005,0.13,0.0543214369159966,0.0817492533361627,0.0454949298010833,0.0743706930706844,0.0552832487894832,0.0680175700134112,0.0703159005843724,0.0801958258868309,0.0784674439743022,0.0721603861383603
0.005,0.135,0.053891647799452,0.0846629232131052,0.0444205286391857,0.0774169814391108,0.0554038351645069,0.0684790828064643,0.071698528510099,0.0833979814507348,0.082023153513455,0.0732681513674467
0.005,0.14,0.0537150401822284,0.0866215043127212,0.0447958393769247,0.0795202983128998,0.0554811304841598,0.0698241998977931,0.0739443666290366,0.0853012988779785,0.0835034678424342,0.07383131784684
0.005,0.145,0.0537132509594327,0.0892438087485052,0.0446620964813912,0.0821302617643786,0.0559340000887555,0.0721020459230764,0.0756354067450399,0.0876744904128147,0.0854846910427093,0.0746621404616281
0.005,0.15,0.0524912258612873,0.0916979550260519,0.0441933128420251,0.0848142062945883,0.0555960547033902,0.0703271398036335,0.0749815301518662,0.0905158528651985,0.0862927027208959,0.0738677486259708
0.005,0.155,0.0531140346452458,0.093368875547542,0.0439333864707379,0.0861501309839781,0.0554260338258884,0.0711803764633287,0.075157381997228,0.0920481462239436,0.0883999755582917,0.0743534012116391
0.005,0.16,0.0528510069597825,0.0949499994434407,0.0434165156734256,0.0889044412382014,0.0553742728352651,0.0693891474529986,0.0748018835344528,0.0934510531228511,0.0891444727778032,0.0746544628581998
0.005,0.165,0.0535486424307243,0.096539240661578,0.0447013484045736,0.0908433782383583,0.0554683070134548,0.0707381177124971,0.0768459156146831,0.0952246356169691,0.0904551047506344,0.073977431188556
0.005,0.17,0.0533590911994464,0.098804455641304,0.044368213475685,0.0922160840482654,0.0549438020974526,0.0706836790567016,0.0761336226598341,0.0975922920797362,0.0910772097438106,0.0755964178024911
0.005,0.175,0.0534173835462111,0.0990504797695981,0.044956165953438,0.0931475764299557,0.0553189179115709,0.0692578174912137,0.075899144399164,0.0980009011230508,0.0914672935608526,0.0737553478029506
0.005,0.18,0.0530214248151302,0.103673256810357,0.0442717128948391,0.0978262381860013,0.0555572483476862,0.0705674700308549,0.0768861669548347,0.101765541732816,0.094401664456717,0.0756378231386565
0.005,0.185,0.0528833699536685,0.106291643977631,0.0440553999962681,0.100896031327175,0.055217154775089,0.0711298417280688,0.0775028116455643,0.104605701211135,0.0948848637009974,0.0748018713942997
0.005,0.19,0.0535946347092365,0.105900761412588,0.0453245607179364,0.10147023284728,0.0542134876670186,0.0692864256222021,0.0762930636892633,0.103467799167175,0.0932683291858099,0.0733513874827589
0.005,0.195,0.0528241055693351,0.107762442362706,0.0441194353533294,0.102952093216735,0.0536730209165736,0.0672606487689796,0.0744700364803112,0.105796615171506,0.0938564236569739,0.0705447320177267
0.005,0.2,0.0540187067555266,0.111707779040668,0.045306472279204,0.10662001050486,0.0554794903166725,0.0683088389153272,0.0758710388931985,0.109221419893512,0.095988158478033,0.0724044980265822
0.01,0,0.0574482939577816,0.0439940787704594,0.0449227015928175,0.0374814760280703,0.0470399375022921,0.0402232691063579,0.0389789975245814,0.0419835604292854,0.0426896381343876,0.0441262868073672
0.01,0.005,0.0566391529286412,0.0430703811913153,0.0452997007560194,0.0366716418716257,0.0465631773880524,0.0396846843121389,0.0383332729429712,0.0414755640716797,0.0419459446239501,0.04356867714854
0.01,0.01,0.0569281767028459,0.0433322477213122,0.0448983493031507,0.0371364671399516,0.0468544805165995,0.0414864792237202,0.0394288822152075,0.0413214387940325,0.0421311629087144,0.0448963920287253
0.01,0.015,0.0560557456871725,0.0443344212785691,0.0443271298323081,0.0377975117465123,0.046990438654478,0.0408275397482204,0.0394062065497946,0.0427528959576408,0.0429594511996492,0.0444979230725035
0.01,0.02,0.0549374873418308,0.0437496325389065,0.0446900472496193,0.0382682206353287,0.0461726789412926,0.0407479308652435,0.0393718449688586,0.0421205835307511,0.0422881203283826,0.0438306639713096
0.01,0.025,0.0556013126636255,0.0454783871473189,0.0441186434841308,0.0393898529605405,0.0461752832385225,0.0416725489580093,0.0401778249772065,0.0435355138366371,0.0439648039143558,0.0449684479036752
0.01,0.03,0.0564867403403799,0.0465259478254342,0.0452972635765463,0.0409190905075107,0.0473497499607912,0.0431089990973859,0.0422364308627009,0.0447981567807192,0.045471570240236,0.0463472603833777
0.01,0.035,0.0553542440656814,0.0467008432656246,0.0434261368058619,0.0408297698396195,0.0469248873519854,0.0427937998720182,0.0416686596227827,0.0448361944442074,0.0453042141649386,0.0467259362795163
0.01,0.04,0.0581535970149606,0.0504917181848046,0.0461442154887532,0.043952636475305,0.0495698891478517,0.0457191816336248,0.0454313961326355,0.0486186770365432,0.0489417686127969,0.0503305642874474
0.01,0.045,0.0566373014035541,0.0508094382944476,0.0444452104512856,0.044398893955676,0.0487015509429471,0.0461371569680618,0.045534959414646,0.0488812765842314,0.0494865781865127,0.0501738474195109
0.01,0.05,0.0537550869785785,0.0523770658057268,0.0454896653819618,0.0469506222042339,0.0483414490648015,0.0476010048138454,0.0474728508128228,0.0505840084212501,0.0506465954727115,0.0510201259481515
0.01,0.055,0.0560268943032341,0.0540001570978826,0.0458098386666666,0.0481153995182686,0.0508989876884072,0.050304430195325,0.0494236511476943,0.0522412500850238,0.0526308214021841,0.0541351050015186
0.01,0.06,0.0550492248144757,0.054935794437222,0.0445365786931509,0.0488288130346581,0.0493498722863279,0.0496913318906825,0.0493824324532065,0.0537805182351225,0.053863179093787,0.05446541325135
0.01,0.065,0.0557994302883921,0.0552048069877915,0.0451613296961745,0.0493528104914067,0.0501982599561996,0.0504745349317303,0.0497798541076104,0.0535815618311567,0.0539900754978087,0.0550338843450946
0.01,0.07,0.0563258982489828,0.0602552977841532,0.0462545460130654,0.0530012951868032,0.0516644198789577,0.0547414397267722,0.0541979063803,0.0580759936492796,0.0581256034509911,0.0584362336004098
0.01,0.075,0.0563347232313042,0.0604938835972484,0.045214278590105,0.0542869061866781,0.052012152224512,0.0545720018448778,0.0544448640429328,0.058588712868678,0.0589035878558874,0.0594551846052275
0.01,0.08,0.0540695927332511,0.0628503965339126,0.0445389834840897,0.0559330016202078,0.052125425463829,0.0565003789968371,0.0564336707606568,0.0610880613574861,0.0613644715153188,0.0608766990389477
0.01,0.085,0.05494482435018,0.0643142063971841,0.044972917957342,0.0573107011117317,0.0516683792430506,0.0579319878289285,0.0573941260599295,0.0626349110715187,0.0630537324763403,0.0620069163235149
0.01,0.09,0.0549816546868985,0.0669252121051053,0.0448144858172953,0.0601307550184101,0.0523537527601157,0.0596602703740964,0.0602550474821854,0.0651902225402151,0.0652626650138718,0.0639830590121008
0.01,0.095,0.0549219156885649,0.0675636324872622,0.0454317669015419,0.0610980258056185,0.0533059327198597,0.0609195430783005,0.0610586168973303,0.0658437386265279,0.0661174387187083,0.0644734330777893
0.01,0.1,0.0547704786485711,0.0689001867825553,0.0443487856244123,0.062172736244068,0.0537575420732337,0.0604230204706753,0.0614672851226648,0.0668563745705444,0.0667911253717838,0.0645476074704449
0.01,0.105,0.0536287810327683,0.0710699977375282,0.0440752476313742,0.0638682959194288,0.0523158696288008,0.0615238649891059,0.0625591327588205,0.0693834336869138,0.069121556224167,0.0660871241070339
0.01,0.11,0.0532238006501543,0.0733221202796234,0.0444031305343458,0.0675591770362299,0.0538913821252823,0.0643678357856338,0.0653471469579408,0.0717567777381809,0.0717579091307495,0.0677732056362233
0.01,0.115,0.0554902964508283,0.0780606697774963,0.0459306137016635,0.0713619499607001,0.0555981955009153,0.0676027378979688,0.0686046307128768,0.0766490085504705,0.0764721305141823,0.0714882966881747
0.01,0.12,0.05282946406731,0.078926946757741,0.043852101780726,0.0716768503063503,0.0531677118176089,0.0662197978155558,0.0687894097805666,0.0769093881484459,0.0765296676627096,0.0710357200393266
0.01,0.125,0.0548645393763512,0.0816798711252915,0.0454315598359767,0.0748144815378882,0.0555832362361999,0.0690127142617151,0.071434998066282,0.0803617557692256,0.0791814778142664,0.0727847838295962
0.01,0.13,0.0528694697450185,0.0832394266671177,0.044764325740535,0.0759824076547908,0.0543805098806359,0.0689347235855351,0.0716298519240969,0.0816541336368128,0.080046148647776,0.0720580641638331
0.01,0.135,0.0545277988851208,0.0849474361846341,0.0445033325744983,0.0784115610370743,0.0552189709456869,0.069089500178685,0.072518950250301,0.0835698761937641,0.0819081009783676,0.0735720570749383
0.01,0.14,0.054438696605602,0.0881336175972729,0.0447634585211172,0.0813886599161046,0.0568941969565026,0.0711782352202045,0.074310811442952,0.0870730445321696,0.08459780755949,0.0754582491718894
0.01,0.145,0.0548718772058789,0.0884176817942917,0.0466196179672747,0.082132418882722,0.0559925474413345,0.0721619018890699,0.0753195732016804,0.0870085775821176,0.0846954577500603,0.0747502302779309
0.01,0.15,0.0555907914914155,0.0904276218671332,0.0450765295628376,0.0836890910340507,0.0557548635157817,0.0701299541561118,0.0741310042393747,0.0887118069556511,0.0850104879115073,0.0746561045801525
0.01,0.155,0.0537258762573073,0.0919664990701455,0.0449882744469501,0.0859074778156168,0.0550647243122997,0.0713054127500091,0.0758500533488782,0.0904690207114189,0.0871294120101842,0.0744378405052584
0.01,0.16,0.0530491206954922,0.0951432470560441,0.0442345421967804,0.0891738705715067,0.0555695649740638,0.0720341985925303,0.0763147207692731,0.0937945608890745,0.0895248892734886,0.0762258570982624
0.01,0.165,0.0512287507945014,0.0971561575714243,0.0427174881528145,0.0906519035311091,0.0539065351116787,0.0712404674858009,0.0759607912797031,0.0954018903696599,0.0902564236836025,0.0735312247121367
0.01,0.17,0.053768926243815,0.0986710789260969,0.0445813384309273,0.0925750204722679,0.0556981401181574,0.0716492026910755,0.0773230720390871,0.0974550218274162,0.0922999315603189,0.0745045187420248
0.01,0.175,0.0540362776891314,0.101292892319169,0.0455924861566924,0.0952426177778654,0.0552720596473058,0.0710285757973024,0.0780884858685321,0.0994598406291981,0.0932678423436433,0.0753129650849601
0.01,0.18,0.0537113043747524,0.102887850527225,0.0453236899404867,0.0974836671174883,0.0552156460186248,0.071921977722467,0.0782585005575201,0.101257123595613,0.0948214865568649,0.0747405778189494
0.01,0.185,0.0536309271946881,0.105371725511957,0.0445531418970718,0.099827021612938,0.0540501041380111,0.0689601774941243,0.0762723301020558,0.10314684842694,0.094547216959421,0.0739736015909048
0.01,0.19,0.0541115178405295,0.106348071947822,0.045091144827434,0.101325223919454,0.0547723790199497,0.0694560592981379,0.0777373252195443,0.104315705176653,0.0953260893181802,0.0735271504563706
0.01,0.195,0.0532457248701219,0.107456621922272,0.0434296713561362,0.102445460433425,0.0543890996362075,0.0685242790605298,0.0755252811234745,0.104552874247712,0.0948309732534137,0.0738589875878574
0.01,0.2,0.0540344624873764,0.112500372954096,0.0447550253166551,0.107823590703344,0.0535751626614293,0.0685023084540508,0.0753380276321957,0.109733223662339,0.0975000560026639,0.072612952542744
0.015,0,0.0572893041340582,0.0429351366268355,0.0450605540651993,0.0369122963872573,0.0469887341327642,0.0398057332836593,0.0385447939056642,0.041584834540522,0.0423883438250488,0.044201503544267
0.015,0.005,0.0562506337594488,0.0432197285671437,0.0445824052206409,0.0369600073959557,0.0464493836989453,0.0396240556451903,0.0383248720248894,0.041485349632225,0.041936566115739,0.0438612717552262
0.015,0.01,0.0564577593610641,0.0429253986561982,0.0444513005786195,0.0370696302445127,0.0468418918139804,0.0397780460512901,0.0384716689862832,0.0411643565473085,0.0413860963683032,0.0435621069781161
0.015,0.015,0.056602041231553,0.0439799337454225,0.0437681644404849,0.0377130661638299,0.0464542372132723,0.0403313025734992,0.0391224327765496,0.0420537503789923,0.0424283306119881,0.0441354015960433
0.015,0.02,0.0554619235418816,0.0443905563360028,0.0446244425466934,0.0387981676036047,0.0456731683404836,0.0409934217973154,0.0405393461106951,0.0423899751690917,0.0428274082983344,0.043815725760414
0.015,0.025,0.0563802708721487,0.0456010413868083,0.0449918425809936,0.0400162652949267,0.0462394965737913,0.0424557023169176,0.0411442173831292,0.0441081658588693,0.044258942304564,0.0458372184142634
0.015,0.03,0.0564318425384955,0.046737345825604,0.0450951121059906,0.0408319555559953,0.0481529484715777,0.0432138185573407,0.04205945368233,0.0453389229031332,0.0457073205623593,0.0471873808447358
0.015,0.035,0.0572233438928224,0.0488638867892956,0.0450512766145339,0.0424647185284947,0.0487385401858263,0.0440142959700497,0.0431889994544471,0.0467927512563358,0.0473834742969395,0.0486972698906968
0.015,0.04,0.0557018332439609,0.0479030659882635,0.0456023463120914,0.0430768418151961,0.0479610472418435,0.0455527443069032,0.0443590324870248,0.046434606705972,0.0469972116124233,0.0478961155875447
0.015,0.045,0.0568463589754091,0.0507184483636832,0.0456117682279108,0.0454097808258128,0.0502283395546387,0.0473702756431733,0.0466418600599522,0.0493917110330179,0.0498388345833864,0.051090175600859
0.015,0.05,0.0547085127949849,0.0514636124843498,0.0449932780087364,0.046113833792356,0.0485754535224694,0.0479129039728604,0.0471878084878812,0.0497633981513424,0.0501543095163431,0.0513729178269312
0.015,0.055,0.0555267705233301,0.0534613220007399,0.0456662475932694,0.0482649869017837,0.0500525784876761,0.0496221296856251,0.0489626632582035,0.0521738303995096,0.0522686758028635,0.0530754986129981
0.015,0.06,0.0553904520150464,0.0540035754030689,0.0445708627478778,0.047765427503105,0.0498797151373735,0.0491959087376665,0.048564130586327,0.0523547965130807,0.0530045996020963,0.0537216819001718
0.015,0.065,0.0549328424984023,0.0556224996616553,0.0448905976931793,0.050810809112061,0.050039500860433,0.0520880117286677,0.0517615611330799,0.0544722975453748,0.0550887461425748,0.0548921959308269
0.015,0.07,0.0546063278315628,0.0585306590887905,0.0445777611473905,0.0520699990135757,0.0505662756374319,0.0527014320021663,0.0525351063681381,0.0566074974735566,0.0569169546220993,0.0574428440665282
0.015,0.075,0.0552531091778686,0.0611796432584078,0.0449495723236558,0.0552589850404721,0.0518183177783555,0.0555281695507967,0.0554004106702019,0.0595995982516897,0.0595361282964737,0.0590142037399367
0.015,0.08,0.0537172027998107,0.0615552747184664,0.0439038541863426,0.0561235628412465,0.0505162491087374,0.0561971699904721,0.0561341413126665,0.0600990865263544,0.0602236462810938,0.0598121433308319
0.015,0.085,0.0540566047901052,0.0630389920195556,0.0440737325245807,0.0567142013852114,0.0509876543375425,0.0567187829428327,0.0567011417382766,0.0610051876291759,0.0615435309766606,0.0611014919255621
0.015,0.09,0.0537412148682956,0.0661672699897118,0.0446905627611523,0.0599923456614948,0.0523502636646938,0.0590155496235209,0.0593590638369811,0.0647875147859946,0.0648858825020913,0.0629469965687063
0.015,0.095,0.0561606088148659,0.0675164031648985,0.0458097117630713,0.0611776274719155,0.0538291669505614,0.0601591134415673,0.060280349985818,0.0662477756978953,0.066698153258514,0.0651578528705497
0.015,0.1,0.0553110084466088,0.0707771045719638,0.0458733245770214,0.0643239029146175,0.054377169577542,0.0627391787746091,0.0637106428003789,0.069369365649342,0.0686571581342383,0.0663732874127992
0.015,0.105,0.0535190841552421,0.0722332419180864,0.0445146104399475,0.0653817274453187,0.052617865875908,0.063614069450175,0.0643920564360345,0.0708674506185899,0.0705378068984667,0.0676391893110748
0.015,0.11,0.0543848318085001,0.0753527557175285,0.04427044057339,0.06822407666138,0.0543123080554334,0.0652903813193617,0.0661644172796315,0.0742078729866049,0.0738468931708485,0.0695979121876106
0.015,0.115,0.0550968434212687,0.0784374300189923,0.0462540514980466,0.0718167652680717,0.055574789219599,0.0682605060297617,0.0695320632016509,0.0766363054004263,0.0759754418214179,0.0708419579746652
0.015,0.12,0.0553498348669086,0.0776016285120822,0.0439258834300271,0.0712819825043823,0.0546895919510358,0.0670632085496212,0.0682924401184816,0.0762211276686638,0.0760995452753158,0.0711581386115148
0.015,0.125,0.05456410315337,0.0805392250829004,0.0456253836341228,0.07447389055895,0.0551396016591568,0.0691977067194615,0.0710630323500028,0.0792063307390274,0.0782054033297172,0.0733330473304997
0.015,0.13,0.052820985636659,0.0812852637376758,0.0444255877865445,0.0748926588747036,0.0534750635058248,0.0686855565108114,0.0709457681322961,0.0793221041066243,0.0782742435026752,0.0719333138173876
0.015,0.135,0.0551259239712259,0.085487555391778,0.045871017030787,0.0796668930552513,0.0557550444859208,0.0720263388437554,0.0740481844485715,0.084493027596954,0.0824624699007763,0.0748781444580523
0.015,0.14,0.053661021253514,0.0857111944607107,0.0445526459618075,0.0794378732363861,0.0538559193022324,0.0698079543805022,0.072938122391489,0.0843012962717601,0.0828502625382719,0.0740623852977493
0.015,0.145,0.0534808073096276,0.0880832969744746,0.0449276695259687,0.0818878520516864,0.0542109551771165,0.0714475033713684,0.0749848206014839,0.0867480660173895,0.084551496178888,0.0741390557935413
0.015,0.15,0.0545529843180598,0.0914378411619872,0.0451451497053075,0.0851643769048998,0.0540984606980564,0.0727189559037985,0.0761979314572679,0.0901433561432734,0.0873544941521136,0.0757750509380628
0.015,0.155,0.0522185970097613,0.0931557043426022,0.0442773633768583,0.0867693769221856,0.0536011847221785,0.072224532762642,0.0768849536335518,0.0918289123862377,0.0881575269980598,0.0760043493877309
0.015,0.16,0.0529135511006068,0.0966060418740684,0.0452166030815948,0.0895397146735992,0.0542639358141168,0.0726028436604294,0.0772105086517625,0.0949218863252474,0.0895940518471958,0.0752712293952701
0.015,0.165,0.0525170688883063,0.0970956165059043,0.0445279698478609,0.0915428765803482,0.054637404003767,0.0724791829198786,0.0784146819883899,0.0956876406991227,0.0906315239682182,0.07437213922508
0.015,0.17,0.0529291980650187,0.0980803575296745,0.0452466658515576,0.0923659195271258,0.0535096736534802,0.0720714048788395,0.0781094947222655,0.0968908854934526,0.0909631040083254,0.0741963669281591
0.015,0.175,0.0537464915214384,0.101127713341534,0.0452539266731936,0.0959944044177586,0.0552316392821559,0.0731142269015899,0.0792398408539818,0.0995425840059298,0.0932842189842784,0.0759760984477348
0.015,0.18,0.0539241853229118,0.103692033130036,0.0450575915961343,0.0984825852086504,0.0543005443733519,0.0727100531904529,0.0790049404875857,0.1020723418455,0.0950036799344505,0.0747041930909719
0.015,0.185,0.0536833700415411,0.105268190874921,0.0458180541684855,0.10024530132205,0.0540889564442906,0.0720507823661833,0.0796998723025412,0.103269573985129,0.0955224433362638,0.0752358248757963
0.015,0.19,0.0538746613879548,0.108351359290813,0.0444588215949971,0.103266999335577,0.055874204617755,0.0712837615297262,0.0788770683951252,0.106201235320051,0.0964301419593605,0.0742106059940651
0.015,0.195,0.052193870529053,0.108888661508233,0.0445027505112321,0.104877132196246,0.0527414426140938,0.0698518353802505,0.0778476805713897,0.106527160260021,0.0954524487747677,0.0719545460167911
0.015,0.2,0.0532584829059847,0.110043785749767,0.0448058734781262,0.105304517859979,0.0531239775859399,0.0696919510417075,0.0751501928553537,0.107374976619633,0.0952159062095312,0.0715309251696165
0.02,0,0.0563186290143514,0.0430956392779771,0.0458659991877839,0.0373516740626702,0.0474405897223931,0.0397178627092286,0.0389826919044369,0.0412544066121149,0.041525899120917,0.0432121400824237
0.02,0.005,0.0573293847787828,0.0447746212951579,0.0460502139085077,0.0386846322366215,0.0473712649029002,0.0412210320149921,0.0400867131191179,0.0430907139085868,0.043531434131246,0.0450026503873909
0.02,0.01,0.0571454957584515,0.0434594321191468,0.0461438649514929,0.0385958970190948,0.0472314013251835,0.0410315072455929,0.0403528072634749,0.0421124072880103,0.0424187400774635,0.0444852443843069
0.02,0.015,0.0571151751823538,0.0443343798975336,0.0459295063103358,0.0394027599773471,0.0480292269944966,0.0419631276411954,0.0408218129457525,0.0430650176582641,0.0436758030201826,0.0451531538513735
0.02,0.02,0.0560810770252649,0.0447640130239249,0.0448789627457269,0.0388066662783162,0.0470740550014149,0.0414026458091084,0.0403100549167467,0.0432991950825043,0.043862106810789,0.0459595449536859
0.02,0.025,0.0553782326146183,0.0457400612362201,0.045063453796372,0.040240459684867,0.046576377063398,0.0424336592954586,0.0413759644717001,0.0440383663012908,0.0442043153138425,0.0458679369142777
0.02,0.03,0.0567823940879796,0.0460654041855431,0.0454057167905982,0.0413407333290272,0.0484239726094596,0.0431161674283927,0.0424347120829998,0.0447864154355739,0.0449278523132377,0.0467072143565509
0.02,0.035,0.0566272088678124,0.0485046909412804,0.044877757037743,0.0424998403725735,0.0483093432389551,0.0448333236458952,0.0435976164710464,0.0470400453204488,0.0474077217567082,0.048916809127781
0.02,0.04,0.0562673092495498,0.0493548580812043,0.0452280424988394,0.0441066224496445,0.0489935471395568,0.0461944624567975,0.0449868122539827,0.0479736419818623,0.0482387525335322,0.048968295134681
0.02,0.045,0.0586662891070441,0.051081685835017,0.047209034791308,0.0462014261881834,0.0519121834748374,0.0484334609594736,0.047608911984788,0.0496208810656671,0.0498844704392904,0.0516238794757079
0.02,0.05,0.0578088585870905,0.0525654449098361,0.0457295686278167,0.046883695618771,0.0511039549744058,0.0486005093790019,0.0479900113057146,0.0508371985996066,0.0511376040219255,0.0519142859561269
0.02,0.055,0.0562383659787254,0.0546409131301167,0.0456625414051131,0.0492120278868059,0.0502905750471074,0.05032689395234,0.0498285442417375,0.0533065066048534,0.0535046540949308,0.0540574698835223
0.02,0.06,0.056202939174599,0.0558045968857301,0.0453513343222201,0.0501864715884888,0.0509796126418603,0.0517152580635837,0.0512756944196645,0.0539343787369138,0.0540283169094596,0.0554632325969298
0.02,0.065,0.0566317656013724,0.0585404831443685,0.04661984782566,0.0531159228347538,0.052669268958938,0.0539037794312754,0.0535308013066976,0.0572720556787889,0.0574689304097476,0.0574103148866728
0.02,0.07,0.0556258469643591,0.0597011057614083,0.0443098700822627,0.0539138191647616,0.051295143985225,0.0539837739103797,0.0539981020044956,0.0579434682238539,0.0582623626606388,0.0581480981899726
0.02,0.075,0.0557280886533862,0.0603996006782196,0.046458836225744,0.0558289962797603,0.0524731371800145,0.0561051313414614,0.0565976398689884,0.0590769543549409,0.0594963864854913,0.0584982043499988
0.02,0.08,0.0536532393900269,0.0611056850007561,0.0461934559858473,0.0563880680393318,0.0516579415447962,0.0570230860314879,0.0566789874251756,0.0600289013418085,0.0605364545266099,0.059817031370524
0.02,0.085,0.0540100610885772,0.0645471220250709,0.0452792614702119,0.0587920087876481,0.0515900852492792,0.0585134018644772,0.0582705326271782,0.0632793637885627,0.0636615666224705,0.0625316134920219
0.02,0.09,0.0551330175581545,0.064541931443306,0.0451201000161112,0.0598034410951585,0.0534597030427913,0.059178001758617,0.0596047992432013,0.0634469101300984,0.0634350098658674,0.0624059265992267
0.02,0.095,0.0558996449475845,0.0691974154963564,0.045579349728248,0.0630365202525802,0.0543887099304914,0.0624182212047447,0.0622470966524141,0.0673997459232276,0.0676667986773539,0.0664433104105514
0.02,0.1,0.0547421862101485,0.0709831997470409,0.0463365413900074,0.0657274924358488,0.053968336148849,0.0646894857659031,0.064779611184758,0.069709318176282,0.0697449402475343,0.0675991475671402
0.02,0.105,0.0541459313700997,0.071771586082279,0.044314112980647,0.0654550155697284,0.0525835278057511,0.0629906620196482,0.0643601620428417,0.0702148958911141,0.0697270551826504,0.0668840820469465
0.02,0.11,0.0546022820034006,0.0749324909464406,0.0453537044080373,0.0688461563300645,0.0543554456120289,0.065897428221454,0.066535249135432,0.0735263920689986,0.0730747342196345,0.0689009623281211
0.02,0.115,0.055161325502923,0.074607757176425,0.0457837761953701,0.0692979112705672,0.0552311093651117,0.0658487639952046,0.0673841488330926,0.0732487475621667,0.0733554089599058,0.0697751911522073
0.02,0.12,0.054150646806868,0.0767297323279641,0.0448037510328054,0.0705914034459209,0.0529749896290773,0.0662289556098871,0.0674461387941795,0.0753914298295844,0.0748516725770497,0.0704759077826445
0.02,0.125,0.0542096452743214,0.0786131783993183,0.0449523572814708,0.0728354952001716,0.054643114973684,0.0676633534387388,0.0698409161341333,0.077617910170953,0.0770338970678754,0.0715153801188893
0.02,0.13,0.0534196556145034,0.0835599708064627,0.0443342461451745,0.0779316385359744,0.0547574646977424,0.0708079971942929,0.0730565258491543,0.0823829863286025,0.0807558203553107,0.073278506396299
0.02,0.135,0.0541488477995782,0.0855688563489857,0.0449714010973058,0.0792385010819063,0.0549327543805906,0.0714847413588773,0.0740515146327978,0.0839814885209125,0.0824704830911918,0.0738081585004052
0.02,0.14,0.0557423927125709,0.0887605602150979,0.0463814639098622,0.0831202521685318,0.0568054590027877,0.0740431486828026,0.0772694069516546,0.0880283170363937,0.086425166045961,0.0771431144511603
0.02,0.145,0.0554913122405345,0.0898960539707408,0.0456600732145247,0.0837004387964859,0.0558603468858605,0.0732361562369694,0.0766762339870052,0.0878477328168045,0.0865947526921196,0.0769810414026392
0.02,0.15,0.0529871255448081,0.0912662101787757,0.0445602797579954,0.0858825056227527,0.0532487851562662,0.0731405570836824,0.0771873629822939,0.0901550581271539,0.0866945590937511,0.0755203593066131
0.02,0.155,0.0537192155335287,0.0926277830236081,0.0452220884732573,0.086719814222572,0.0548834039870722,0.0729120687431852,0.077003055858144,0.0909154280992509,0.0876783684866052,0.0752123064963048
0.02,0.16,0.0525167966318611,0.0944265243982983,0.0447027872902106,0.0892985310752982,0.0539236719598936,0.073011232611543,0.0782936425621273,0.0931064531985477,0.0890832276373603,0.074998987959389
0.02,0.165,0.0527477487684249,0.0978317061590904,0.0444410611992512,0.0922390241843426,0.0539838192819922,0.0739684466316746,0.0786438149584537,0.0963484747189615,0.0911540851977179,0.075848593695536
0.02,0.17,0.0546753443654685,0.0989258175450936,0.0459848523460066,0.0938722833869538,0.0548355096743618,0.0727420563490261,0.0785831464728826,0.0969222997068656,0.0912149129451456,0.0758345454124325
0.02,0.175,0.0544614247024093,0.101408799595115,0.0451949346455646,0.0962654794516974,0.0541786155813245,0.0726915243380421,0.0790512424006369,0.100069404819098,0.0931407130256591,0.0754798854399292
0.02,0.18,0.0530442523388672,0.103830371430821,0.0457803487378822,0.0994142804000547,0.0544122369809688,0.0726334120503071,0.078945440074576,0.101705573617295,0.0938394037981662,0.0736139562327772
0.02,0.185,0.0530781174627152,0.105472092339199,0.0442568397608935,0.100430415305326,0.0532704433427062,0.0716192998189977,0.0785255123505644,0.103814708503117,0.094995098853756,0.0738655320437971
0.02,0.19,0.0530205850897967,0.107488994573104,0.0453916328951976,0.103172540559952,0.0532623227823766,0.0725235212814753,0.0798668023319448,0.10523248555825,0.0960546682065449,0.0743672009785338
0.02,0.195,0.0535796342020683,0.109655119177371,0.0452509848379285,0.105464660199328,0.0537390557620118,0.0699654945879304,0.0780394836074187,0.107730807789951,0.0957898734051683,0.0730706240799402
0.02,0.2,0.0534831358154601,0.110973814039883,0.0451922710481965,0.107006793072613,0.0525319821777674,0.0699395228972487,0.0768805621228828,0.108012329760225,0.0948287326019671,0.0723475291003934
0.025,0,0.0580836701397232,0.0430905481175396,0.0466588011683848,0.0371029745991459,0.0474300027184663,0.0410639894059041,0.0395328058775347,0.0416150891007877,0.0421601474691016,0.0448965833101046
0.025,0.005,0.0573782250950299,0.0439535655667128,0.0462930529992376,0.0379781235360317,0.0476078264194566,0.0404958186635681,0.0392148759564812,0.0420954926066633,0.0423482236466236,0.0442070002869116
0.025,0.01,0.0575737032584423,0.0450667505807888,0.046538671828034,0.0391983341995342,0.0481376043307492,0.0427814801059628,0.0411068934964568,0.0435900444050357,0.0441675765966945,0.0462035408014046
0.025,0.015,0.0572458518424821,0.0438091607652851,0.046974987140219,0.0393381559919216,0.0477656776892487,0.0418479610157912,0.0408069165974405,0.0425858471085073,0.0430180288851625,0.0455325736874051
0.025,0.02,0.0556462433133281,0.044501808047374,0.0461954968889646,0.0394157777782427,0.04601072652862,0.0415290011147238,0.0404762975527768,0.0435254848520632,0.0434945292883328,0.0449828453909414
0.025,0.025,0.0572121323707232,0.0451292385351492,0.0469009253155069,0.0404765422557594,0.0483659604187843,0.0429802144094114,0.0419710398434461,0.0440552677918634,0.0444689351614068,0.0466693925056836
0.025,0.03,0.0559553866794562,0.0469256553430616,0.0462444434801923,0.0427353915479915,0.0484859242686518,0.0445149007783752,0.0438108407769503,0.0453739445823902,0.0456061489570499,0.0471487082530836
0.025,0.035,0.0556090948688655,0.0475599212011983,0.0461817874860358,0.043255892885678,0.0491313705056608,0.0455804632153166,0.0445856503146862,0.0460613225611457,0.0462105536036256,0.0474663564827429
0.025,0.04,0.055773098933254,0.0493564479383493,0.0462636440845229,0.044544895773468,0.048930066256799,0.0466413227423769,0.0455506576492944,0.0476551820371613,0.0479023208484197,0.0495506528642291
0.025,0.045,0.0560759257433341,0.0499647225732016,0.0460506727106939,0.0453294089306242,0.0484828595565464,0.0471519223509484,0.0464907151366788,0.0487239989347535,0.0490111477504594,0.0504559621984479
0.025,0.05,0.0559384412199732,0.0514183698606771,0.0463119349004003,0.0471225551062906,0.0497047406187814,0.0492266858828007,0.0482106865139899,0.0499535069181312,0.0502453016338343,0.0515119289131115
0.025,0.055,0.0556809333958695,0.0539353881284806,0.0463443100748591,0.0494686125808011,0.0500995039179568,0.0501405832404063,0.0495371482658532,0.0525417420366904,0.0525772406436321,0.0528065808375204
0.025,0.06,0.0566012828383429,0.0553028215534117,0.0462122634396515,0.0506559911278564,0.0518544159287234,0.0528051781844132,0.0521312069197106,0.0543997514977911,0.0551695067407542,0.0566883840049071
0.025,0.065,0.0559473338880868,0.0582040104704982,0.0455966073400328,0.0532955912877592,0.0518189372245588,0.0535229354030448,0.0535971847595586,0.0571236908974848,0.0575184279302776,0.0579009317649668
0.025,0.07,0.0571466779782138,0.0606121779782246,0.047286990404237,0.0551116295552712,0.0528366174494872,0.0559856304302162,0.0554952099109086,0.0592076353866372,0.0594173073612948,0.0595124615363079
0.025,0.075,0.0557292513760144,0.0606609265275347,0.0461872673574587,0.0554821282210066,0.052864212402647,0.0564898295980397,0.0561410261841841,0.0595149479458744,0.0597290593360219,0.0595477921149882
0.025,0.08,0.0547946923686518,0.0636001139588625,0.0457273230640047,0.0582412097895692,0.051983653022396,0.0576969306147973,0.0579309618320657,0.0619673325316083,0.062324493281833,0.0611643368563581
0.025,0.085,0.0552754831612763,0.0643477612317347,0.0456547809233098,0.0592498005083139,0.0529994132559287,0.0582549071912381,0.0585186556123855,0.0631783616129408,0.0630240056875997,0.0627825365941581
0.025,0.09,0.0537099137657372,0.0652912677700206,0.0446960638526015,0.0598623602053134,0.0521047081016119,0.0588424534201765,0.0592150356975512,0.0639018880014688,0.0639354632798126,0.0620210542887376
0.025,0.095,0.0549717268027282,0.0687496341098618,0.0470628067481404,0.0642277943373204,0.0543850888181973,0.0632431720643445,0.0632506779137964,0.0671628792836356,0.0670375782218929,0.0656560271779033
0.025,0.1,0.0559763810488628,0.0717871160095081,0.0475683534850191,0.0660439036500545,0.054743498369733,0.064747766888325,0.0651420724594616,0.0706195701051429,0.0704247131617096,0.0681010046580422
0.025,0.105,0.0550431038716252,0.0728967875978411,0.0461133815627909,0.0672965458452993,0.0551839638746977,0.0654928166938088,0.0657922288899596,0.0717988370510638,0.0722022279918962,0.0690956568057791
0.025,0.11,0.0532215000809331,0.0741851739023966,0.0452701687200607,0.0689760053300095,0.0529401683911877,0.0656133794880578,0.0670059875091487,0.0726369531898367,0.0724171650750503,0.068368244003741
0.025,0.115,0.0547137924876962,0.0760817743909065,0.0462160909118757,0.0715687340916816,0.0550548472040732,0.0681764775063779,0.0689011876716623,0.0749004114678121,0.0748738161713256,0.0706521433138328
0.025,0.12,0.054365529196059,0.0788431127244834,0.0452761335791933,0.0737173543667601,0.0547811325134534,0.0685670048522716,0.0704557521960292,0.0771592692065142,0.0765560288610494,0.0716560759866453
0.025,0.125,0.0541679671080711,0.0811522068428067,0.0462865922280407,0.0755632569430999,0.0545514962170363,0.0700870104620295,0.0721132727438903,0.079965681627409,0.0792961190974042,0.0737395488374888
0.025,0.13,0.0542074612758493,0.0827599273483565,0.04511702534643,0.0776065864616529,0.0552375372439922,0.0707599959359541,0.07288317397519,0.0816747319221894,0.0805536805191714,0.0743813803386173
0.025,0.135,0.054576278954764,0.0835990979254412,0.0453462831544575,0.0782951227360108,0.055117504074732,0.0707780903500096,0.0741149250379698,0.0824343864460916,0.0815916288071648,0.074331037579307
0.025,0.14,0.0537688196291939,0.0862439952827555,0.044827707377672,0.0816884703716872,0.0540161491932088,0.0723512642446831,0.0757283362901516,0.0853039515432863,0.0835077492268867,0.0747865546803794
0.025,0.145,0.0544145838303988,0.0882768176084795,0.0451680929083658,0.0834600586579925,0.0538603134122587,0.0731680609996716,0.0760769682420144,0.087022395366795,0.0844633865843596,0.0756217468628775
0.025,0.15,0.0540340680570059,0.0923093020684705,0.0457143172747887,0.0869277201140356,0.0556443313949993,0.0745537893383992,0.0785613560423006,0.0906968055714923,0.0879773518694271,0.0768819523537867
0.025,0.155,0.0544045306137995,0.0920326812372004,0.0448171604731859,0.0871172189524481,0.054836219216804,0.0729911416312535,0.0773058496349805,0.0911479692105271,0.0879650301018007,0.0749889128770074
0.025,0.16,0.0530304022073767,0.0955625636369682,0.0455301105871482,0.0905413837191205,0.0531931568936634,0.0739539185972839,0.0788905274246164,0.0942718780277954,0.0900996832020497,0.0762794188001289
0.025,0.165,0.0528464897229654,0.0975817296869053,0.0456824882425687,0.0927400265561935,0.0538725478919116,0.0748083895731906,0.0803255476785974,0.0958597580540476,0.0914571731820006,0.076710444962609
0.025,0.17,0.0535850562711745,0.0990569452313107,0.0453540258212845,0.0942914966838773,0.0541459567141041,0.0753780375790965,0.0800304689334771,0.0973979506432847,0.093176676530028,0.076620957814491
0.025,0.175,0.0538258266297233,0.101666508960472,0.0461562814051021,0.0972704542305762,0.0546525188974233,0.076039142809944,0.0819875759814745,0.100231896494276,0.0941406600026883,0.0780414531444749
0.025,0.18,0.0517367016330746,0.103354436757398,0.0441821801263767,0.0992579957574624,0.0515458362295776,0.0743745325508777,0.0812441307632276,0.101871363259065,0.0939420232837972,0.0754481878495825
0.025,0.185,0.0531370427109979,0.105430402273273,0.0454027504877788,0.100921994565487,0.0536391700953922,0.07338467181197,0.0816700106732186,0.103864044973577,0.0967758150977628,0.0762958101126249
0.025,0.19,0.0532881611576641,0.109210310722198,0.0454700231504855,0.104682664170936,0.054044523155225,0.0730312900158181,0.0800953386433136,0.106850002814122,0.0971436659089015,0.0765311231302248
0.025,0.195,0.0521519810808607,0.108883279283956,0.0450598149919446,0.104880225789813,0.0529003976397907,0.0732306468418801,0.0811682847761404,0.106856109075765,0.096100096399257,0.0733266578044439
0.025,0.2,0.0538866983582625,0.111652013458135,0.0450801738129723,0.107743110870629,0.0517970132280362,0.0713689664783878,0.0781972893074499,0.109361204281839,0.0965539133374145,0.0719787006624144
0.03,0,0.0571525596741559,0.0428300457655905,0.046566301458854,0.0365932087351339,0.046663289958395,0.0397534866839223,0.0384156667744352,0.0409200900180468,0.0417141523153746,0.0437815040495925
0.03,0.005,0.05629159737522,0.0425322620062948,0.0469025349369407,0.0377733726778954,0.0470172022107146,0.0405712113184896,0.0392070701729712,0.0409800065108914,0.0414610608657139,0.0435084453115224
0.03,0.01,0.0562999968321378,0.0427957262231335,0.0470963689371954,0.0381393358947892,0.0470993442696978,0.0409345722279221,0.0394096854603046,0.0414885494930874,0.0421706079924604,0.044260059418352
0.03,0.015,0.0565101398387262,0.0456971249880472,0.0479458643993602,0.0405942540760628,0.0474763807543762,0.0429694557193608,0.0418211555980836,0.0439520249164103,0.0439975547861505,0.0454389275324064
0.03,0.02,0.0561061430509263,0.0442044203169619,0.0467911825472817,0.0397514444578441,0.0476787404186058,0.0426562262578059,0.0415938630066404,0.0431942649333489,0.0438352821695531,0.0460797430987666
0.03,0.025,0.0564307877040506,0.0461453563117986,0.0480267336066672,0.0414710108656902,0.049031845392234,0.0448083896916944,0.0429958048224322,0.0446995562424167,0.0455256802844338,0.0476220304380758
0.03,0.03,0.0534956044917227,0.0456966068430699,0.0464034982955237,0.0415724462207483,0.0461184900871992,0.0434066736146608,0.0423658760874755,0.0448064717911029,0.0448579342533679,0.0458933661267073
0.03,0.035,0.0572149131558361,0.0485611559402987,0.0462206179457423,0.0440000837841125,0.0494185723904044,0.0456402626486788,0.0447249439945378,0.0472076161823776,0.0475226325188728,0.0487214729764121
0.03,0.04,0.0561841579793479,0.0492319790892345,0.0471050000180366,0.0446943479892427,0.0496815574721232,0.0463416786575132,0.0459751970790047,0.0480954467947906,0.0487072720733292,0.0497966659919536
0.03,0.045,0.0562882565157803,0.0516723900069059,0.0478425874634067,0.047601378117848,0.0506834766485727,0.0492209893109171,0.0482888004856067,0.050700056904306,0.050814857016641,0.0519135766472541
0.03,0.05,0.0556125462489333,0.0505811263668237,0.0457531029965047,0.0463897395369078,0.0488376990544107,0.0479611663314375,0.0472456428677125,0.0495183731293281,0.0503314478046332,0.0510061849522542
0.03,0.055,0.0554158970455511,0.0534152059575751,0.0457442698281174,0.04852369411748,0.0495042993511403,0.0500885449652508,0.04940245135901,0.0522500809098501,0.0528285588632438,0.0529588642346482
0.03,0.06,0.0555647661666675,0.054201986977244,0.0462824411807095,0.0505921551141239,0.0520386390751294,0.0516671622181587,0.0508512215323182,0.0531370485729243,0.0535819071643525,0.0540074722971141
0.03,0.065,0.0565925881436942,0.0567352041599035,0.0467283945186846,0.0526740941861407,0.0521068053483696,0.0536360729994762,0.0535448091393287,0.055947741768034,0.0563838966772534,0.057021331560664
0.03,0.07,0.0562125480932798,0.0596777742072631,0.0464482983265051,0.0546809047967247,0.0517595794025653,0.0552264939715488,0.0549239693057593,0.0581077970449514,0.0584609385006184,0.0584510524996309
0.03,0.075,0.0556480246574299,0.0614589636755479,0.0470730870868674,0.0569895597676899,0.0521448676188718,0.0575167847298687,0.0575783187156592,0.0604304389683268,0.0604397795152676,0.0607434073657993
0.03,0.08,0.0559590196819374,0.0630195080621428,0.0466458549472843,0.0586335125702653,0.0526931434628364,0.0582850511783091,0.0579828836750355,0.0619629788039423,0.0618293284974597,0.0612498968572099
0.03,0.085,0.057448504888438,0.0650489631236605,0.0468534166757602,0.0598426606489499,0.0550972491055519,0.0591232885286835,0.0595219037390708,0.0638810068680437,0.0637592522031505,0.0630675274344229
0.03,0.09,0.0545693973917956,0.0654690464383004,0.0459724989300036,0.0604341576810161,0.0529580219070714,0.0600789765358013,0.0599937462280237,0.0639833338096855,0.0638974063035738,0.0630727963552818
0.03,0.095,0.0555319979959573,0.0693279157079685,0.0472256729509376,0.0647917656130998,0.0551649856805312,0.0631990769921391,0.0638808009553128,0.0682133041081263,0.0684499156057039,0.0660421500448241
0.03,0.1,0.0547445822755983,0.0698715064835427,0.0457245767630114,0.0659831286886844,0.054540096477416,0.0642261375888827,0.0649640412456342,0.0691299549106917,0.0690826253870186,0.0668884962631682
0.03,0.105,0.0552010896037822,0.0737158863709881,0.0476534783053094,0.0696022316963625,0.0554152534342771,0.067782872531054,0.0682956816406568,0.0728733946894503,0.0726813022085385,0.07056397814206
0.03,0.11,0.0546564704689031,0.0749529008611037,0.0461856234291473,0.0698520942180979,0.0546291116664386,0.0673491520540146,0.0677824811842245,0.0734964816175152,0.0730490663294226,0.069144895798478
0.03,0.115,0.0540548756738379,0.0777124769659327,0.0463058398310382,0.0725281955638381,0.0539385832567682,0.067782115365064,0.0699686558951921,0.0761664278458326,0.0754485912514151,0.0709455012910579
0.03,0.12,0.0550325591515879,0.0799678218704337,0.0466157766964788,0.0748037659865422,0.0560258501124576,0.0701219846939604,0.0722678375590275,0.0790360122465457,0.0783392881367317,0.0736369163488974
0.03,0.125,0.0544937037763324,0.0820082552388798,0.0474189715475371,0.077039093738677,0.0562111646181426,0.0707159096051731,0.0729844061393959,0.0809761155709761,0.0800234403348958,0.0730533209903405
0.03,0.13,0.0530715385594562,0.0830252491894582,0.0462250745196348,0.0780670782516096,0.0536186176027712,0.0720834699495662,0.0743751132787448,0.0817421969732455,0.0805214998548447,0.0737098472819483
0.03,0.135,0.0534302427350249,0.0848321811006143,0.0461580289771992,0.0799897800897582,0.0538544561692643,0.0723538726445321,0.0753182034831119,0.0833802604964608,0.0821892001450792,0.0740117659472059
0.03,0.14,0.0552723811471202,0.0876345874798091,0.0478096996367209,0.0826983122371326,0.0560009187049917,0.0740626580293252,0.0767282913187606,0.0866756842064498,0.0845885644336605,0.0757987878934427
0.03,0.145,0.0541883480662332,0.0892357014685082,0.0457705598089923,0.0844945164218985,0.0549767193275183,0.0746669682257918,0.0787028516472043,0.088239087666428,0.0857230332928622,0.0763640426297025
0.03,0.15,0.0553892488699981,0.0922517217776982,0.046684619606786,0.08638807703583,0.0554983112045939,0.0761976645407366,0.0790413076121778,0.0907588248731402,0.0883956714799811,0.0772995320851272
0.03,0.155,0.0542694604714534,0.0937244952419746,0.0460297595147234,0.0883890597737474,0.0545630996449211,0.0746554906901784,0.0787909252467019,0.092108067873248,0.0890226383043946,0.0776672708653619
0.03,0.16,0.0543200026487269,0.0961732512639044,0.0474146951882051,0.0917410629172739,0.0544946657006012,0.0760670631838184,0.0815799933195293,0.0949926395725344,0.090948120622891,0.0776001499744221
0.03,0.165,0.0549016276988325,0.097691907185728,0.0458845499051841,0.093012786885099,0.0549163988245641,0.0771076892794358,0.0818035956778008,0.09652958785469,0.0929741318890764,0.0785515541864325
0.03,0.17,0.0522677400224801,0.0976789076113822,0.0452735748243146,0.093762488161422,0.052975846505257,0.0756207792510293,0.0807101268787575,0.0967370324489732,0.091435486284211,0.0754274486089119
0.03,0.175,0.0536908139327564,0.10199667434372,0.0450925886314704,0.0970696540157856,0.0532371005394649,0.0753532315058596,0.0810145688433119,0.10080781551525,0.0943853568555017,0.0764279409948955
0.03,0.18,0.0540549072743449,0.10323937196854,0.0458534686439515,0.0983229389195948,0.0546141635594498,0.0751486332478286,0.081206736633895,0.101530668114295,0.0940835013845286,0.0756041072790339
0.03,0.185,0.0523436940709088,0.105583411867568,0.0456644032605031,0.101815539140948,0.0527193755525216,0.0743812168397283,0.0808523224500715,0.103259918368738,0.0963114228079597,0.074586731712278
0.03,0.19,0.0540680527014186,0.107075898470198,0.0463051521782453,0.103357521775155,0.0534891818674279,0.0735682782994346,0.0812446082137853,0.105337211300451,0.0970191997604817,0.0746370368220652
0.03,0.195,0.053520606159441,0.111334896956762,0.0464532544588245,0.107778140380667,0.0537230145248817,0.0739031062218052,0.0820295937400662,0.108927797492605,0.0983837369212349,0.0749182540509127
0.03,0.2,0.0532027105182372,0.112551873799252,0.0455870436123414,0.108661634166908,0.0529745535789023,0.0729428370146038,0.0808543733209234,0.110023573312943,0.0966459642837008,0.0749636312932228
0.035,0,0.0580888478221903,0.0434596240605027,0.0484539037379675,0.0380371265929549,0.0475449914447032,0.041111834350879,0.0400841682363704,0.0420188563598298,0.0427752967516066,0.0447118304723973
0.035,0.005,0.0556794416415007,0.0424498695452138,0.046986457211386,0.0372371737232904,0.0466766743670154,0.0407638129434418,0.0392213328256439,0.0406442819898603,0.0414309068027567,0.0431658255367072
0.035,0.01,0.0562332998625173,0.0426871670969113,0.0481178877411661,0.037962139727124,0.0463810549490439,0.0413028031663394,0.0401102610057114,0.0413621929709129,0.0419809069067207,0.0444183838333558
0.035,0.015,0.0566708383860346,0.0442818539886843,0.0481450754691528,0.039836364632035,0.0473145415294851,0.0417958374266817,0.0410406901377346,0.0434402105099725,0.0436425551167211,0.0454031158982884
0.035,0.02,0.0571738691533296,0.0461234044000352,0.047136941704546,0.0406538955954073,0.0474318640839288,0.0431541070106006,0.0418128314423878,0.0442944983612176,0.0446054453049398,0.0463620447489502
0.035,0.025,0.0562438841930731,0.0456696452343925,0.0481747924479204,0.0419906882425804,0.0482770780217497,0.0442342890227365,0.043347115734147,0.0447642783970499,0.0455452024222732,0.0462787708783777
0.035,0.03,0.0559080788574493,0.0466261460881438,0.0469561379159124,0.042575477743741,0.0477039739316379,0.0445870938754407,0.0436188307029622,0.0459459693215128,0.0463587350787946,0.0475558834331735
0.035,0.035,0.0562930571749288,0.0481484275444978,0.0476549280762626,0.0443147793419238,0.0489840037979616,0.0466912538035893,0.0454044440388393,0.0471931387156848,0.0477936354908078,0.0494683206596989
0.035,0.04,0.056599382059056,0.0493597793547821,0.0486199428861641,0.0460976726655337,0.0501501743650163,0.0483386743595215,0.047420562641433,0.0487373010787786,0.0492973226814664,0.0507219069479059
0.035,0.045,0.0559723979638194,0.0496253173764904,0.0476396644316115,0.046556506131674,0.0494241388345925,0.0482405188396058,0.0474479411075913,0.0487859993025096,0.0488597724440118,0.0500155963901822
0.035,0.05,0.0560976888950234,0.0525001281875985,0.047686776320454,0.0493252798826962,0.0511178994145975,0.0507122891464394,0.0501561430296982,0.0516167962029531,0.0522095144083955,0.0525578328635127
0.035,0.055,0.0558559696410397,0.0532934094280868,0.0470435370415186,0.0500584644374311,0.0507714577350191,0.0505011900617989,0.0502362284235648,0.0523936259527827,0.0527312212723463,0.0529318535445082
0.035,0.06,0.0570525981118084,0.055570233515316,0.0481087275234746,0.0523302002990183,0.0520935372623361,0.0529056583129389,0.0526727332098363,0.054706867421938,0.0548526592216581,0.0559162430449885
0.035,0.065,0.0549471591740846,0.0568685747936641,0.0478186452086566,0.0532596003344493,0.0515329951246004,0.0539862876923326,0.0538374608005049,0.0560128171965688,0.0564628655113692,0.0565355764254051
0.035,0.07,0.0560506831093634,0.0599466326753205,0.0475081296225872,0.0560371080958165,0.0530437234374056,0.0562906096922169,0.055878956578077,0.0589552316862875,0.0588944439763354,0.0590291696350234
0.035,0.075,0.0548295859483608,0.0592854051233088,0.0470026248568009,0.0561857932950693,0.0528354325625426,0.0562337355798684,0.0558322435599629,0.0582708726167863,0.0584790756885566,0.0580919906470269
0.035,0.08,0.0553099060054079,0.0624729716875179,0.0467485571894953,0.0585233474004219,0.0528667804733818,0.0584962298235648,0.0585092078039981,0.0615208286806099,0.0613239683994993,0.0606916026893553
0.035,0.085,0.0561020140189325,0.0667783449966938,0.0472898522296106,0.0616630595761988,0.0536227788350378,0.0617196279703881,0.0617757599268781,0.0659016652503192,0.0662694948922105,0.0646565301695822
0.035,0.09,0.0554260317879409,0.0672085014136332,0.0471523977600976,0.0629741043391229,0.0541799806575806,0.0619773049037905,0.0622563840730127,0.0661771235709418,0.0663992498643091,0.0645835051214498
0.035,0.095,0.054782792480513,0.0683895014695074,0.0472662046741371,0.0640343471843747,0.0537753526751089,0.0627891525014561,0.0627694774000226,0.0672738502601746,0.0672300079047678,0.0656715430773699
0.035,0.1,0.0556325489672088,0.070896419197016,0.047279414450876,0.0668338318291858,0.0553563665419693,0.0649943200293236,0.0657861102643518,0.0698942862014743,0.069961517447221,0.0672591019644961
0.035,0.105,0.0545981926602719,0.0730048003229631,0.046019657757517,0.0686150255637979,0.0552155290059371,0.0655518765568836,0.0666279304540517,0.0718082492522645,0.0716485320787146,0.0680999933957593
0.035,0.11,0.0539606418232051,0.073972042263774,0.0467653599346304,0.0699406968263914,0.054106277966452,0.0669313688369009,0.0681498549329626,0.0728885025373461,0.0728159463039327,0.0691142999965577
0.035,0.115,0.0534803281696312,0.077318935726133,0.0462198943616372,0.0725542860646699,0.0534454261199191,0.0684466122585246,0.0702394236861567,0.0765451396307538,0.0755820343638239,0.0714434851493787
0.035,0.12,0.0544055815875495,0.0779563512286854,0.0473006911010476,0.0739351118947694,0.0547545833864104,0.0697083854602455,0.0711730558657513,0.0774987979623574,0.0768562652564188,0.0726876655570038
0.035,0.125,0.054859756535094,0.080428197244263,0.0464993212917207,0.075991132065333,0.0551829595850981,0.071655709940842,0.0736328860207913,0.0794662923141677,0.0789149838286578,0.0741902636314753
0.035,0.13,0.055298049941165,0.0832389196427484,0.0478694820503104,0.0789600790416034,0.0557166226535455,0.0735971798790882,0.0754090101880117,0.0824460196139642,0.0817267070605412,0.0756741503672665
0.035,0.135,0.0531919390369463,0.0850565561597004,0.0457522683854643,0.0806703584907616,0.0539806660720828,0.0734863067680138,0.0755693574809245,0.0839247748344961,0.0828695910769786,0.0748633640367139
0.035,0.14,0.0549865999565753,0.0869437884720634,0.0475072552516542,0.0826707745619343,0.0557644191943759,0.0750604492949265,0.0775601770358443,0.0858260150587234,0.0843295389911319,0.0765735253240131
0.035,0.145,0.0546295023266821,0.0898601775497889,0.0463120001385912,0.0849465370513444,0.0542558580090858,0.074614277557716,0.0775166692794332,0.0888622352603349,0.0867627637548672,0.0772116686717876
0.035,0.15,0.0550182975234119,0.091959592244042,0.0481102627743128,0.0879316072586174,0.0565972930980432,0.0758963822129138,0.0797975905763956,0.0911947211420789,0.088376761945954,0.0773748076673497
0.035,0.155,0.0539310059463341,0.092960803217256,0.0469339448646806,0.0886782728211122,0.0538896258281688,0.0755943566232581,0.07947294571702,0.0920507764641375,0.089123478116788,0.0780919828664727
0.035,0.16,0.0546827027046708,0.0964378464709437,0.0480070408151508,0.0920592715317053,0.0548891757666413,0.0783038444464979,0.0826477994269446,0.0951417542013563,0.0914395195740626,0.0784419128320371
0.035,0.165,0.0528408908503979,0.0965846701357536,0.0458827427442182,0.0929777004076763,0.0537179616892939,0.0766484407898213,0.0815769200617076,0.0956596604542787,0.0907979488637845,0.0767842312886927
0.035,0.17,0.0544237819835374,0.1010841005266,0.047820558025919,0.0974669019178417,0.05494860933835,0.0779111098588122,0.0839564197377403,0.0999879294949164,0.0949395497783343,0.0787913466718227
0.035,0.175,0.0541609517752875,0.100677913648075,0.0467219067980821,0.0973284039095373,0.0544536172873106,0.0764302073509798,0.0829883687459375,0.0999260731920404,0.094003351480457,0.0781205081361791
0.035,0.18,0.0533183636997841,0.104344966706712,0.0469381026582795,0.100962854568896,0.054249953881581,0.077533443108359,0.0844790884535735,0.103466309436533,0.0967827466666232,0.0772523381146372
0.035,0.185,0.0561822341772923,0.106358677935354,0.0481119024337133,0.102545446404922,0.055609571711723,0.0776424345255523,0.0840437916772355,0.105611694242056,0.0978917373241523,0.0789377271844012
0.035,0.19,0.0544772416896292,0.106812596076034,0.046710174156939,0.103719866743452,0.0543529993805338,0.0754219781077896,0.0819508950629824,0.105140634667644,0.0961059069442367,0.0758928076408082
0.035,0.195,0.054108189972979,0.109887657087327,0.0472101531549942,0.106792949104159,0.0544975499223968,0.0756406826513973,0.082962835180283,0.108128306279169,0.0983997971068127,0.0765155640117063
0.035,0.2,0.0529337236046905,0.1116049586798,0.0465239948247691,0.108439122680714,0.0529463034852625,0.0737666230457019,0.0813207884285902,0.108843268162784,0.096901841859028,0.0751002275691691
0.04,0,0.058232204859033,0.0440060479903017,0.0494476447421868,0.03770175730423,0.0470557644499079,0.041100476121627,0.0397380230048349,0.0426060202734433,0.0430921791390799,0.0455445578242767
0.04,0.005,0.0568317189099736,0.0431258572664019,0.0499935200762483,0.0384922315742601,0.0468717078659783,0.0421032536661942,0.0408196729748653,0.0422975379386617,0.042716206168477,0.04464536202646
0.04,0.01,0.0557983235761935,0.0425411700524738,0.0490838840897848,0.0385770328231998,0.0467904058049053,0.0418672371757523,0.0401955225645412,0.0418345817894039,0.042268969161943,0.0441201190782411
0.04,0.015,0.0559608256666533,0.044016940320873,0.047884438390662,0.0389598038665098,0.0464992251082527,0.041627563517848,0.040167697312315,0.0426744902576769,0.0431320303206939,0.0442362630446379
0.04,0.02,0.055734549804308,0.0445345895896617,0.0485886998054332,0.041267790110387,0.0481549232392018,0.0428671618221732,0.0421064656773735,0.0438322519352353,0.0439667578228376,0.0452924512620282
0.04,0.025,0.0572648686786918,0.0464440826656069,0.0491290073023618,0.042504775273172,0.05003543311248,0.0449045784756826,0.0440788583836501,0.0456935307556492,0.0459620239598586,0.0476656667341986
0.04,0.03,0.0563194695308366,0.0471382314588056,0.0489228089111466,0.0435914167863612,0.0488931991512093,0.0455686258094935,0.0445588674779701,0.0463394924130212,0.0466811100164392,0.0475019467801866
0.04,0.035,0.0575558317176321,0.0481969837138386,0.0490535826883335,0.0449442840885067,0.0498048340091874,0.0473222854980559,0.0467404787836593,0.0473750855933938,0.0477337856942101,0.0493911497398931
0.04,0.04,0.0553849668309029,0.0479300519967876,0.0471993264708548,0.0450014577369089,0.04869072581939,0.0469112219268042,0.0460722419071811,0.0476159947243249,0.0476316382222451,0.0486480920093714
0.04,0.045,0.0558706092142536,0.0506854358801212,0.0491590145389567,0.0478278079509488,0.0509933225339295,0.0492111957651713,0.0485514561787498,0.050243984907823,0.0503947455783109,0.0511313550484952
0.04,0.05,0.0548607487626639,0.0513328614812213,0.0480773144748402,0.0489746853115783,0.0512832416317963,0.0501641982954379,0.0497057997635898,0.0509158003654983,0.0511789326933021,0.0522446395588488
0.04,0.055,0.055794064593714,0.0528416718910879,0.0482952754787971,0.0501566501489201,0.0515341387993135,0.0507897150976555,0.0508158972175444,0.0522131594341936,0.0528137877387677,0.0532746494000259
0.04,0.06,0.0566519016223018,0.0573302162354316,0.0492352598852037,0.0541463341730073,0.052881290923206,0.0549452356438938,0.0545563430338188,0.0564909446257294,0.0570744580289239,0.0570209691797326
0.04,0.065,0.0547916841514185,0.056510153839301,0.048547189980589,0.0538025808549468,0.0519104568207997,0.0541583287386821,0.0540803324680515,0.0561649731011977,0.0561887655509088,0.0563641370373757
0.04,0.07,0.0550632243144612,0.0591870290664335,0.0486584054865632,0.0564307957250237,0.0531233964587966,0.0565032719173958,0.0567246471010611,0.0589717034306535,0.0590353919202767,0.0594370108030358
0.04,0.075,0.054497061234567,0.0602887633067467,0.0485813103205518,0.0574732216284586,0.0524933289884541,0.0577272699750935,0.0574224886847226,0.0599137775436554,0.0598812656514515,0.0598902424868818
0.04,0.08,0.0563309712021194,0.0627670376340387,0.0488725755429063,0.0599350690857499,0.0544407004379591,0.0597551630007993,0.0597570862415375,0.0622648174195021,0.0623700076368361,0.0619193638973467
0.04,0.085,0.0577291684707497,0.0655047375379543,0.0495350448538839,0.0623322377256654,0.0562690182469626,0.0617988883427679,0.0621032862508724,0.0650218600868415,0.0650245525598278,0.0646608060480615
0.04,0.09,0.0545247164187486,0.0665173263713112,0.0479310681686561,0.0630712824691642,0.0534945237045885,0.0621999265151897,0.0628489589592976,0.0658610720021817,0.0658312215117587,0.0648764268060639
0.04,0.095,0.0549611082921722,0.0688970316250931,0.0481366697861411,0.0651199851093382,0.0544040023430532,0.0633357558825114,0.0635021080364759,0.0678956581845857,0.0678183484178473,0.0665908289161222
0.04,0.1,0.0559826026354345,0.0706075993906409,0.0488210117169161,0.067514342493262,0.0565347080497527,0.0658840762347489,0.0661857327169614,0.0697257451076315,0.0699659678000465,0.0682650454636783
0.04,0.105,0.0536106657082262,0.0725265717820217,0.0473481650402656,0.0687068720387334,0.0539122330744575,0.0659996533894816,0.0668914716961953,0.0717325465788098,0.0713554154263622,0.0679880784701822
0.04,0.11,0.0545899434647728,0.0746444963377127,0.0469428109820906,0.0710378566037635,0.0548503373940032,0.0685015236716189,0.0695104085060442,0.0738152734807112,0.0739780173234194,0.0705991913424658
0.04,0.115,0.0539817802765735,0.0762375102109295,0.0459877990094451,0.0726496530540636,0.0548751826224566,0.0686502811710198,0.0703915930372144,0.0753103810664921,0.0750618864213158,0.0711381767390796
0.04,0.12,0.0549297335807786,0.0784113976038022,0.0475534166620576,0.0745763107820424,0.0556652649435129,0.0699510929884582,0.0717600048802127,0.0776825107142758,0.0772940881594164,0.0726006994598713
0.04,0.125,0.0555217175061531,0.0816345360573155,0.0477159757732489,0.0771296327131879,0.0556942220625503,0.0714975936245989,0.0734314067304277,0.0805665769016355,0.0792901025102928,0.0736048290274913
0.04,0.13,0.054822116674877,0.0834223616948538,0.0475301100310649,0.0793940577600702,0.0561767273887741,0.0731670717242841,0.0756304735051774,0.0829044660915886,0.0818627293743211,0.0752455247570124
0.04,0.135,0.0541908624310465,0.083541515967389,0.0462995224754536,0.0799548179325482,0.0543526850497906,0.0728603083935056,0.0751775649372476,0.0827974076984388,0.081153193084312,0.0743077131602077
0.04,0.14,0.0530937740235443,0.0873289053330896,0.0471432844186575,0.0828871544531511,0.0544569069830828,0.0745030456373543,0.0779430980091723,0.0863180876431957,0.0846493724409618,0.0764497221535165
0.04,0.145,0.0553446977837889,0.0889034817370037,0.0485163784591802,0.0854701314537625,0.0568801228189598,0.0762054649456753,0.0796915373418337,0.0882280634140986,0.0865401994367107,0.0773940123153059
0.04,0.15,0.0542638665371046,0.0908709890916014,0.0473151277883796,0.0869230908202136,0.0548749536851169,0.0761510337662567,0.0799988755122047,0.0898306206894879,0.0875684675877258,0.0773117868925057
0.04,0.155,0.0550248426877205,0.0939373896159638,0.0477528070041262,0.0895885645046408,0.0556929979792885,0.0773846773219987,0.0809559973796018,0.0925429259734662,0.0895738700460591,0.0785880396374415
0.04,0.16,0.0545083202279408,0.0971782535582102,0.0476750569340382,0.0927963643579943,0.0559604052247034,0.0777001898062118,0.0831893980095949,0.0957038431964366,0.0919912701797054,0.0795867577293906
0.04,0.165,0.0555050174151968,0.0982365324115694,0.0481303859503706,0.0937182017315779,0.0558051854085949,0.077873171898881,0.082892842879882,0.0971273590605807,0.0931188232185624,0.079443324881457
0.04,0.17,0.0533479950686555,0.0991080257159539,0.046271114735622,0.0952753476173192,0.0536199547950654,0.0761246232399485,0.0816750866947287,0.0977695801996127,0.0926300008855322,0.0771613720228334
0.04,0.175,0.0538716691583138,0.101829836852849,0.0468948243429621,0.0977012318718048,0.0537340383220565,0.0783846116805802,0.0836301013919306,0.100209138284946,0.0945911203011053,0.0778096164309193
0.04,0.18,0.052184890613031,0.10349985402022,0.0470224941485306,0.0998010416331149,0.0535760249064518,0.0761236246431278,0.0830715712899716,0.101507610863226,0.0947478657272264,0.0763929977359286
0.04,0.185,0.0526054130660636,0.106966549902513,0.0468312583980054,0.103557406427427,0.0530012209370749,0.077266669828037,0.0839995238234255,0.105299586414011,0.0967088380781042,0.0766845499280771
0.04,0.19,0.052850869966297,0.108903164918256,0.0472422680958424,0.105655066220277,0.0529320203413045,0.0767607048104392,0.084851494758308,0.107053884282484,0.0983760700976835,0.0756409658074619
0.04,0.195,0.0533527429204168,0.109223901251212,0.0460817314519297,0.105901383063068,0.0528518156200606,0.0747839777134273,0.083617554886972,0.107257689132325,0.0978209638009306,0.0750354128610408
0.04,0.2,0.0526468268263088,0.111434370923949,0.0465288502486101,0.109223146882503,0.0523291848635512,0.0751700217175866,0.0837828469401532,0.10944849615314,0.0977045306525273,0.0739302501100547
0.045,0,0.0571690699649919,0.04296671125278,0.0507660844010904,0.0379122629372014,0.046807149894256,0.0416667142330722,0.0399444998900409,0.0417773851462615,0.0426242499462252,0.0440894264785435
0.045,0.005,0.0572494948748283,0.0446541341987902,0.0504494354871175,0.0392626830176417,0.0482503756839323,0.0426738858798307,0.0413321767734314,0.0435379152540347,0.0439691378338141,0.0458821833403867
0.045,0.01,0.0575022329641005,0.0446423789179603,0.0499512851205225,0.039672529843858,0.048177971285514,0.0427368485309822,0.0413861061124396,0.0437665638034953,0.0442531621450669,0.0460909910830051
0.045,0.015,0.0572069033331049,0.0431123998870812,0.0495048760263134,0.039453161164244,0.0484370504836577,0.042590820400322,0.0414492703063792,0.0424586652336374,0.0433395851737942,0.0453304501451084
0.045,0.02,0.0571563951691893,0.0443779156117501,0.049966336544129,0.0416391227031128,0.0492896394199867,0.044499559715176,0.0432123502640965,0.0440024439920965,0.0445420179107448,0.0463158012220734
0.045,0.025,0.0567304965265674,0.0462007128175555,0.0503045381797256,0.0432157104293361,0.0495729580988694,0.0460649233504612,0.0448648175720352,0.0456088534333619,0.0456743864696405,0.046893379902094
0.045,0.03,0.055505525941773,0.0468113803942031,0.048826975949166,0.0434574701681969,0.0487408024009134,0.0452928639264556,0.0444256418391123,0.0466046878516929,0.0466930135717851,0.0474096699010144
0.045,0.035,0.0568148135150177,0.0486090549888271,0.0488154192602537,0.0450631822999488,0.0494127786310242,0.0473632873408575,0.046068596479457,0.0478019704362043,0.0482431894947828,0.0497903107153458
0.045,0.04,0.0558691421931647,0.049988267446805,0.0495468946067639,0.0470387251674152,0.04998399191555,0.0486139990509727,0.0478037078717188,0.0490073961224284,0.0490976443895525,0.0503156550832235
0.045,0.045,0.0562223663257904,0.0500836577782908,0.0488754309803228,0.0476732988404049,0.0515593557955122,0.0494334529514022,0.0486023662930476,0.0494098161772219,0.049946069843449,0.0512691396007812
0.045,0.05,0.0576565845396248,0.0533381762805825,0.0509668449850452,0.0508123045018598,0.0531211242921162,0.0521930541847505,0.051379141897578,0.0529189377409458,0.05301021102696,0.0540891026344321
0.045,0.055,0.0565757162188412,0.053681140120489,0.0496516487906154,0.0515439173986816,0.0530941406775389,0.0526018138384981,0.0521538769292729,0.0533760232686144,0.0534973363364998,0.0544685426685545
0.045,0.06,0.0561562943532291,0.0555300798005344,0.049366431540913,0.0533553654265804,0.0529603312773884,0.0541306464722371,0.053771180197253,0.055176634926798,0.0555574495384728,0.0561230001460488
0.045,0.065,0.0555401596811503,0.0571517582823242,0.0492550464018703,0.0544840291030828,0.0526936687867821,0.0550561900784234,0.0547882585301357,0.056650403509793,0.0569043404223794,0.057519934086419
0.045,0.07,0.0559429752275567,0.0586149785805097,0.0490772880477052,0.0556002315550087,0.0537629703858688,0.0567055905186475,0.0563071040129745,0.0583657199802716,0.0589839382774378,0.0593261072924115
0.045,0.075,0.0564610779392187,0.0599697606000875,0.0485237917717316,0.0571709244823915,0.0546068530095067,0.0569563539926212,0.0571245298716623,0.0595299808744469,0.0598361962644215,0.059411250911596
0.045,0.08,0.0559176295731869,0.0621369955813482,0.0500065479516585,0.0600136278713992,0.0551439890633425,0.0596919722147633,0.0596797020999693,0.0617417546626016,0.0620545782822384,0.0615432340814784
0.045,0.085,0.0562756533343731,0.0665254183390364,0.0494810822680471,0.0634237897547017,0.0547991572732698,0.0626368881455771,0.0629171737440704,0.065911749895692,0.0660484267087288,0.0650186683845126
0.045,0.09,0.0547854237909452,0.0669421727408792,0.0488317947857205,0.0638654085876591,0.0547691476749807,0.0631313314355861,0.0634257403021059,0.0666669070408502,0.0668792294674234,0.0657247725036237
0.045,0.095,0.0555828887374627,0.0693042463348262,0.049446609232667,0.0661262534937377,0.0562919024727863,0.0644252413652735,0.0650910632329935,0.068730162558795,0.0688446971144721,0.0660702575314915
0.045,0.1,0.056867322254214,0.0704304792777373,0.0505921696105941,0.0676567954318701,0.0573575888864137,0.0662784674774874,0.0669382156931011,0.0700530762395511,0.0703714375066683,0.0688599759952668
0.045,0.105,0.0538672495789151,0.0714030869829169,0.0476096900288837,0.0684034689356486,0.0537716233181006,0.0661162263275752,0.0667831021063612,0.0705169383722614,0.07033037179638,0.0677629379583122
0.045,0.11,0.0536453203988831,0.0742477786748069,0.0487256975799112,0.0711745880132975,0.0547910122157954,0.0682045231955878,0.0693609321664479,0.0736764720379305,0.0734509622456521,0.0701105703088324
0.045,0.115,0.0547130462903863,0.0766471729341275,0.0482427390946662,0.0731348147495262,0.0550872709866456,0.0693276764198911,0.0704178517301977,0.0762720564697683,0.0755136554836831,0.0719212755133909
0.045,0.12,0.0554674891380097,0.078730818409176,0.0486526934171714,0.0753264381425343,0.0563810520417229,0.071672891850906,0.0727813988877914,0.0782158142916804,0.077510947747418,0.0728795290476668
0.045,0.125,0.0567072170845624,0.0816053752357312,0.0483074051139938,0.0776218593029826,0.0565881955389346,0.0730171066605135,0.0749698352989251,0.0807787394772287,0.0801230617746217,0.0749909106917649
0.045,0.13,0.0542847126916887,0.0838190663439798,0.0484479357992344,0.0801626628025747,0.0558514116452265,0.0733598006037038,0.0760177066056508,0.0830271309340721,0.0820973602936287,0.0761763287296342
0.045,0.135,0.0542580093517432,0.0832855547586645,0.0476173697861398,0.0800399197540438,0.0552645350940571,0.0736542026317589,0.0763521884656608,0.0831743014006851,0.0820022530863607,0.0749773906139494
0.045,0.14,0.0549873267049044,0.0886602458929848,0.0491680486116354,0.0851437996853816,0.0562735811606289,0.0770935538860033,0.0798874672003357,0.0883033896043352,0.0862025019477662,0.0786835667889504
0.045,0.145,0.0561191221308501,0.0898255463949726,0.0489038235273034,0.0861374288761474,0.0573720139893817,0.0768385386780852,0.080495566872845,0.0890031604744927,0.0871125570986514,0.0792710622394571
0.045,0.15,0.056658641971831,0.0915769907404178,0.0487759022558935,0.0870346997029927,0.0567388826354485,0.0772991537961679,0.0809354847547663,0.0910371252169175,0.088832210143511,0.0784712284394648
0.045,0.155,0.0534925559186829,0.0937065326489585,0.0466017674390256,0.0890960060781805,0.053561580879539,0.0769234545968262,0.0810010190994238,0.092426310880687,0.0892380129977439,0.0773029041847278
0.045,0.16,0.0539017402025092,0.0951383744338288,0.0483449126367206,0.0920563091079378,0.0548513218558724,0.0780959633246553,0.0832439648230854,0.0942197482579955,0.090494670691912,0.0781071694860426
0.045,0.165,0.0542691175518922,0.0980728941161415,0.0479835573778133,0.0944486926731248,0.0556590403530787,0.0795950533446512,0.0832134265690206,0.0975499679593955,0.0933744649363352,0.0799229151362971
0.045,0.17,0.0535638642973464,0.100066702458443,0.0471891342575252,0.0958854217321689,0.0531316693264606,0.0767456353152253,0.0822099512664387,0.0989406563513348,0.0938443720892459,0.0784262161628891
0.045,0.175,0.0530259342170634,0.101166042059352,0.047004397097978,0.0979012239820003,0.0532143845750721,0.077221080128105,0.0836790256530613,0.0998197387476291,0.0942690763302377,0.0768593917528756
0.045,0.18,0.0546395315131558,0.10283591473469,0.0478217281039989,0.100038811447204,0.0556003262507348,0.0784527496422361,0.0847287252856801,0.101818713524563,0.0958334952278012,0.077805670626437
0.045,0.185,0.052581208123181,0.106500702381729,0.0489712049430115,0.104476058073386,0.0539135451893074,0.0788274932027769,0.0857767508174415,0.105643064530955,0.0969352976675068,0.0770090002492078
0.045,0.19,0.0543638297677385,0.108322117904367,0.0469485316905018,0.105097491643817,0.053669152407552,0.0766351192565383,0.0845671103593342,0.106506410599045,0.0974622392059946,0.0768513425096855
0.045,0.195,0.0538051832061626,0.110233475030664,0.047585185498316,0.107264568915919,0.054238624615544,0.0757311899039932,0.0834833975320393,0.10811852849327,0.0975025074379297,0.0753939838189835
0.045,0.2,0.0537541232840793,0.113197212268382,0.048374691989437,0.110057735993169,0.0531729685859408,0.0759015359224474,0.0844424351030651,0.110429147939385,0.0980649407378384,0.0760087118909064
0.05,0,0.0581523170886751,0.0429248866875983,0.0520016802053658,0.0383374764209219,0.0480191939199887,0.0422774389200462,0.0405397783896377,0.0416761605553771,0.0419890479383001,0.0443395228080901
0.05,0.005,0.0585338487607837,0.0444080743802834,0.0519066865446024,0.0398025225087388,0.0489835351281763,0.0433947267866761,0.0419224335378832,0.0430091438203459,0.0434845508058558,0.0452199619585217
0.05,0.01,0.0562641743459443,0.0434091440984061,0.0519723184739065,0.0403483959974055,0.048443146118127,0.0432504662759497,0.0421018617715394,0.0426361021224116,0.043009028142503,0.0452457992038518
0.05,0.015,0.0561178489866272,0.0430052730720728,0.0502731490429956,0.0400109289430132,0.0477968950574275,0.0432092961667894,0.0418979927791059,0.0425919547208408,0.0435585484979564,0.0454133365892242
0.05,0.02,0.0574778174342914,0.0443111145203554,0.0522118954936989,0.0419163638317468,0.0488863803064421,0.0441010045181976,0.0433177988621615,0.0441425706183428,0.0443453755234319,0.0462725840001574
0.05,0.025,0.056660027261863,0.0451953581244295,0.0504093918653305,0.0422118552709059,0.0483191784659795,0.0447081033041798,0.0434072116185828,0.0450540178637649,0.0453866203191186,0.0470726427075235
0.05,0.03,0.0570782901026775,0.0468751195618252,0.0495467706350688,0.0434404440478948,0.0495941419694945,0.0460343812312824,0.0447440960950996,0.0462224803798486,0.0466182956312182,0.0486610406553312
0.05,0.035,0.0562554758657396,0.0472727937671479,0.0505595730608472,0.0449712491780576,0.0498524163628868,0.0470813358991109,0.0461786047138122,0.046812954563085,0.047341750296395,0.0487108618535397
0.05,0.04,0.0552964585599044,0.0484099589842643,0.0499350614040548,0.0465989695990358,0.0506930077630913,0.0480785933885747,0.0477231064353004,0.0483131019124749,0.0486149674876541,0.049732613693982
0.05,0.045,0.0562874468679461,0.0510928161967755,0.0510785892161101,0.0496423111305116,0.051913843796089,0.0510355918693505,0.05091659388092,0.0513033908462586,0.0517532544042329,0.0525110825697388
0.05,0.05,0.0555869745239875,0.0520308744846033,0.0507724023622615,0.0501675584124147,0.0517360956090931,0.0518968249707691,0.0513399955850792,0.0519536210499146,0.0524128832297175,0.0538693575225511
0.05,0.055,0.0565079336299459,0.0535861936464691,0.0508111586030465,0.0516344275769949,0.0523596762854546,0.0528462585536919,0.0520894173678728,0.0535129006103577,0.0535350321054264,0.0545306191164831
0.05,0.06,0.0569028460365698,0.0555606972164106,0.0514973826223593,0.0538530738985195,0.0536821559569126,0.0540439025435869,0.0540681255577973,0.0554977171987538,0.0557270981756738,0.0560161351918375
0.05,0.065,0.0555713135165266,0.0569586124068283,0.0502059126633427,0.0551591871766815,0.0527499082385151,0.0557144172007214,0.0556116245582044,0.056898557203641,0.0569251943561978,0.0570577503098814
0.05,0.07,0.0554210437621464,0.058772325874783,0.049850778642091,0.0571511125800202,0.0541321592516151,0.0575562623382869,0.0571529911963636,0.0592368718150078,0.0595232689449542,0.0594842878962725
0.05,0.075,0.0547279576891628,0.0613349372828856,0.0497760026165136,0.0589189292327236,0.0534260090779849,0.0582911275221143,0.0584276027720866,0.0610821474042553,0.0611256921692588,0.0605692059874712
0.05,0.08,0.0535370897013289,0.0617818560493276,0.0494589232439969,0.0600775141960187,0.053398391081814,0.059793550828444,0.0597877992414359,0.0614231710755158,0.0615592662438695,0.0612242055241711
0.05,0.085,0.055742110716298,0.0662282661469451,0.050829388222633,0.0637028001250227,0.0547958887374628,0.0635040506474156,0.0633086094671351,0.0661967042765547,0.0660400459169745,0.0650879304259349
0.05,0.09,0.0549999571941683,0.0669919492497234,0.049919530181546,0.064624222962069,0.0547725081868115,0.0636772847193196,0.0638742641946343,0.0667656059598503,0.0666331458164064,0.0656384655114176
0.05,0.095,0.0565201502333526,0.069051005500426,0.0512421570187191,0.0670861496066952,0.0573341144273502,0.0655103560971523,0.0664614894421789,0.0690057813372712,0.0692524861294649,0.0674274166507665
0.05,0.1,0.0553397928510302,0.0698851631590799,0.0506453300104463,0.0680788700952441,0.0555511552244737,0.0661774710530354,0.0669092939960919,0.0696904523756454,0.0695464599899237,0.0682484120864945
0.05,0.105,0.0549546729576195,0.0725899660013088,0.0492532256108887,0.0701480938986163,0.0559674351232495,0.0679992496265037,0.0688403702446095,0.0724185848817489,0.0726222002123143,0.0692508012035814
0.05,0.11,0.0539955300000737,0.0750051525382731,0.0488765265271079,0.0727416726194509,0.0552059736965203,0.0701650925550924,0.0712529860172519,0.0750565747867296,0.0747551267720126,0.0717550765447634
0.05,0.115,0.0555987138575054,0.0773468299620716,0.0498549989102732,0.0743657591481553,0.0563288109776606,0.0709361658266581,0.0720469812167616,0.076771205933875,0.076425717050219,0.0725782803582878
0.05,0.12,0.0570871991910931,0.0804763462008412,0.0504786594307253,0.0769465250538206,0.0588875544754258,0.0727536284601873,0.0748967191336179,0.0798344014913491,0.0796817753118321,0.0753132159024954
0.05,0.125,0.0552255692068741,0.0814058812970295,0.049428047576798,0.0782426407595149,0.0559772826924236,0.0742674226545454,0.0762245462987157,0.0805641836541986,0.0798896616966575,0.0746630387320319
0.05,0.13,0.0555805642984847,0.0841929629885647,0.049222647733378,0.0803094280076844,0.0564791654381331,0.074039595518967,0.0770822486788114,0.0836489635010194,0.0830079242849282,0.0765652473634238
0.05,0.135,0.0550069267235921,0.0856984629749119,0.0500065524296681,0.0830115055799037,0.0570179787204677,0.0763753492023953,0.0790074799904881,0.0855810870479091,0.0841684847028897,0.0769461393152183
0.05,0.14,0.0544356093558058,0.0872207757514195,0.0499300132521493,0.0848100511136332,0.0562617740443695,0.0758768507688201,0.0787625156758434,0.0867836052685724,0.086096800654694,0.0779950137334278
0.05,0.145,0.0530302753748824,0.0882836877283319,0.0486849165995027,0.0853880179999051,0.054303880672749,0.0756926654966961,0.0785189936255552,0.0878295807443733,0.0857635764986563,0.0762205792402809
0.05,0.15,0.0540743145045548,0.0924941200866032,0.0481154990141318,0.0892753140818285,0.0545083914673701,0.0780876676345373,0.0815698318387153,0.0919737082632255,0.0889117286701276,0.0786090068218031
0.05,0.155,0.054340175371415,0.0934687953774332,0.0490980328595217,0.0901540666866598,0.055548367034789,0.0789289171487794,0.0826462647449411,0.0922540804601347,0.0909775974880867,0.0796349521828774
0.05,0.16,0.0532012201367139,0.095787742955421,0.0483850138036466,0.0931144189658922,0.0536852327747352,0.0796762862149137,0.083844750308147,0.0948747600426127,0.0912457916147736,0.0788002144902613
0.05,0.165,0.0530079196413248,0.0981194685636385,0.0493415743280768,0.0955629711168345,0.0546222566467646,0.0794757210801423,0.0847860660391309,0.097317272604158,0.0926604410906449,0.0776857461922442
0.05,0.17,0.0547963547906316,0.0992939222681354,0.0481901244980351,0.096296740343784,0.0551390658725937,0.0787994188416746,0.0845517890189387,0.0985787209061719,0.0936598471057605,0.0788239938911378
0.05,0.175,0.0534299373450119,0.100209517537809,0.0468405856386026,0.0970052719256426,0.0526648473423607,0.0785981044498466,0.0840625400371263,0.0991879841159209,0.0932215821587443,0.0782578140715639
0.05,0.18,0.0549832202585313,0.103047680025194,0.0491236197396081,0.100011548356695,0.0551586227573939,0.0806146733138753,0.0857779628246181,0.101715206108653,0.0957510256497586,0.0794602162539279
0.05,0.185,0.0539451576411776,0.10655123327026,0.0486460297088249,0.102735784055708,0.0541027955324837,0.0794982439435505,0.0855623434895882,0.104878460410684,0.0975851937863914,0.0787392253851969
0.05,0.19,0.0540029544254212,0.108345704799386,0.0485935784879638,0.105769038635917,0.0537262646050839,0.0780236707241358,0.0859286808879849,0.106756958826375,0.0981365317569702,0.0770957376430326
0.05,0.195,0.054368824152432,0.110774038906759,0.0488937865941516,0.108262624152084,0.0540010583410394,0.0784932173676059,0.0863746770447365,0.108989620745399,0.0993240811336194,0.0786913873365267
0.05,0.2,0.0540119750348318,0.112585728425778,0.0489843219079744,0.11019020248069,0.0527698195063681,0.0783562383845409,0.0865701052359112,0.11050266836761,0.0989187414394511,0.0766669627334051
0.055,0,0.0560688400764321,0.0428760813875088,0.0530134694196994,0.0381037606393643,0.0470236849905399,0.0427250109399651,0.0412958907045818,0.0417870695852263,0.0423175062081779,0.0442663230936261
0.055,0.005,0.0577852852355331,0.0446332185414536,0.0527274341915545,0.0399080282655169,0.0486957641212105,0.0431426844272754,0.0413885843761801,0.0438185814398443,0.044022232770305,0.0462173821305676
0.055,0.01,0.05848124687163,0.0447581450614971,0.0537326316883317,0.0414687641980403,0.0507338146755783,0.0440149986678177,0.0430368855121611,0.0439933615293567,0.0445105836360597,0.0460230183870473
0.055,0.015,0.0568030784284391,0.0428054668951109,0.0514303030566613,0.0402533991104333,0.0486572105059156,0.0426944988093253,0.0416952998095159,0.0425310551885172,0.0431436689689361,0.0457711395799813
0.055,0.02,0.05612681032186,0.0444777791381523,0.0524598596904176,0.04250064769785,0.0487738699156056,0.0452623576393575,0.04410653717454,0.0446467520186792,0.0449241636360786,0.0468067859596784
0.055,0.025,0.0570760590665473,0.0465005467735814,0.0531386900820848,0.0444745570429076,0.0509380895025462,0.0472202819222986,0.0462302475961567,0.0463364086997105,0.0465022915017277,0.0484377254089997
0.055,0.03,0.0560885801044397,0.0465994644713247,0.0532467555859202,0.0457567012341057,0.0505093296860062,0.0469826801433258,0.0466190087658053,0.0470489397759829,0.0474030360896418,0.0483440322226011
0.055,0.035,0.0569804604986755,0.0484401055636714,0.0530139947362313,0.0470983155185649,0.0511125689163983,0.0491150484114211,0.0484150185403413,0.0488006737069783,0.0490495364782599,0.0503555610874512
0.055,0.04,0.0564865230231345,0.047941927016981,0.0522493124417038,0.0471708375050416,0.0519653802132514,0.0492242024372226,0.0481229028035823,0.0481315143210855,0.0483563233125836,0.0495630301902058
0.055,0.045,0.0595036691973962,0.0512954976346977,0.0534734844811489,0.0503109626894986,0.0544885205996363,0.0518717282857111,0.0510628345231069,0.0513557965967753,0.0516168517652057,0.0532967581765589
0.055,0.05,0.0562979354670099,0.0521844879749921,0.0515880749098981,0.0513261385512147,0.0527866764904188,0.052716234659051,0.0521178928846252,0.0523750016844877,0.0523834766570612,0.0536569438551566
0.055,0.055,0.0563439971242882,0.0550019027191212,0.0521182652391758,0.0535185110734653,0.0532183739783165,0.054611619147887,0.0537727177098596,0.0549356472432933,0.0551104198421941,0.0554341328888367
0.055,0.06,0.0565057420827912,0.0560206870476572,0.052044418987608,0.0549811728617724,0.0543271277344419,0.05563387302093,0.0551087218334236,0.0560496748252495,0.0563588665812507,0.0565556340877529
0.055,0.065,0.0561178009736553,0.0578105869673046,0.051795825503698,0.0562884194583267,0.0539413108062737,0.0563642261509062,0.0564433669251308,0.0574049873544111,0.0574325988493673,0.0571601394396026
0.055,0.07,0.0563714047318684,0.0601392249545543,0.051514449666557,0.0584629455357387,0.0547129796920501,0.0587396182046577,0.0585384460643632,0.0605217422219216,0.0610066365038473,0.0608323957872332
0.055,0.075,0.0560535885187668,0.0616742022198278,0.0518128185359553,0.059650881935638,0.0547575449644613,0.0597292178744488,0.0597610344857205,0.0616444553811154,0.0618687990490947,0.0616935228669838
0.055,0.08,0.0560651562069566,0.0635463590963123,0.0518907594795555,0.0621464186508882,0.0552177915511266,0.0617497114288617,0.0617117879204523,0.0637184777019603,0.0639804307641502,0.0639818975669016
0.055,0.085,0.0549912238662828,0.0665173850296366,0.0516177463375548,0.0639519796865101,0.0546874189767926,0.0631837114092531,0.0635672396757968,0.0663662180166788,0.0664466429801407,0.0657898912883951
0.055,0.09,0.0568392202237806,0.0675408426258957,0.0519707654198256,0.0654124222886538,0.0569683971877098,0.0649499401062417,0.0654276632112415,0.0674245925231624,0.0674903977509179,0.0662533719121001
0.055,0.095,0.054460963501387,0.071867615907424,0.0526168886380345,0.069431526596833,0.0552904466792625,0.0671949650995617,0.0681715595908903,0.0716154156941981,0.0710076604838233,0.0687365577045553
0.055,0.1,0.0555599276055265,0.0714332907122399,0.0512799287932151,0.0692494744796238,0.056793445748764,0.0678152431366685,0.0685122879360236,0.0711486966657422,0.0714643249190324,0.0693904137485515
0.055,0.105,0.0541558114675952,0.0724799335531831,0.0510534552319182,0.0709353103769472,0.0562595292797763,0.0684744405794272,0.0690695609419204,0.0726427642894077,0.0723197484115913,0.0697717427763265
0.055,0.11,0.0568296337871693,0.0756463783980935,0.051625620262284,0.0737891385854545,0.0574959397912264,0.0716770187649885,0.0727113227053126,0.0759799555756289,0.0756581444742387,0.0728364242404198
0.055,0.115,0.0533755927259754,0.0771071199227861,0.0510078349484297,0.075290570112212,0.0553287330888074,0.0712306611689115,0.0730181789091318,0.0768981709019638,0.076537646278598,0.0724946110190015
0.055,0.12,0.0550543757274014,0.0796711715969807,0.0518589550224843,0.0778567074776734,0.0575807329868458,0.0737731660256065,0.0755510034318563,0.079570593659406,0.0794560408475432,0.074726355054879
0.055,0.125,0.0562936608224115,0.0802836236405862,0.0511763895220321,0.078132629103748,0.057447857029239,0.0740721020257383,0.0756197175683905,0.0801658419736871,0.0797347642550111,0.0755649393618707
0.055,0.13,0.0552937919518906,0.0838421249002643,0.0498276012054258,0.0808277068319535,0.0556255723972185,0.0751441551013918,0.0771399317861688,0.0826785911891231,0.0822384765031147,0.0761419335719673
0.055,0.135,0.0558342329437821,0.0859525089682649,0.051255826895081,0.0830311486638396,0.0573442679947043,0.0762925988887436,0.0782916033765508,0.0855489999386017,0.0839422850805188,0.0765824578059792
0.055,0.14,0.054874939554638,0.0879336874342502,0.0510703665056742,0.0852915226078133,0.0562825337696252,0.0782552541008779,0.0804526747942398,0.0879121512266919,0.0861927043183615,0.0786652699491583
0.055,0.145,0.0545791065861466,0.0904837786074724,0.0512213911435483,0.0885781890883419,0.0565478799651616,0.0796895537599398,0.0835049905230738,0.0903551616340579,0.0889415889361539,0.079267527983813
0.055,0.15,0.054050679830557,0.0921818081697934,0.049581504937208,0.0894750745034548,0.0551735712719277,0.0786026040354168,0.0825678607602644,0.0917746814200371,0.0890818353410533,0.0775933418147631
0.055,0.155,0.0546979766414945,0.0950852421925859,0.050370083186254,0.0920221859153364,0.0561552510285163,0.0806195313026614,0.0843805792828393,0.0941755827972202,0.0909047086091913,0.0801869184266213
0.055,0.16,0.0544955202463683,0.0958637779792997,0.0515252566628789,0.0933908462216542,0.0559921458054395,0.0813739464765163,0.0854104721535312,0.0955301883876972,0.0923398600145019,0.0806236428624535
0.055,0.165,0.05452032932459,0.0968788110245721,0.0493414097454504,0.0942700659276767,0.055750918916031,0.0809292720179928,0.0850391704484986,0.0965248707524853,0.0928456398507457,0.0799648178810195
0.055,0.17,0.0534347600697224,0.0995652410890447,0.048507054766055,0.096478844320542,0.0536872101901709,0.0806431243732413,0.084875253895094,0.0984737915564837,0.0946151098469096,0.0793767786537881
0.055,0.175,0.0542604272957356,0.101703701004191,0.0502932008126622,0.0990689685898622,0.0549498867363597,0.0815570968654439,0.0869525908201187,0.100836009045327,0.0955170461725859,0.0800115550750735
0.055,0.18,0.0529776040797547,0.104740783498252,0.0503633601307105,0.101946968428124,0.054231449062696,0.0811859928794706,0.0876652145888569,0.103731262967665,0.0971569405673056,0.0794805043398536
0.055,0.185,0.0539900177774122,0.106499016063012,0.0498282685719716,0.104471100275341,0.05498268885504,0.0818522547806375,0.088666872308457,0.104841331932032,0.0986580014162843,0.0792557091874907
0.055,0.19,0.0524320532716972,0.108533197579852,0.0493306318062143,0.106182321470128,0.052499747285387,0.0797092700798923,0.0869353883996152,0.106636471386314,0.0974445439739475,0.0760038734974618
0.055,0.195,0.0532878141546023,0.110943362168012,0.0498847829570905,0.108938872101982,0.0542263495276563,0.0799149130213138,0.0870556445679445,0.109551030077638,0.099771386534801,0.0768786296051336
0.055,0.2,0.0522851950258964,0.111428869301209,0.0488588089861963,0.109665715882978,0.0528993673495095,0.0783052488402979,0.0866248143551338,0.108888965146313,0.0986015532670909,0.076654408367349
0.06,0,0.0576037442182376,0.0438226001163932,0.0545772848248595,0.0391156268873994,0.0485563445178954,0.0434815430648008,0.042255864671428,0.042628355197318,0.042870002907993,0.0452994014560808
0.06,0.005,0.0586171224881406,0.0436243043578189,0.0553823501123416,0.0402644152601634,0.0505246414788803,0.0437101449957934,0.0426298460287149,0.0431859179824465,0.0436181134138745,0.0459686396400254
0.06,0.01,0.0575934984076095,0.0434327216263451,0.0546711745963688,0.0406279090597931,0.049365434647126,0.0437132705755519,0.0421841148076871,0.0434039098185141,0.0437351616073984,0.045959635324769
0.06,0.015,0.0578207980194622,0.0458139189707353,0.0552184297809904,0.0430634461714485,0.0503205964376518,0.0464508565807022,0.0448052816069396,0.0452697867348639,0.0457778665197159,0.0474410113824049
0.06,0.02,0.0566165038562472,0.0442987689555817,0.0546401383262622,0.0427638549878471,0.0491978056099685,0.0460226370073329,0.0445182504355118,0.0444666525521895,0.044667144879317,0.0466456196460534
0.06,0.025,0.056932231075792,0.0455956370203036,0.0541536256895362,0.0440404537166034,0.0504902652066225,0.0468543874010524,0.0458672311097734,0.0455037210712556,0.045833381206127,0.0477422611320898
0.06,0.03,0.057574015986639,0.0475027858125601,0.0543851571351181,0.0465687039817099,0.051559333969187,0.0488727496454541,0.0480905466450447,0.0480222915480027,0.0484023936730142,0.0500735008892883
0.06,0.035,0.0571240878118841,0.0481030423054851,0.0540172747669667,0.0471572626286737,0.0521655652283474,0.0498780816905497,0.0483812695303931,0.047817585093678,0.0483767051067242,0.0497615741171693
0.06,0.04,0.056192392053264,0.0497993951599441,0.0538945848487888,0.0491001166065903,0.0519731854824818,0.0504117978813699,0.0499338785026194,0.0502744053806844,0.0505398997962135,0.0514555380026324
0.06,0.045,0.0567302762237728,0.0512776832454303,0.0533810456128761,0.0501758047876632,0.0530736520387808,0.0513391072233967,0.050721930230263,0.0515252662441335,0.0517630364442937,0.0529693121240278
0.06,0.05,0.0568415298771329,0.0530304622898561,0.0535085079767573,0.0518088519347368,0.0536357123308973,0.0525643125018651,0.052221597633896,0.0532150087169372,0.0536647064220398,0.054822839552867
0.06,0.055,0.0561102799471936,0.0541248547664954,0.0533579165163698,0.0530394376355874,0.0538435222952268,0.0543103922695735,0.0537136655913498,0.0546847508001005,0.0549138473703657,0.0548980758345341
0.06,0.06,0.0555454260740955,0.0545817750694833,0.0520377185448237,0.0542228245644828,0.0540878151258648,0.0547086496224562,0.0545874360766545,0.055516795773433,0.0554323896841528,0.0560134535581849
0.06,0.065,0.0544919112540528,0.0558835897435707,0.0507194297182429,0.0549135509126441,0.0527972759556831,0.0550580943197261,0.054969483518116,0.0565414890202862,0.0569492547162735,0.0571839007039593
0.06,0.07,0.0552607092611994,0.0596280326814755,0.0536346910520281,0.0590426093906742,0.0554465842526745,0.0590434822839189,0.0591560228500183,0.0601739689424049,0.0603782889998022,0.0600370639710765
0.06,0.075,0.0545161040477218,0.0613486381684208,0.0519972212191352,0.0606739276212822,0.0542855875285231,0.0602076520598073,0.0605030316100708,0.062025136086529,0.0618374700541882,0.0608476870946457
0.06,0.08,0.0551916652310333,0.0622323595622205,0.0522847164946082,0.0615333247204119,0.0548600547680897,0.0614171324397962,0.0614202576684275,0.0629261984722779,0.0631329109032559,0.0633453067887228
0.06,0.085,0.0548287974980406,0.0639625359472019,0.0515798908216421,0.0623882287263521,0.0547062828214091,0.0617996843281628,0.062295173538095,0.0641330657409611,0.0640355295133262,0.063290620597947
0.06,0.09,0.0557231888391614,0.0679660361069432,0.0531517996071378,0.0658363053774906,0.0564963790855686,0.0651023970028881,0.0653329067748718,0.067895828553996,0.0680408142468165,0.0668443536223951
0.06,0.095,0.0545783525330137,0.0689239531579993,0.0516655224762157,0.0677011653887735,0.0555542137266114,0.0660083300037004,0.0668830598804626,0.0694730797155365,0.0694509507186127,0.0677791325700162
0.06,0.1,0.0559526132369621,0.0718513115278247,0.0529670855929611,0.0699158205165527,0.0568174007802072,0.0676498779451308,0.0681588384565616,0.0717926338565371,0.0714810787598814,0.0692819589496757
0.06,0.105,0.0570978254722381,0.073285843800801,0.053440399190975,0.0723499405301075,0.0585867420361069,0.0701860936289636,0.0710172521153219,0.0734224510613098,0.0738211867592952,0.0722631060266868
0.06,0.11,0.0552639862483554,0.0753499407199866,0.0520986417075287,0.0732301101539229,0.0563971195604177,0.0708283891934598,0.0718427510127135,0.0755409270025683,0.0756830139559428,0.0720507425277152
0.06,0.115,0.0545011885421837,0.0775001551513583,0.0524971638328024,0.0758409167156004,0.0573598805618036,0.0725759592211643,0.0739306390847902,0.077585366788072,0.0772188421096535,0.0744110093640358
0.06,0.12,0.0553634034692994,0.0794509867761025,0.051634975906941,0.0779357067012541,0.0573250797466211,0.0744304418381496,0.0758220981069838,0.0797425882974375,0.0796785547430919,0.0757001551423568
0.06,0.125,0.0544272805166499,0.0806603888427335,0.0512805771219027,0.0785437464739643,0.0562894092371053,0.0746555805564217,0.0762731576137326,0.0807385338023654,0.0803460051075988,0.0757092056266267
0.06,0.13,0.0547505902092638,0.0840643100604159,0.0516290069928023,0.0817924377739438,0.0566508929876522,0.0772257954922581,0.079102150049177,0.0840086536787816,0.0826812522546649,0.0771377531564911
0.06,0.135,0.0546982622700421,0.0865811671408958,0.0521091243117803,0.0847294489009016,0.0572937563577126,0.077765597043249,0.0803837112176457,0.0865082039648673,0.0850195808836717,0.0778851626205146
0.06,0.14,0.0536918407033698,0.0860759071238627,0.0505517419253542,0.0838924487001974,0.0560783772957895,0.0771567907242231,0.0795332744686635,0.0857660811327794,0.084706826711224,0.0774790088226697
0.06,0.145,0.0533120629808117,0.08969795001516,0.0500902365026892,0.0869299065790527,0.0554647557927462,0.0781710575876163,0.0814376468534025,0.0888822731709153,0.0866350085207304,0.0774793831416415
0.06,0.15,0.0551478216289541,0.0922482414563072,0.0514196329797807,0.0896057094778804,0.0564079799292969,0.0799355105968357,0.0832328640146376,0.091512680619695,0.0894788843282634,0.0792052176511502
0.06,0.155,0.0549467900288089,0.0958218168866669,0.0523118688530923,0.0933514590976392,0.056863656715922,0.0822053784800974,0.0855051588341644,0.0951582479709879,0.0921017466846555,0.0811799993372894
0.06,0.16,0.054350650385747,0.096366903302677,0.0512932530323317,0.0939490419909244,0.0554488031709649,0.0813000959188797,0.0857125736768469,0.096003049200365,0.092893122961317,0.0804962207850718
0.06,0.165,0.0541038976797749,0.0970961096156794,0.0507870396600698,0.0948160788844261,0.0549576783798185,0.0809659663695273,0.0852030290142124,0.0965203151286507,0.0930486285222263,0.079772142689633
0.06,0.17,0.0545505929974641,0.0998730621513106,0.0507284148425008,0.0974709381350959,0.0549996012878612,0.0820401876369448,0.0868715677430923,0.0994727215617256,0.0952289649767807,0.0803109058954921
0.06,0.175,0.0557158856356207,0.102415502082698,0.0522043016807011,0.100837540181486,0.057061804093348,0.0834421737692492,0.0881960411719842,0.10203903143771,0.0965059073438922,0.0826215722035336
0.06,0.18,0.0538424880340355,0.103322783973133,0.0506419062372893,0.101640522840227,0.0553195007252172,0.0819659379054958,0.0879908499304179,0.102050070359232,0.0960594807749568,0.0797047319023176
0.06,0.185,0.0538687287279807,0.107178948846943,0.0501983060022883,0.104997593489779,0.0558141363125147,0.0808678352741033,0.088976421075819,0.10627056053823,0.0990878040394721,0.0801753581253297
0.06,0.19,0.0538335233781861,0.106858889412334,0.0488685156747819,0.10444095778428,0.0535894620413141,0.0797730552839798,0.0861312132776843,0.105027059113187,0.0962402398636991,0.0772009656051925
0.06,0.195,0.0524204475690463,0.109496573491436,0.049080942152806,0.107645208639352,0.0519758753722539,0.0789682562061406,0.0875995726051131,0.107697890801533,0.0985871499990111,0.0767667624884848
0.06,0.2,0.0531187923809714,0.112746916304026,0.0503787526007089,0.11110986099641,0.0545351842885974,0.0809904819086449,0.0889965470244515,0.110801546671528,0.101200097229718,0.0776258434580258
0.065,0,0.0573214523496025,0.0430041742500573,0.0562745059965049,0.0386529939606608,0.048433701173602,0.0438843452300094,0.0422789907293091,0.0420726445623253,0.0422987295751086,0.0456283140839874
0.065,0.005,0.0564181994889846,0.0430095519807348,0.0555133203189167,0.0393864304825858,0.048100928861463,0.0439485791850115,0.0424914653517879,0.0426355945624595,0.0428758270055287,0.0455096432369755
0.065,0.01,0.0571119956016287,0.0434791739880785,0.0551993570863569,0.0409753930382601,0.0494631232923365,0.04436640093755,0.0430392001956287,0.0433980943923426,0.0437593764450261,0.0463126680952953
0.065,0.015,0.056566606253425,0.0438164637666014,0.0550231555274321,0.0418594829458594,0.0499144378840311,0.0455733919454622,0.0440221308715283,0.0436980099194511,0.0444313901321188,0.0467434494792763
0.065,0.02,0.0586987949171849,0.0456839495731349,0.0580953018291739,0.0449940387580807,0.051823565792696,0.0474868513570472,0.0463206510496778,0.0462243328200825,0.0463729185520142,0.0487553487915899
0.065,0.025,0.0566565362894037,0.0464006232805349,0.0549764347506426,0.0455144645497534,0.0509173824834414,0.047748822646276,0.0469078370281279,0.0467884295602773,0.0468536326454653,0.0486605901073962
0.065,0.03,0.05731320121054,0.0468297593007794,0.054792093674693,0.0457576302939599,0.0512296920153066,0.0480029974136385,0.0470984843893026,0.0468958047840449,0.0476058396902408,0.0488287115693568
0.065,0.035,0.0564420066891413,0.047115133030282,0.0552868193733757,0.0469289860679548,0.0508907546714139,0.0491536882320014,0.0484654408884366,0.0481283090499084,0.0483109296437162,0.0496310861682882
0.065,0.04,0.0566777899239314,0.0499237152886441,0.0547620571181965,0.0491755719091735,0.0524106954550736,0.0509970038464184,0.0502781893987626,0.0502871108207861,0.0503819680395715,0.0516225264441425
0.065,0.045,0.0565370687314092,0.0511701451955634,0.0561169011784911,0.0521707456013382,0.0533978429617704,0.0534640708787267,0.0529600761028874,0.0522681640904589,0.0526830433107617,0.0529347829073918
0.065,0.05,0.0555821984172785,0.052329030939434,0.0538862528086755,0.0512006689905712,0.0524748461231608,0.0517103562125442,0.0516145316251755,0.0525334134840663,0.0527217748310278,0.0538990381065721
0.065,0.055,0.0557121535631622,0.052607107627265,0.0541381750510107,0.0525980791350735,0.0538944678861105,0.0537757780291174,0.0532842656446752,0.0533760408697727,0.0538030635908208,0.0548885952665479
0.065,0.06,0.0572075122941695,0.056592553999084,0.055645389807819,0.0569989501016503,0.0556167769896191,0.0574876623980243,0.0570442725656865,0.0578084906663655,0.0578023537240239,0.0576194442303386
0.065,0.065,0.0572291745006406,0.0583354455902026,0.055449386355037,0.0584038078997114,0.056319710828944,0.0585869612281261,0.0585519772691179,0.0591716898219172,0.0593647835501773,0.0592083628153435
0.065,0.07,0.0558165488969498,0.0587079589230319,0.0543031579505839,0.0584732184380306,0.0551291919615658,0.0586905187431883,0.0587479790839682,0.0591212381260001,0.0591450967407506,0.0597303170608209
0.065,0.075,0.0559701318556356,0.0625156414424024,0.0539245006379894,0.0616526300931961,0.0555752281485406,0.0617864633585248,0.0621285865127795,0.0633156718479533,0.0637560291737491,0.06311701696389
0.065,0.08,0.0560589842479431,0.063559732902322,0.054930744985039,0.0638059283325205,0.0566496238628696,0.0636273020004105,0.0638073163824802,0.0642694907252375,0.0648037945719426,0.0644068200513251
0.065,0.085,0.0568248627331879,0.0647974900430379,0.054027902138037,0.0642875571935835,0.0575933431218679,0.0637584619487697,0.0641198617351297,0.0657084045714912,0.0656863010687737,0.0659457394922392
0.065,0.09,0.0554926738208251,0.067157698918855,0.0547184487283546,0.0670462331206526,0.0576673817673803,0.0667913977309259,0.066799035935437,0.0679058041498563,0.0677569530383866,0.067683364555867
0.065,0.095,0.0562629359864064,0.0703518433949689,0.0552090268253172,0.0697345602054269,0.0575391183070677,0.0677317301850425,0.0684768652860751,0.0709346214735525,0.0704004037436717,0.0682959804843063
0.065,0.1,0.0557034353269083,0.0711750733204156,0.0535696190268957,0.0704148327057369,0.0573476278804309,0.0690889471591045,0.0696223888836333,0.0720466027604293,0.0722077622522753,0.0701757322652395
0.065,0.105,0.054083133702678,0.0741457498982959,0.0536664810437366,0.0730812409852271,0.0570824315512177,0.0706425280770503,0.071578783787593,0.0745682997641501,0.0744756751084108,0.071589103826708
0.065,0.11,0.0540324415711202,0.0750041654863743,0.0532007552770386,0.0734534810070646,0.0568655187122711,0.0709309889151433,0.0719860382151673,0.0745766988583017,0.0742783823515798,0.0717052394171974
0.065,0.115,0.0555027204496907,0.0764876640218662,0.0545646969819114,0.0765434510540867,0.058643891944472,0.0731347617934814,0.0747043899751732,0.0770172588225023,0.0768615290701388,0.0741640657348262
0.065,0.12,0.0544388669864713,0.0790377365562775,0.0526839191950428,0.0780163812692853,0.0565889546695033,0.0737193619643959,0.0755365532100361,0.0793348070422733,0.0789239693849538,0.0737602942864738
0.065,0.125,0.0557997094973413,0.0818551068549013,0.0534153068351523,0.0803591892720667,0.0584532100271786,0.0755597195217712,0.0774639336538074,0.0819762003167145,0.0811747820184141,0.0769959965745444
0.065,0.13,0.0569477024865183,0.0855316276104412,0.0544751497625524,0.0834696310566595,0.0587873232747358,0.0785528083355969,0.0805931785085534,0.0852471459981632,0.0842851089265863,0.0789372193845514
0.065,0.135,0.0536871592841158,0.0856661739894905,0.052413874757521,0.0843957314918281,0.0573159176691557,0.0770877704860697,0.0801153173765664,0.0860301568935278,0.0842380787595075,0.0774740328814096
0.065,0.14,0.0530337601960246,0.0873278212167725,0.0516437295401649,0.0858185020474417,0.0550691262897122,0.0783088370684427,0.081345182351167,0.0873439663064196,0.0863075514298146,0.0778977486160339
0.065,0.145,0.0542584432947664,0.0903722385935916,0.0525890824888747,0.0886283659594933,0.0567049556555511,0.0806343235737838,0.0835343548099816,0.0905305424596741,0.0887908869626663,0.0796324932715412
0.065,0.15,0.0541896763825854,0.091425527421323,0.0520327401748792,0.0897098940844889,0.0563879451419167,0.081311051397874,0.0844506468235051,0.0911453998173592,0.089710230156677,0.0801359779098159
0.065,0.155,0.0549454772746302,0.0955320476622628,0.0526860954253766,0.0932020182138971,0.0572737980466075,0.0827456717980584,0.0866924404331845,0.094944118597382,0.0928359089011576,0.0819453110649469
0.065,0.16,0.0550392343926581,0.0960908214099239,0.0530514451905832,0.0943508057872454,0.056934191316078,0.0831447545729635,0.0866617619009291,0.0956431249238172,0.0928793272709175,0.0823866757531598
0.065,0.165,0.053289815667792,0.0971197440633393,0.0520078349401988,0.0953246064455947,0.055134745333991,0.0828586313295314,0.0869008719314914,0.0966171050114517,0.0932865637094831,0.0809247487218801
0.065,0.17,0.0555764459164614,0.100273272399663,0.0523642587623825,0.0985869815651891,0.0562598818275197,0.0829520982186768,0.0884118150404198,0.099542448247812,0.0951748831163873,0.0811822313256319
0.065,0.175,0.0545881126847676,0.103790465391012,0.0536653054272766,0.102222384213043,0.0560949872492008,0.0855832171301633,0.0907263774295378,0.1033242888404,0.0983910210759817,0.0824611568839211
0.065,0.18,0.0537763805747512,0.104455966564091,0.0514062364024811,0.102198981878105,0.0547302012589485,0.0833699925619989,0.0889008734279338,0.103686102156046,0.0976539305131048,0.0804100989834519
0.065,0.185,0.0535145378751358,0.107750353353048,0.0519780695173344,0.105450852752796,0.055005036982409,0.0833399009954746,0.0899231947098316,0.106213401425682,0.0984126389573927,0.0799438421993547
0.065,0.19,0.0537130607547879,0.108081001851417,0.0509478994580053,0.106446626865362,0.0540381420285142,0.0828610567346887,0.0888936574514483,0.107333460958901,0.0991520616842468,0.0811535501347418
0.065,0.195,0.0544534639748658,0.111737076551424,0.0520709163882624,0.110374325654421,0.0546854412177417,0.0844056141076196,0.0911559138290039,0.109889506309938,0.101048914172323,0.0789809464211344
0.065,0.2,0.0539807427031177,0.109702399011843,0.0501161454039509,0.107963438843399,0.0541383745786225,0.0821091334235398,0.0884271488109171,0.108303948023559,0.0994626261717294,0.0781890888065186
0.07,0,0.057068989314406,0.0434403345979309,0.0578052146186366,0.0401418485941312,0.0491556498617004,0.044636091771154,0.0429018825900744,0.0427859558200749,0.0432225346542583,0.0448073026824791
0.07,0.005,0.0589703001055718,0.043219605971037,0.058022977050341,0.0404623632101914,0.0507062283336599,0.0453851060004319,0.0436681430938446,0.0434207101396628,0.0440771533692291,0.0468660845359879
0.07,0.01,0.057309327699982,0.0432851423023439,0.0572985534935161,0.0412332962661531,0.0491977201804211,0.0451256568620892,0.043423327897051,0.0437336572103,0.0440592942697011,0.046406404268561
0.07,0.015,0.0567031352805017,0.0436131512416839,0.0572959090500696,0.0418202407059994,0.048649624845429,0.045437590199709,0.0437236834941068,0.044196249981077,0.0446486483944849,0.0463590320925078
0.07,0.02,0.0570745537816325,0.0459687905034171,0.0582279704075296,0.0448230609037049,0.050612269060898,0.0478905033972945,0.0464908009406095,0.0463689286016731,0.0466232261757729,0.0485942737332398
0.07,0.025,0.057606533326573,0.0459709242128792,0.0559981304566156,0.0454484085891637,0.0512108755164361,0.0485542777528552,0.0473367183781648,0.0466598019352856,0.0472787414501585,0.0493806635065695
0.07,0.03,0.0587857156147528,0.0477007591967495,0.0585860371443757,0.0477307900711708,0.0535421327272195,0.0500112106158636,0.0488664071824402,0.0482171300458409,0.0489485907744839,0.0502131825756914
0.07,0.035,0.0565270321266986,0.0482323490798184,0.0565340414690855,0.0481566634702817,0.0527486248499605,0.0497712941718753,0.0487643277622324,0.0489343093148109,0.0491256157972225,0.0507722868745365
0.07,0.04,0.0561430177877785,0.049934107086718,0.0571718995103417,0.0505616050625911,0.052563692279766,0.0520064191950632,0.0511775170344013,0.0510226751680567,0.0510510826953623,0.0527124174006628
0.07,0.045,0.0565224820577528,0.0528037852078315,0.0579261955883544,0.0532585094921733,0.0543306560630073,0.0541952469473063,0.0537793795200955,0.0538271571624079,0.0542458052975031,0.0549304118376108
0.07,0.05,0.0568947106648173,0.0528760257749475,0.0555481041406372,0.0531656802319007,0.0543660474304281,0.0544485140624903,0.053835443745636,0.0542847776749998,0.0546490627495393,0.0555183719085796
0.07,0.055,0.0562014242294298,0.0538492480040028,0.0561214133214734,0.0547377882388777,0.0545329946619072,0.0552927182207672,0.0553283532748627,0.0547917500103753,0.0550952083136346,0.0559647223269751
0.07,0.06,0.0561068434602632,0.0559344143397755,0.0555195628606906,0.0565776669794178,0.054059825226079,0.0567567732807911,0.0566697900343622,0.0571145618538911,0.0573376940525156,0.0575585781630517
0.07,0.065,0.0568695561733918,0.0579568873046836,0.055300335848052,0.0582195369160287,0.0560681755240445,0.0585136432180801,0.0583090380034885,0.0590723578212201,0.0593114407703119,0.0596603815500213
0.07,0.07,0.0544692108261585,0.0588325204339314,0.0553242169826639,0.0596425035451511,0.0549973267161491,0.0595464733327069,0.0597837683624033,0.0599680529672008,0.0601199216528297,0.0604069665839655
0.07,0.075,0.0563345150829626,0.0622889175029067,0.0562088180918908,0.062441312444177,0.0569507951682075,0.0631365762095505,0.062503916797888,0.063182581982559,0.0631555609157287,0.0629875287586474
0.07,0.08,0.0546875790777715,0.0628255423892805,0.0562429145775452,0.0643036832850704,0.0570383176977234,0.064091597808837,0.0639489826466025,0.0646479251906088,0.0650229225530651,0.0641910329911789
0.07,0.085,0.0560142116507728,0.0650972572883805,0.0559829243315595,0.0658372471287629,0.0580986394060144,0.0645995844112348,0.0650844034894637,0.0659142076173097,0.0658125299296095,0.0653303074381879
0.07,0.09,0.0561661763337697,0.0682116596750286,0.055383162513377,0.0678851282871049,0.0578529485213101,0.0663600096318455,0.0670959912032345,0.0691266255509145,0.0691697331546793,0.0673650829619941
0.07,0.095,0.0543070487764325,0.068824259682413,0.0544183848945197,0.0690301616126622,0.0567670644928133,0.0675711571675231,0.0681358190743214,0.0701174330146755,0.0699130031851448,0.0684094423949432
0.07,0.1,0.0555736625086643,0.0710397317485219,0.0545121250829009,0.0713282969448005,0.057889689018702,0.0696790878213993,0.0707252386668232,0.0720313600315419,0.0722896147793201,0.0705327079171916
0.07,0.105,0.0557483331196698,0.0722493633769136,0.0545450973508907,0.0724144989199522,0.0581092638597564,0.0709881598804869,0.0712694145259992,0.0733325482040211,0.073587071276825,0.0715751049171884
0.07,0.11,0.0560293325578191,0.0765361168680017,0.0546134203173078,0.0752680554001329,0.0579896622952692,0.0725767317439662,0.0739571474095967,0.0770207220256991,0.0769189132887348,0.0740814502935547
0.07,0.115,0.0559969209890937,0.0781910743615949,0.0546690514231965,0.0770348766668664,0.0586057567469424,0.073240997401348,0.074866781926555,0.0781428985724412,0.0778815728595514,0.0744962279906185
0.07,0.12,0.0539092690498935,0.0781445557832198,0.0540098158440031,0.077929225132901,0.0562298066425653,0.0744205732862087,0.0757399939126464,0.0786516148990393,0.0784158648505455,0.0746280085564943
0.07,0.125,0.0553893147285378,0.0822904222293643,0.0544599118047962,0.0809557578551498,0.058542643537413,0.0765036553272418,0.0782628362099537,0.0823525722113991,0.0822146747015214,0.0767288507660691
0.07,0.13,0.0560263940283494,0.084186847397899,0.0542405550268647,0.0828937493723683,0.0582562306102244,0.0779913311235121,0.0804358909311052,0.0847846938641281,0.0840108154516006,0.0785574408969079
0.07,0.135,0.0537357497903696,0.0850240676652919,0.0531752321986937,0.0840179500843424,0.0569725830471756,0.0782365106688107,0.0801007135186618,0.0854567962668304,0.0841434503845542,0.0770961640647134
0.07,0.14,0.0549383388978511,0.0867717350431194,0.0535830440038017,0.085479526833086,0.0571084811620402,0.0796083569400493,0.0813389997024757,0.086977799294358,0.0858314573414181,0.0798136694665074
0.07,0.145,0.0530650134154577,0.0909967076905098,0.0532961801387736,0.0893758730240902,0.0557274606661206,0.0810922896916908,0.0841115910082599,0.0910459992916003,0.0892772889389958,0.0792056749825285
0.07,0.15,0.0543684779195885,0.0927743127922216,0.0537152562546057,0.0913516973435705,0.0571354086675947,0.0825403423107514,0.0859422962945016,0.0923526741607339,0.0904273707674793,0.0809859317646934
0.07,0.155,0.054283691471756,0.0922735545525532,0.0523498970545726,0.0910649997564797,0.0556390752257877,0.0809384305845759,0.0844563959677627,0.0917651206558141,0.0896920439023183,0.0800129082208265
0.07,0.16,0.0530747168678975,0.0948516716888192,0.0521042411700408,0.0930551869737045,0.0553348842198498,0.082118355458122,0.0859058305443339,0.0944614689031352,0.091357372458213,0.080361242378772
0.07,0.165,0.054739155295541,0.0980390049273328,0.054105886370891,0.0968286302268015,0.057007007075601,0.0850751947178041,0.0887164309331936,0.0979203471769205,0.0946426961093007,0.0825181797296683
0.07,0.17,0.054571232586522,0.100156898199154,0.0527250005049269,0.098911321983949,0.0558612277693419,0.083770600812347,0.0883849614816345,0.0997378726510533,0.0948287548798379,0.0810205639123899
0.07,0.175,0.0522019322642059,0.102622965341446,0.0528455499345122,0.101603374207787,0.0541039689139042,0.0849677456945461,0.0904389960855196,0.102564424732624,0.0982249852990194,0.0816596006816154
0.07,0.18,0.0539977830670137,0.106435323475412,0.0532323272115973,0.104654311789743,0.0548393762625527,0.0850637553483448,0.0910274395477138,0.105063640304069,0.0995123569442328,0.0823761806310134
0.07,0.185,0.052841131559453,0.104980473629179,0.051954364762938,0.103578062923905,0.0544086607192258,0.0830598297285786,0.0896308078441727,0.104134467323398,0.097729329319891,0.0787540595406878
0.07,0.19,0.0538075275238689,0.108541286089597,0.0506974801719091,0.106499878268545,0.0535362337498224,0.0831423908866913,0.0887819480808375,0.107161489696239,0.0999274686395,0.0808061044350396
0.07,0.195,0.0530327892474642,0.111339310747326,0.0528494738688239,0.109945141120098,0.053730890686093,0.0840697063037455,0.0913561644261152,0.109888564382073,0.101222579952889,0.078986139581216
0.07,0.2,0.055063703160695,0.110873428031533,0.0513047848190051,0.109611530329032,0.0551680510901165,0.0827128697268622,0.0898866189932948,0.109326190390834,0.101299999442895,0.0789042452481775
0.075,0,0.0580281386660915,0.0441174853742313,0.0599216759719915,0.0407359213357837,0.0498982191791546,0.0455489837999989,0.0437564729484015,0.0440955447962788,0.0443158534021703,0.0468365213239806
0.075,0.005,0.0591458208745074,0.0430045451180945,0.0602412709207161,0.0410199454178255,0.0513207105377363,0.0456889524815958,0.0435286739063038,0.0432309978836294,0.043926120877351,0.0469539071785939
0.075,0.01,0.0568725396432637,0.0426874668623078,0.0582724082782908,0.0406953288755221,0.0502444171912303,0.044471036637925,0.043823026514317,0.0427579233227062,0.0429433172375518,0.0453269639104102
0.075,0.015,0.0572291724414812,0.0439254687631916,0.0596809972714602,0.0434556317367544,0.0505574956165252,0.0465149283967078,0.0456088092845549,0.0445602655549012,0.0448028362803705,0.0468943390008205
0.075,0.02,0.0577571675851901,0.0451284246445857,0.0593264852451499,0.0449032180267801,0.0501074353937187,0.0480642511803479,0.0469759613081086,0.0455265699650363,0.0460517565308155,0.0483424438688388
0.075,0.025,0.0561020579743218,0.0455242109291211,0.0587957389852684,0.0462507747347975,0.0506826844945204,0.0489469320610776,0.0477834609153572,0.0467398889087808,0.0472052170128828,0.0486392624159712
0.075,0.03,0.0584470916797651,0.0464393640482515,0.0586860777915428,0.0470911793886281,0.053211876446214,0.0493062974092944,0.0482133532969362,0.0479988357166279,0.0481961502274691,0.0501764051991926
0.075,0.035,0.0567842577341263,0.0481082504440248,0.0595482956535212,0.0497145019286028,0.0527427965343587,0.0518739419495369,0.051070862969866,0.0496018460129011,0.0497135505633867,0.0507378114117338
0.075,0.04,0.0554359583791815,0.0494923717737208,0.0580436859294415,0.0504986032763264,0.0523839319084254,0.0523537895545691,0.0516743715710419,0.0505109847380264,0.0508751770356956,0.0525980735421452
0.075,0.045,0.0564144399960751,0.0509915076799248,0.0585189957173048,0.052548407798406,0.053759261135534,0.0541606443343052,0.0536991252352119,0.052725602560241,0.0531094103762644,0.0536487694501558
0.075,0.05,0.0583296488546834,0.0521834078320509,0.0576468140374606,0.0535195734614171,0.0549587977351857,0.0551264306933595,0.05447449619236,0.0533875274431648,0.0540031652892492,0.055212742865276
0.075,0.055,0.0581170571653184,0.0551252111292201,0.0586554502990419,0.0558082514269149,0.0564402962548626,0.0564551229906291,0.0562830465719055,0.0562488801374946,0.0567770501142317,0.05754061552224
0.075,0.06,0.0564599159180002,0.0549454337847199,0.0568644449743121,0.0565180969156485,0.0562878727144292,0.0566918450593797,0.0565226100028993,0.0564419037106355,0.0565379455271895,0.0569387578361875
0.075,0.065,0.0564381795550761,0.057251073238825,0.0577812845018705,0.0591772185180194,0.0569233359027829,0.0600101251414749,0.0596183841748448,0.059213901976106,0.0594898104773897,0.0607712425306866
0.075,0.07,0.0566694150935609,0.0592100985863023,0.0570690353375741,0.0605748499698297,0.05687208139008,0.0611530444790287,0.0607732626017014,0.0604939010154439,0.060926689876046,0.0612706791066394
0.075,0.075,0.0542689806738439,0.060103042605326,0.0567369935862908,0.0615539561458302,0.0551186368503241,0.0610153548567093,0.0611999878613231,0.0615061283615306,0.0614108299846159,0.0610193562868454
0.075,0.08,0.0557643383625903,0.0639218995828902,0.057945402691612,0.0654432417274296,0.057916845665461,0.0646799524308088,0.0651732764225921,0.0659163209283971,0.0662082417947915,0.0656495580281319
0.075,0.085,0.0556313448615964,0.0667001432948204,0.0573116794750848,0.0670418262387204,0.0573879185452651,0.0666957658009384,0.0670301426008887,0.067913795778826,0.0678858182826533,0.0670698318384076
0.075,0.09,0.0578769729553681,0.0678593124770488,0.0577925363313675,0.0685682988520852,0.0601218634730962,0.06734858841432,0.0682035702913461,0.068848622957875,0.0688182629114384,0.0674182580739133
0.075,0.095,0.0566718242225279,0.0706546816069272,0.0574906512723222,0.0707167532821298,0.0591796290532149,0.0693712665017074,0.0702328982076481,0.0716830571441794,0.071897411127399,0.0705607736283978
0.075,0.1,0.0578363789556144,0.0721284067865795,0.0582034929515336,0.0723358372386897,0.0598041105617222,0.0711674530565909,0.0720364290461281,0.0731576327422541,0.0729789555922309,0.0713506641070075
0.075,0.105,0.0541913855474345,0.0736239836163163,0.0558198533710396,0.0735531292064081,0.0575476125747156,0.071237109048663,0.072164208360551,0.0744333472714988,0.0741179484454475,0.0714382202983893
0.075,0.11,0.0555424634299537,0.0752595837828285,0.0553694683042832,0.07513438710093,0.0576837214518341,0.0726502858655666,0.073458508392491,0.0760795303379238,0.075551906497334,0.0728840284916341
0.075,0.115,0.0541265207595942,0.0769632843488071,0.054281209249258,0.0772232985662329,0.0570041286031117,0.0739835909824137,0.0752399446869892,0.0779741528126499,0.0777429428711059,0.0745289832270311
0.075,0.12,0.0549503049373589,0.0792507690710412,0.0556869370412004,0.0792936692087193,0.0584041325529768,0.0752745969834176,0.0770835352309475,0.0804258090143921,0.079619138327429,0.075806557465699
0.075,0.125,0.055515895947472,0.080736360093988,0.0546659024579957,0.0804196429697463,0.0580066251668407,0.0767871611134794,0.078406994259877,0.0813540122853516,0.0808244100664819,0.0767422585926209
0.075,0.13,0.054243215284725,0.0833560976646774,0.0547266170357759,0.0828086910756112,0.0574413033752964,0.077406175323721,0.0795206848866136,0.0840863490014606,0.0831644717776432,0.0776273243913971
0.075,0.135,0.0553896991552267,0.0860938023369199,0.0561277764974243,0.0858426046450114,0.0587018154635293,0.0803800758497094,0.0822196342707138,0.0866407366926905,0.0855460046036724,0.079779390516969
0.075,0.14,0.0535781435200993,0.0873409360879946,0.0535389776231524,0.0870280038690434,0.0564416157152866,0.0797008017902771,0.082627117623615,0.0878094681620329,0.086813192427689,0.0793670516803367
0.075,0.145,0.0537472225221828,0.0877538367534147,0.0533818683867783,0.0871355535984369,0.0570455413680115,0.0794437823752919,0.0821664174360965,0.0880460119824404,0.0866765546320882,0.0787352998978497
0.075,0.15,0.0538170644744583,0.091733275703576,0.0544490731828518,0.0911479954855622,0.0566501259801017,0.0823780209469588,0.0855086661925349,0.0920585774585784,0.0899711473957324,0.0813141828017451
0.075,0.155,0.0539196974188033,0.0940630952086082,0.0540100976368835,0.0928018921836533,0.0564374566168981,0.0837733662936731,0.0870799493499793,0.0940066625434934,0.0919439429055368,0.0821169759893064
0.075,0.16,0.0540029181662105,0.0957353933563096,0.0535012427804447,0.0944817801721764,0.056231891756405,0.0835427102418676,0.0870705550297095,0.0952663612405017,0.0924231611012308,0.0820558651807139
0.075,0.165,0.0540227159246722,0.0981901417127518,0.0544722725007179,0.0970844691355447,0.0564398723159075,0.0848516513778577,0.0889868700732599,0.097836285836376,0.0948427875415554,0.0825324563260256
0.075,0.17,0.0538251060369123,0.098213954479282,0.0538222468197847,0.0978442833284794,0.0564141477468679,0.0841248517841277,0.0887447676017459,0.0982483337199005,0.0943865349607377,0.0812145681004737
0.075,0.175,0.0545295745323305,0.102115936695354,0.0535645702526828,0.101111404918157,0.0565105163768327,0.0844172216237269,0.0897490524733824,0.10124023753536,0.0958524858224638,0.0822153388092591
0.075,0.18,0.0553272623966141,0.103865749405145,0.0533617277428488,0.102206216630698,0.0565234684433907,0.0855983920172946,0.0903632041350504,0.103147832973403,0.0979090181237344,0.0825592819061519
0.075,0.185,0.0542292835592953,0.105928207319617,0.0534624085315815,0.104586527498754,0.0552589815519783,0.0841067980983468,0.0909977488058033,0.105310005426553,0.0994860504672067,0.0824623933489361
0.075,0.19,0.0537393843486341,0.107075381154535,0.0536244932132159,0.106113241786782,0.055543914986672,0.0855870801708928,0.0919588265184008,0.107007506158469,0.100103421302749,0.0817020909717697
0.075,0.195,0.0527948173216628,0.1104031715261,0.053944454344053,0.109053297464915,0.0541378866923275,0.0856196807580752,0.0941006425936637,0.109420460136808,0.101423076611458,0.0811633365175141
0.075,0.2,0.0549432380381012,0.114185141043849,0.0543841337564351,0.112441377048596,0.0554619815614147,0.085689439154885,0.092145650352654,0.112042122807786,0.102477317250935,0.0813137749319673
0.08,0,0.058170396047904,0.0439941669712639,0.060867389018133,0.0402038118489847,0.049830494015919,0.0462411269416205,0.0435880424084848,0.0435858262112209,0.0438351388703413,0.0464871527829824
0.08,0.005,0.0584725286262817,0.0433364539637438,0.062284155140698,0.0414135386588536,0.0507256986989568,0.0474334316399808,0.0453906911337428,0.0436385619368999,0.044133046247069,0.0474255117451393
0.08,0.01,0.0596069363070108,0.0441586513810566,0.0632435422204271,0.0434377891566394,0.0526951514866919,0.0486535367888462,0.046035876598071,0.0447653627213988,0.0452257655578806,0.0486766859808557
0.08,0.015,0.0576344959189201,0.0447429785316857,0.0626645144493674,0.0447073844960507,0.0512387868884767,0.0486438468497318,0.0472664712916653,0.0456852140194852,0.0459451160720936,0.0481443796901317
0.08,0.02,0.0570762789223185,0.0447325054696154,0.0615221999393228,0.0456982433136966,0.0513574080648406,0.0490755541127723,0.0477415324907153,0.0461765913208827,0.046322878999184,0.048285548110968
0.08,0.025,0.0578763058418365,0.0462268424068669,0.0611053459613309,0.0472681979165483,0.0524246948967015,0.0508552378439978,0.0490427004434187,0.0472137574710701,0.0474605469784513,0.0491359102411253
0.08,0.03,0.0574524914107724,0.0472071300947672,0.0608590662088515,0.0480618067563801,0.0527432292942047,0.0507544040057087,0.0501187488982294,0.0482485517929573,0.0485792153538818,0.0497939495994786
0.08,0.035,0.0566484339746429,0.0489604417448235,0.0613171371834907,0.0502947241534603,0.0528281476071514,0.0529053473999256,0.0518955364399852,0.0505537039627258,0.0506886661436654,0.0518758686192866
0.08,0.04,0.0562649953844587,0.0496813751509816,0.0597831433402706,0.0515371214178733,0.0535592440971939,0.0528072439848071,0.0523282327324492,0.0508424950175743,0.0510719136154126,0.052442585795116
0.08,0.045,0.0555809058285398,0.0510758437506223,0.05947845335418,0.0527567783077407,0.0534756264577728,0.0544023372492646,0.0536575723528898,0.0531362288769961,0.0533829489483621,0.054923780268721
0.08,0.05,0.0551916121930821,0.0516537012178555,0.0591358058591236,0.0536124075165675,0.0527950660117299,0.0547944350999685,0.054344021334652,0.0534393157038606,0.0535552654490363,0.0546076147415617
0.08,0.055,0.0564683193843907,0.0536947334751002,0.0588768804384159,0.0559882886689642,0.0555904658093311,0.0561391364778279,0.0557053723522716,0.0556649908860167,0.055925229910506,0.0563789355246811
0.08,0.06,0.0591923476444914,0.0566769750974053,0.0607832146373515,0.0586427364284206,0.0581178342703765,0.0596516666311267,0.0587932241293135,0.0585743798021327,0.0587939707917035,0.0594403498221226
0.08,0.065,0.0561744971815543,0.0570555314670525,0.0588682115255337,0.0593713062162433,0.0575962568165024,0.0597744958856792,0.0597856719737483,0.0587532115261989,0.0589356226637009,0.0596281335313561
0.08,0.07,0.0571363268970254,0.0598849762213275,0.0595534380430089,0.0614032272563805,0.057343676082061,0.061581358799857,0.0616758617858837,0.0615410730601602,0.061648496255911,0.0620216866835868
0.08,0.075,0.0550383667713356,0.0601762058631935,0.0573797494550856,0.0615143148045755,0.0571581175599726,0.061267329660369,0.0617147673874833,0.0614621676151445,0.0615424345709848,0.0616867612705073
0.08,0.08,0.0565227949813008,0.0625870462687848,0.058203625882172,0.0644385016966092,0.0580903544224491,0.063865667406146,0.0640979291258952,0.0645639238465284,0.064639589152304,0.0641385201673789
0.08,0.085,0.0560666309743893,0.0662805176019405,0.0591182454011862,0.0675251124448929,0.0580342198203926,0.0674830245281399,0.0673619204605106,0.0679769336460558,0.0680447122016466,0.0670296532975716
0.08,0.09,0.0558460076858558,0.0669694847411861,0.058616046305837,0.0686861144236764,0.0574870783741928,0.0682009199832168,0.0684256739309572,0.0683544463292304,0.0684288466748806,0.0674864950519316
0.08,0.095,0.0559311274580892,0.0688258609683687,0.0575118459219821,0.0698980400199358,0.0587189166650894,0.0690206536995129,0.0689817820835399,0.0702927375942004,0.0701948474022008,0.0687349166250926
0.08,0.1,0.0561131714470207,0.072893373543333,0.0594010726825809,0.0736701250278292,0.0598099567245758,0.0720813459490018,0.0729326261434967,0.0741590911987586,0.0742221135146409,0.0724161054383145
0.08,0.105,0.0543269881105812,0.0732699374485878,0.0560510923442183,0.0734509503811306,0.0576766752698595,0.0708241515119935,0.0721124338482504,0.0742180760347643,0.0740448817844684,0.0717137844554231
0.08,0.11,0.0546340326332787,0.0755123486930195,0.0574805200820632,0.0757929948701035,0.0579416400274878,0.0730880917877649,0.0741768881171396,0.0767414151815754,0.0763661697593686,0.0737602155035899
0.08,0.115,0.0550892499157427,0.0784120089569527,0.0574759190823407,0.0792149289597035,0.0590668157603776,0.076518724874101,0.0775679052356084,0.079418138302646,0.079246173640973,0.076200053583447
0.08,0.12,0.0558810580580809,0.0798489002540779,0.0571043995361496,0.0800939222776798,0.0596976195352512,0.0772405390822127,0.0786222372695542,0.0809169354833143,0.0805869595611606,0.0772603833811873
0.08,0.125,0.0552407464992998,0.0821354380821569,0.055696463115567,0.081741888873509,0.0580113626345208,0.0783514996573824,0.0798185344218666,0.0825517252765261,0.0821143857756538,0.0770805066193036
0.08,0.13,0.0539183040527706,0.0837012369415423,0.0562720762973135,0.083419234791529,0.0577273256162108,0.0788024431086398,0.0809099386731347,0.0842384780661863,0.0836546816589932,0.0779980425480806
0.08,0.135,0.0550705293932149,0.0862021214368134,0.0565096118865954,0.0859682849477763,0.058995380932483,0.0810995267323278,0.0831617994870006,0.0866371646043189,0.0862438384559977,0.0799844511756722
0.08,0.14,0.0561200769450082,0.0886885129345371,0.0578118535083134,0.0879909261252207,0.0596703588247622,0.0818041111389206,0.0843385816650967,0.0892362207822348,0.0874787413956768,0.081700029197883
0.08,0.145,0.05659494702946,0.0908182427616641,0.058037166521475,0.0905407849616287,0.0602892636741824,0.0845899704337132,0.0867308367039998,0.0910996720086668,0.089677371310722,0.0826679909214332
0.08,0.15,0.0563294689825903,0.0913084489349603,0.0568671436001728,0.0914023966999346,0.0589783832097364,0.0838821594440881,0.0871016863334476,0.0923600479471995,0.0905491130614196,0.0835511937595887
0.08,0.155,0.0551440472171782,0.0940974653912257,0.0555278863892276,0.0929424800684806,0.0583236509099547,0.0832528073685813,0.0871571677531312,0.0937739920795093,0.0914754113236523,0.0820706504518808
0.08,0.16,0.0551578114575017,0.0966268921810795,0.056836005295494,0.0963330636719367,0.0587905549597791,0.0857378529147388,0.0892236665754362,0.0968623322040361,0.0941374075593257,0.0839843913230092
0.08,0.165,0.0542518369031595,0.0978288870895369,0.0551529040031525,0.0968978713648298,0.0571475791724878,0.0856947101427933,0.0895706431470714,0.0977904923244216,0.094964522863063,0.0833009984596919
0.08,0.17,0.0543627938313567,0.101403126722679,0.0548923943547746,0.100053341293026,0.0564161574444268,0.0865501672384743,0.0907686900056939,0.101371084938296,0.0977353704924967,0.0844453433414268
0.08,0.175,0.0540086494246242,0.102681337578718,0.0548993881861924,0.101967089191297,0.0565030629114482,0.0859852199970713,0.0911898601181839,0.102877878420572,0.0984634911579644,0.084417948367169
0.08,0.18,0.0549566529434963,0.104910155412935,0.0557568722334495,0.104003168989251,0.056903207646133,0.0880057389812118,0.0933067584862257,0.105042218654314,0.10000491025202,0.0849253441560129
0.08,0.185,0.0543584818550528,0.106956168560386,0.0545366669071399,0.105496276490618,0.0560995258548178,0.0873390223298177,0.0928897396793168,0.10643837217071,0.100267240504575,0.0826545271611323
0.08,0.19,0.0540042305981413,0.109383481087908,0.055257887416199,0.108200545332107,0.0557677757371269,0.0870420329029785,0.0931826573785629,0.108113250433236,0.101698757911062,0.0836082857245325
0.08,0.195,0.0535843503736365,0.111149250926158,0.0537565228044128,0.109807630861769,0.0543459664156881,0.0856199203475492,0.0925962775102739,0.109914274529114,0.101134999512888,0.0804717124793389
0.08,0.2,0.0534956632419902,0.112702221769291,0.0530843716149203,0.111614083474789,0.0546539572956949,0.0856194188986053,0.0933495928279361,0.110977234173112,0.101170795632496,0.0801692379814557
0.085,0,0.0573162057198993,0.0425530742562082,0.0633099886647941,0.0409851364893484,0.0502383487363667,0.0470185097031589,0.0454380106587114,0.0421523835357831,0.0425645858998015,0.0456233048844778
0.085,0.005,0.0585152037939702,0.0448020697082329,0.062823014448345,0.0422529149371871,0.0510294124126493,0.0478396049602023,0.0456495084837106,0.0449189556753799,0.0453467442109775,0.0489328562894071
0.085,0.01,0.0580118196343741,0.0434131985218256,0.0626189620220261,0.0425212222933143,0.0511761486958478,0.0480355059924087,0.045876948570357,0.0438521468280445,0.0440875754824674,0.0472451307636124
0.085,0.015,0.0568202199372155,0.0439320498471126,0.0636269701176875,0.0444753980309679,0.0511488018375933,0.0492895834778648,0.0477743899340286,0.0449989502233835,0.0456035349535897,0.0476085461795617
0.085,0.02,0.0556922127100099,0.0447203909101816,0.0619902855922982,0.0455444829456239,0.0507431592469503,0.0482474147882325,0.047714568363349,0.045949387855704,0.0461328093696449,0.0480501616984443
0.085,0.025,0.0581023005067173,0.0459881409880553,0.0625614521489834,0.0481604278732607,0.052871024746757,0.0502878539286597,0.0493484714117858,0.0476228106099168,0.0479815243897201,0.0500109952484534
0.085,0.03,0.0577455588907739,0.0469186841226227,0.0626029790153422,0.0487769168501458,0.0534311720395264,0.0515850842040257,0.050597555399655,0.048595015101873,0.0490516791848057,0.050515360404802
0.085,0.035,0.0581903047588084,0.0486155416780398,0.0620652981543594,0.0507072422108379,0.0546301108163755,0.0528563325315098,0.0520899214979393,0.0504414529655663,0.0507932312362867,0.0527227555752236
0.085,0.04,0.0586385139981041,0.049986778833283,0.0626144179938435,0.0520306566263099,0.0550560910903731,0.0539538225539731,0.0527815243667685,0.0519634485038343,0.0522567056843446,0.0533052176304631
0.085,0.045,0.0572391295911641,0.0510185698793901,0.0629872880088052,0.0543394885223258,0.055585732015522,0.056134119207711,0.0553452570064485,0.0538543046931057,0.0540090762155687,0.05530533452566
0.085,0.05,0.0562663173024948,0.0532948968944859,0.0621441216054325,0.0564342731404024,0.0554358594994567,0.0577786837094039,0.0573981821480262,0.0556979213992539,0.0558869236840117,0.0567922698741289
0.085,0.055,0.0558184912707117,0.0536511466954923,0.0603787233170675,0.0563814106100826,0.0551064960812948,0.0573657202678913,0.0568307616464294,0.0558235110886307,0.0560150596562754,0.0570953610001439
0.085,0.06,0.0563987249814091,0.055934618526829,0.0604902028412112,0.058383024193615,0.0565262675182973,0.05863865546452,0.0586638105554335,0.0577547926933381,0.0579282962336262,0.0584473809427962
0.085,0.065,0.0558843753370142,0.0575365586712618,0.0614203564454006,0.0606050762760625,0.0568986696373156,0.0608357003697473,0.0608441561768939,0.0599862161962941,0.0604501475273539,0.0604849789185769
0.085,0.07,0.0553706349848316,0.0593700536608498,0.0607154598217667,0.0621796083387984,0.0571126690427367,0.062183174712043,0.0620519671700635,0.0616091942624117,0.0616286652913809,0.0614759784665694
0.085,0.075,0.0564806316949539,0.0611663766321366,0.0603145381716851,0.0634430761691697,0.0582504171037167,0.0635066477979786,0.063615979030227,0.0630508925055742,0.063419755849364,0.0627893350146519
0.085,0.08,0.0577143577395406,0.0641739395722098,0.0607590481444091,0.0664643470932242,0.0596908619446716,0.0661624147086142,0.0663149198351371,0.0662100601816207,0.0665027045243215,0.0664513760799574
0.085,0.085,0.0559631322599633,0.0661318443261858,0.059822026729547,0.0676928333313348,0.0589151648447127,0.0675380662261593,0.0676308648558809,0.0678606945534424,0.0677881765352659,0.0675786097324878
0.085,0.09,0.056021010948164,0.0684356613274867,0.0599072372337505,0.070045817329264,0.0592680247820852,0.0695676810629405,0.0698242809363099,0.0702619990834296,0.0706233469079752,0.0695895300416675
0.085,0.095,0.0549611726803494,0.0692768782002956,0.0585160324878213,0.0708295249397508,0.058089351646323,0.0691383818798999,0.0698990586829338,0.0705910868100015,0.0702538785709619,0.0690594218667382
0.085,0.1,0.0561305168400969,0.072493158152735,0.0606870335946674,0.0740402188931847,0.0600879002213393,0.0722873920650903,0.0730330882241683,0.0737596813858846,0.0737219764203502,0.0725733642461206
0.085,0.105,0.0571229367980704,0.0740488105481314,0.0599064471260239,0.075536720033261,0.0607828564690602,0.0737954456565037,0.074494989697581,0.076030608997228,0.0762787562056758,0.0741723112063318
0.085,0.11,0.0573031184376529,0.0769816640819643,0.0606177700484138,0.0780351099265975,0.0613260240728647,0.075783286566888,0.0765192437985372,0.0783146073869306,0.0782355845628142,0.0759002832161347
0.085,0.115,0.0557922459430957,0.0785213549277569,0.0591681885180575,0.079505650162051,0.0597729164092403,0.0770134147112185,0.0774894908910311,0.0801965956439359,0.0799860334497356,0.0774277893922066
0.085,0.12,0.0552476764991837,0.0808127345841757,0.0584808458750223,0.0810555771875053,0.059439568820838,0.0778099245387088,0.0786538221819889,0.0818170316747916,0.0809633254594751,0.0768383598492982
0.085,0.125,0.0548267944487965,0.0818242762603879,0.056833532565475,0.0822103178162168,0.0580099156163798,0.0787232997697515,0.080049439501689,0.083031335698035,0.0826522712545983,0.0783574606591771
0.085,0.13,0.0555295494674034,0.0828648811312506,0.0575573738978643,0.0834838290582471,0.0593279169311091,0.0788354949110324,0.0808162560200209,0.0841628904524052,0.0835838908560091,0.0793149220637105
0.085,0.135,0.0550687741027778,0.085621622666142,0.0574078074531842,0.086026892443853,0.0582113829340804,0.0810128697799931,0.082459769805182,0.0865891083609125,0.0854334104293257,0.0793894934828655
0.085,0.14,0.0557768183617682,0.0874359460351712,0.0577712217687982,0.0880415321012064,0.0588303369992484,0.0830476968451766,0.0852656669065705,0.0885218869477289,0.0878937031395986,0.0813388117897242
0.085,0.145,0.054684823940389,0.090179689357271,0.0573323860118842,0.0902895112291502,0.0588483261057404,0.0837934971315567,0.0865376060171507,0.0909226462539294,0.0894263767888142,0.0826510662825165
0.085,0.15,0.0563458057324012,0.0937202093885621,0.0589928256378162,0.093816085728266,0.0603880571412748,0.0862634124233106,0.0892568254403567,0.0941973084044828,0.0928978408734524,0.0848992033215803
0.085,0.155,0.0550051166818655,0.0952435991163846,0.0572078884970296,0.0940527843483122,0.0582870875422761,0.084956650935223,0.0882393515600957,0.0952259616220675,0.0929226260469537,0.0834689010013866
0.085,0.16,0.0543807038159816,0.0956941086130126,0.056333439351181,0.0952549982572559,0.0572853837307792,0.086120558129629,0.0892390046796804,0.0961597192735527,0.0941797481734944,0.0838120336690669
0.085,0.165,0.0546445258272386,0.0987782941509795,0.0567355998615331,0.0983690668677468,0.0576878318210294,0.0866516065788972,0.090917916479713,0.0990037069815738,0.0961823168270647,0.0844135447721895
0.085,0.17,0.0547381498968314,0.102373833001092,0.0575218232434628,0.101334257411438,0.0568606420969272,0.0884615110989771,0.0933796143807118,0.102429266159598,0.0988238932863288,0.0849380981304142
0.085,0.175,0.0541017102290495,0.102623247344708,0.0554332344942825,0.101391482597637,0.0561157139370244,0.0877523364422931,0.0922966198111486,0.102147680156124,0.0984075482070128,0.0838701162520146
0.085,0.18,0.05618229650235,0.105213653241998,0.057439505682991,0.10517233675603,0.0588987785438446,0.0886072082258807,0.0940539648007127,0.104432904392172,0.0999772383584178,0.0856027389052229
0.085,0.185,0.0535988226304775,0.106875110855533,0.0569604326660561,0.106325496399931,0.0558152063244457,0.0881006563875113,0.0939078364432737,0.106741442614701,0.100563227253159,0.0846737825265735
0.085,0.19,0.0541238486594719,0.109482298925927,0.0567876548910827,0.108691788305226,0.0565808501202547,0.0875704075057731,0.0939493029470365,0.108779601994788,0.101661946740672,0.0821208090734979
0.085,0.195,0.0540496733209901,0.109744388199513,0.0556307438513997,0.109851072833995,0.0556741916578303,0.0878492996347865,0.0938114851650606,0.109386377564094,0.101493191379356,0.0827312675082611
0.085,0.2,0.0552181517881193,0.112974493232813,0.057173433634791,0.112774248842511,0.0562973553623312,0.0877909626839267,0.0941445943418173,0.111826993122328,0.104349463137153,0.082526267017088
0.09,0,0.0583384356398752,0.0443399691271986,0.0651649799260224,0.0419602670889929,0.0500933755196719,0.0475026222793693,0.0459496850647864,0.0442276668825872,0.0449909710150749,0.0478206695386943
0.09,0.005,0.0597044022795976,0.0433062474977754,0.065146531675285,0.0418880546669134,0.0523079022404267,0.0492339528002392,0.0466053551847012,0.0432759136228925,0.044047039312909,0.0472713009381803
0.09,0.01,0.0577421345774672,0.0432969522537692,0.0652593218019151,0.0436432595894358,0.0512362121995569,0.0487569414326686,0.0470385865910407,0.0445833330578501,0.045363571940703,0.0479212642313051
0.09,0.015,0.0564858198763616,0.0435240078836368,0.0636562857054773,0.0443198947304943,0.0509316994745043,0.0484639296575754,0.047176846104922,0.0445331338534184,0.0449326957889008,0.0471060007345965
0.09,0.02,0.0575085212602526,0.0446380044056197,0.0646565462759045,0.046461799957954,0.0518780008028942,0.0504235619518364,0.0490570237165037,0.046367207911136,0.0467314908418637,0.0488365874439846
0.09,0.025,0.0574854884498565,0.0467362549618353,0.064765145694118,0.0493195870390745,0.0525815150170616,0.0522704081080897,0.0507882699061063,0.0485646557933666,0.0487206258242017,0.0509075058024109
0.09,0.03,0.0578298436298198,0.0485384897831296,0.065633857420353,0.0509344173062181,0.0542252897557267,0.0545562311543072,0.0533773314712728,0.0500307709821786,0.0502699425972812,0.0514827723966417
0.09,0.035,0.057563275301151,0.0490071920910363,0.0631623211403314,0.050953592873553,0.0540876478243402,0.0542308728263532,0.0531993372841796,0.0511494623134548,0.0516703306524684,0.0535801222971734
0.09,0.04,0.0593110884827403,0.0503407663253043,0.0646758227204361,0.0535714141933552,0.056599711453397,0.055814950363016,0.0548514970521805,0.0528006390054553,0.0533413563185042,0.0544193329207534
0.09,0.045,0.0564391404477925,0.0515044301648838,0.0634514098390102,0.0548365569512504,0.0556480808765746,0.0563052768358244,0.0559136527195505,0.0537894032581214,0.0541182962531058,0.0549280171269066
0.09,0.05,0.0560314140746151,0.0530690291740378,0.0620159091877931,0.0556855540356285,0.0550823364497804,0.0567794945740509,0.0561959303099716,0.055092776378787,0.0552111739639326,0.0564020253604712
0.09,0.055,0.0576968784526944,0.0534754077885188,0.0631000667195318,0.057023380620353,0.0583031081925545,0.0585387308784464,0.0579782442393894,0.0558180193175912,0.056318019446228,0.0575028647219242
0.09,0.06,0.0559047486329994,0.0557118916517343,0.0632985812928406,0.0596245146695451,0.0560484564112198,0.0602990059051594,0.0598968544374422,0.058659131322852,0.058830340245577,0.0590056155983589
0.09,0.065,0.0557837341675569,0.0571343765606227,0.0614861173396566,0.0604656966253352,0.05710453798055,0.0611182163880199,0.0609168866865938,0.0598932747365177,0.0600144382389107,0.0598917813463897
0.09,0.07,0.0574787427569122,0.06138975118876,0.063685261040001,0.0643820505376017,0.0586552459623721,0.0641701410772871,0.0645182991943666,0.0639730689309563,0.0640937466172759,0.0641289443031404
0.09,0.075,0.0561762164338106,0.0617138897584563,0.0627234724842612,0.0648232828978608,0.0582869999710005,0.064741934554002,0.0651143387523744,0.0640706956917144,0.0640737804700422,0.0641396385269143
0.09,0.08,0.0564031761760335,0.063694630345836,0.0629343658057799,0.0667826281588705,0.0598284096113029,0.0664796236004409,0.0669306145016536,0.066077453692933,0.0661446056972104,0.0659769986336397
0.09,0.085,0.0539926359787601,0.0653483725893412,0.0618820104705812,0.0682083214294597,0.0573076339344017,0.0675921012628572,0.0678310470549883,0.0673688502132907,0.0672865614591561,0.0665669555581396
0.09,0.09,0.0557068090812425,0.0680361280500698,0.061905227653622,0.0700858903655126,0.0585743747197845,0.0690676878568787,0.0695681394795308,0.0703431379727839,0.0702130454452196,0.0688701818977775
0.09,0.095,0.0555871745217409,0.0700831737392489,0.0609837134367471,0.0722009228392755,0.0594626272962104,0.0704839493248669,0.0713949214666487,0.0719688444271298,0.071942526350436,0.0703659449259199
0.09,0.1,0.0556777882679941,0.0700071216043988,0.0598733419443914,0.0726826220342661,0.0591308899408501,0.0713875364076971,0.0719072457529075,0.0720885971939874,0.0719066658165615,0.0704714353576847
0.09,0.105,0.0551667637887555,0.0742367560461743,0.0623901053819133,0.0765014132739266,0.0601622526450874,0.0745298819233611,0.0753035339689182,0.0760955213468767,0.0761092623211479,0.0738296920138754
0.09,0.11,0.055078364063589,0.0744737671883171,0.0606769230403172,0.0762031204726824,0.0598067505076186,0.0737981758987883,0.0748467248910447,0.0764715029113714,0.0769053534881607,0.0744769906716705
0.09,0.115,0.0555091939818718,0.0768137107103496,0.0603088396267652,0.0789883067499631,0.0599961859045683,0.0768101847453061,0.0774393393721256,0.0785455282778898,0.0784950059447688,0.0759692132656208
0.09,0.12,0.0549341548287202,0.0801414781417187,0.0609066500448983,0.0817110106258813,0.0598539822653305,0.0784549563367599,0.0797916810545291,0.0818632160530011,0.0813139456501812,0.0774408351041415
0.09,0.125,0.0568241219292458,0.0826392945573456,0.0614640517400308,0.0837921553698168,0.0602939917878754,0.079847475940778,0.0816359413536318,0.0838576258341043,0.0835017061914478,0.0801398056913472
0.09,0.13,0.0548871996515453,0.0840610411543791,0.0605205169627173,0.0849161533613669,0.0597241724476428,0.0810709935201591,0.0826509738761835,0.0852177222050772,0.084845991289968,0.080650183348809
0.09,0.135,0.0529143473506776,0.086740635272188,0.0605779478760848,0.0875242993423473,0.0577994363915424,0.0823492743339863,0.0842845550067264,0.0880082205680659,0.0870623659475297,0.0809724940172486
0.09,0.14,0.0545400015919868,0.0877563015053977,0.0591202827740772,0.0887340181135687,0.0596134964848561,0.0832215027655058,0.0849720376089173,0.0888897764632286,0.0875838428349125,0.0819259584571006
0.09,0.145,0.0546373052992171,0.090195906896543,0.0594971935089724,0.0904568852388081,0.0585930798600882,0.0841819254007186,0.0864750702468429,0.0909018068054207,0.089360298458395,0.0821537039800376
0.09,0.15,0.0555828139184393,0.0918701111940178,0.0597971163207083,0.0927914992583231,0.0596178158166503,0.0853011122364765,0.087891696691016,0.0929820880609717,0.0912728783055191,0.0818426334140036
0.09,0.155,0.0552499723967784,0.0956677573452088,0.0600833118736264,0.0960290875061125,0.0591368544829305,0.0876341865760777,0.0908250874754595,0.096420534907889,0.0940227625733563,0.0851535783394665
0.09,0.16,0.0534714204011661,0.0960247736894752,0.058161258550159,0.096610673553848,0.0571913363052799,0.0867177522622521,0.0899606180455456,0.0968158561910722,0.0942951211371486,0.084622123247179
0.09,0.165,0.0551380094615875,0.0979503166621295,0.0576277134697394,0.0975902574140291,0.0581588967063595,0.0868473049314736,0.0907087369814543,0.0983159006064338,0.0961871222752282,0.0837277514460077
0.09,0.17,0.0548458474851259,0.101333125393506,0.0588157749131353,0.101297078097458,0.056697879197171,0.0895025732641155,0.0932821876670595,0.10176775986743,0.0981260010546139,0.085978379769415
0.09,0.175,0.0549017196977075,0.101455076854481,0.0576167078808864,0.101670172081457,0.0583223710625798,0.0885392273950273,0.0925088372253434,0.101940813705648,0.097978391750516,0.0843682669183224
0.09,0.18,0.0542543390185625,0.104511399560766,0.0574106801959048,0.104363312843776,0.0573155029685956,0.0898117636730425,0.094722158808046,0.104772582634269,0.100664522728542,0.0856822895552883
0.09,0.185,0.054661316789302,0.106934745147711,0.0574090059520094,0.106434972583764,0.0569171851887039,0.0894659097866922,0.0949016924315973,0.106860804270685,0.102282845755349,0.0851232028027255
0.09,0.19,0.0547766155833356,0.109984046840309,0.0586993669097212,0.109700460087273,0.0570090351383675,0.0920857089374578,0.0975389953133131,0.109620416248932,0.103843664663095,0.0856997284419522
0.09,0.195,0.0526030519591286,0.11100320798745,0.0574983098924562,0.111451900427836,0.0548354041919407,0.0894682652317881,0.0959639724759989,0.110903278209176,0.103371393605309,0.0823393776668129
0.09,0.2,0.0536342101018148,0.113808955574914,0.0577385278551081,0.113493709874311,0.0561564846993374,0.0880340954341533,0.0958421878787226,0.113038998888653,0.103918842828571,0.0832399168921043
0.095,0,0.057051848077972,0.0435667292341333,0.0678587640122697,0.0427702161439774,0.0504218039927502,0.0497984943537015,0.0469835914056661,0.044578559221166,0.0447871328240396,0.0486682100640135
0.095,0.005,0.0583547841299191,0.0440514302609456,0.0655349792960005,0.042622104324109,0.0512206749173846,0.0495608184374083,0.0469868126962375,0.0450829616500657,0.0456984719428531,0.0492234270411921
0.095,0.01,0.057465223949863,0.0435352441320415,0.068168034038324,0.0455894146896525,0.0516088902833979,0.0501242999773004,0.0481981174254277,0.0443546392683168,0.044645893409962,0.0477286597654829
0.095,0.015,0.0585245498039681,0.0439341466521014,0.0656255401308515,0.0448820039224386,0.0520597894243299,0.0493992234096817,0.0474976422358389,0.0455239753013383,0.0458863856081004,0.0492375352208105
0.095,0.02,0.0578082533387413,0.0443365676167323,0.0666620287496706,0.0471190074775343,0.0524761711212065,0.0517604105208199,0.049726802418267,0.0463168605206807,0.0467496233991345,0.0492718957469776
0.095,0.025,0.0592509354628685,0.0471646777191104,0.067198338873734,0.0500714335510633,0.0547006797395891,0.0533075209814155,0.0520195990491567,0.049007939505874,0.0495326722475666,0.0519443236115344
0.095,0.03,0.0575698251044106,0.0472430019448547,0.0668053269699346,0.0506639447040457,0.0541321691268659,0.0537281710200199,0.0520619258587543,0.0495700766552845,0.04979048630062,0.0523389908008699
0.095,0.035,0.0573760281757331,0.0476687488283492,0.0654145305693828,0.0506698181758311,0.0539810037459458,0.0538961650473163,0.0523063466609961,0.0497283471909827,0.0499107733715313,0.0520104981460167
0.095,0.04,0.0587709695222259,0.049435633719229,0.0672397631868656,0.0532114256594126,0.0557638146368038,0.055483638818375,0.0549988203406842,0.0521087264449707,0.0526542731963941,0.0539658370311311
0.095,0.045,0.0585527769207795,0.050854101664577,0.065272674306731,0.0546373657266549,0.0561582864582442,0.0568809773604433,0.0560515479898299,0.0533668698788022,0.0534990934287088,0.0555205715882484
0.095,0.05,0.0563996648856667,0.052546965791107,0.0643177438300396,0.055840103289412,0.0556203246099344,0.0571047627144262,0.0563433646165601,0.0552355093060702,0.0552495121783038,0.056691060571011
0.095,0.055,0.055270227381397,0.0530665985153761,0.064422871713355,0.0579354323238336,0.0567237100235037,0.0588706577456413,0.0584429434630702,0.0564705789136377,0.056741794624258,0.0572604984534292
0.095,0.06,0.0581406553792739,0.0559044851649434,0.0648319457119465,0.0594678518625812,0.0583878082270283,0.0597463613174757,0.059600905667463,0.0585353036853979,0.0585723321499746,0.0592403497450861
0.095,0.065,0.0570790881349466,0.05812659295104,0.0647272888585816,0.0618257379993762,0.059294498219817,0.0626261290474448,0.0623068585794791,0.0603998250002106,0.0607603248745959,0.0611633729205476
0.095,0.07,0.0564702646670732,0.058797962376233,0.0644903012496182,0.063502615337832,0.0599308044530607,0.0636141805087485,0.0634231411801294,0.0621500835209993,0.0623349228467124,0.0631258006496394
0.095,0.075,0.0558617619414558,0.0610857081653393,0.06390170312917,0.0649389080270712,0.058434921784668,0.0648101601608854,0.0647700139793735,0.0638542251639453,0.063973379971826,0.0634745513670954
0.095,0.08,0.0566344184169831,0.0644285002549693,0.0642110161102551,0.067708265746261,0.0606018135702056,0.0672082749280423,0.0673975878263915,0.066881081184424,0.0668616237713126,0.0669746078679646
0.095,0.085,0.0548975860019332,0.0655537732468554,0.0629525163413021,0.0687897558657058,0.0585980906675648,0.0679183834177873,0.0684205872314003,0.0683844462638532,0.0683675298198636,0.0679766120812324
0.095,0.09,0.0559728579282655,0.0664302529470962,0.0625617150203318,0.0700863144538248,0.0592827018715886,0.0688323629826407,0.0694623837541083,0.0690100838219798,0.0691967875776698,0.0682657301360313
0.095,0.095,0.056807829254716,0.0695640405398328,0.0634948578354843,0.0723821951922344,0.0605362302367087,0.0712824207903894,0.0719795327384244,0.072078044882506,0.0722364780817476,0.0711196926330132
0.095,0.1,0.0561432489796056,0.071121717669717,0.062424713455953,0.0740323508771835,0.0603621834067216,0.0726696334175267,0.0736125556027769,0.0737048631910939,0.0741250446583423,0.0729544404704422
0.095,0.105,0.0563413419786297,0.0735039860318538,0.0619916265341069,0.0752709629001045,0.0596598599250958,0.0738702706353545,0.0744289163634032,0.0756468911196626,0.0755247809084138,0.073542834589848
0.095,0.11,0.0562576793254102,0.0755223574885427,0.0633482394065572,0.0785074400970373,0.0604603806047328,0.0763523675518122,0.0771338698789771,0.0779804910793831,0.077756999807774,0.0750434928094627
0.095,0.115,0.0546970930999005,0.0773172210472818,0.0621319677485929,0.0793415507768924,0.0608222987027768,0.0769390986949503,0.0783052214879972,0.0792333786414434,0.0791642574042583,0.0766110267170347
0.095,0.12,0.0562583788597323,0.0806721500269124,0.0624726781192848,0.082448205413012,0.0611552491269554,0.0800372895745577,0.0810661512449862,0.0826960940192282,0.0824035606050587,0.0791195420347864
0.095,0.125,0.0567160984184512,0.0831878024544479,0.0623759363086527,0.0843413580191568,0.0614553586282387,0.0810418418554578,0.0822242632114042,0.0845542805318999,0.0840678405142342,0.0794222503858731
0.095,0.13,0.0540690723430419,0.0832604841357648,0.0606202278688819,0.0850282677329044,0.0595681091974123,0.0810611123533821,0.082546785506269,0.0841658812419551,0.0836911546839507,0.0786278222787575
0.095,0.135,0.0548203344567014,0.0861063303227298,0.0613710919156786,0.087658276350474,0.058993516351836,0.0827727241487411,0.0847039445010251,0.0874982083163153,0.0869337062026185,0.0812945942732718
0.095,0.14,0.0552598598601052,0.089439357760316,0.061637520254563,0.0898561829311656,0.0601800254420667,0.0839125287707185,0.086635229607749,0.0905655901233118,0.0895222581850733,0.0829069638047692
0.095,0.145,0.0562557913446752,0.0917612805017057,0.0619411780161174,0.0925311445103756,0.0602545044462672,0.0863741066949251,0.0889249425987123,0.0929021013521272,0.0922108140065437,0.0849498901823715
0.095,0.15,0.0547991846198012,0.0921524736421027,0.0603695722403362,0.0928087291909341,0.058989657255834,0.0863503333456094,0.0889159554370769,0.0929266989041616,0.0916728352451154,0.0852352244329745
0.095,0.155,0.0547216349630119,0.0942030169414418,0.0596421446999976,0.0947003142385154,0.058584300087638,0.0872187472835246,0.0897546624562363,0.0952195829622887,0.0934203497913962,0.0844020064428011
0.095,0.16,0.0540531857243397,0.0961609967171368,0.0604501692102314,0.0971233728070452,0.0580364368650871,0.0879100330730472,0.0912942791049982,0.0968582535027511,0.0946282469099313,0.0851160533117745
0.095,0.165,0.0533339880654809,0.0982775994701811,0.059382091075414,0.0988810237568524,0.0566464363671702,0.0887021900598624,0.0923417689412673,0.0984032322689456,0.0956869466857533,0.084325667468817
0.095,0.17,0.0552246533819155,0.100836075998485,0.060640274262191,0.101790093499382,0.0596420508750692,0.0914623732505946,0.0952374074759266,0.101587988305581,0.0987569922927016,0.0868318229269007
0.095,0.175,0.0550841062405863,0.103330470704669,0.0595571417478903,0.103320064680866,0.0581709902618227,0.0903965952927274,0.0945184456127875,0.103569349940142,0.0992169140654543,0.0858591836250439
0.095,0.18,0.0531606791292891,0.105033523407727,0.0588069313986835,0.105321211698293,0.0563953446375074,0.0899390170887809,0.0953889046264254,0.105536147064473,0.100691434096619,0.0862268730371284
0.095,0.185,0.0547329057677775,0.106641518571019,0.0592111327358689,0.107127206158987,0.0568551937335224,0.0905305606550947,0.096500202244608,0.10727463661252,0.101596969377322,0.0851391221692195
0.095,0.19,0.0529684498943655,0.108081999000393,0.0582250329933759,0.108888291193342,0.0546494862197688,0.0901436964352044,0.096449523808085,0.10795432191259,0.101961528435806,0.0834440939435292
0.095,0.195,0.0547259230540939,0.110017243514031,0.0588541219931777,0.110169889878292,0.0567640663381669,0.0918608834883433,0.0978428149705791,0.110093409164557,0.102731704302055,0.0852149405567107
0.095,0.2,0.0547732488514752,0.112852022175871,0.0579014203849298,0.113011169442853,0.0565443744788662,0.0900784290585021,0.0967778950743887,0.112252875098875,0.104159466198138,0.0841188390681079
0.1,0,0.0591030105441707,0.0436039687508443,0.0679546198458345,0.0420292661977394,0.0509533768031228,0.0496520834107321,0.0466477819341158,0.0442465399998584,0.0448084207475804,0.0475350278894193
0.1,0.005,0.0585786446689612,0.043522586971018,0.0671954897580604,0.0430754465803667,0.0514948253847115,0.0498262956041737,0.0471308491638216,0.044568611764813,0.045045749140209,0.0481247210017354
0.1,0.01,0.0587604614702082,0.0445330807365324,0.0695637389575687,0.0456095413428191,0.0516968796503597,0.0524621775476086,0.0496110732903014,0.0460302177608679,0.046576681843639,0.0500632155584648
0.1,0.015,0.0581216124991575,0.0442941480221083,0.0692035314700431,0.0463244223006155,0.0533553695901887,0.0512948533875652,0.0494246408127255,0.0457286759939378,0.0459957231732902,0.0482211311517237
0.1,0.02,0.0585722468378261,0.0454717687012015,0.0690752584983473,0.0484288114432566,0.0538056568727765,0.0524378300930645,0.0511967395968672,0.0471568602467313,0.0471580156578882,0.0501731456616556
0.1,0.025,0.0582179866310281,0.0459663490825781,0.0680153034825502,0.0495264767964323,0.0541483193098378,0.053089010788097,0.0519358673917662,0.0483690664149399,0.0487512054490267,0.0507472683974575
0.1,0.03,0.0565912278851458,0.0461419592283698,0.0668026068156902,0.0504345495570717,0.0539213644813756,0.0536243112197293,0.0521402110692264,0.0488528575071362,0.0493139984813782,0.0510408230394109
0.1,0.035,0.0582029977615817,0.0494933809825075,0.0695914509042842,0.0540780349462628,0.0559990227094606,0.0571525278130194,0.0566246826823975,0.0527325909682401,0.0531865294660103,0.0544106773879198
0.1,0.04,0.0560964277100525,0.0478324742825386,0.0665676534859909,0.0527753369239082,0.0549829548184848,0.0547012975563941,0.0541343780040884,0.0511981294030892,0.0512749633792098,0.0528129760198762
0.1,0.045,0.0574095855392085,0.0512397668142232,0.0686953597951471,0.0567511543188082,0.0565295445697702,0.0589354214690177,0.0580767340077446,0.0541471848429676,0.0542861900437471,0.0559141266737577
0.1,0.05,0.0571882468043501,0.0527706911745576,0.0661109140279971,0.057191495613962,0.0568317031521732,0.0589237552171177,0.0583354417099176,0.0557206088322719,0.0561706502891651,0.0576503313383978
0.1,0.055,0.0575045785452678,0.0549581975326404,0.0686239780589776,0.0600371594238873,0.058038818604552,0.0611863702631142,0.0607296012897239,0.0578296597474824,0.0581090669768861,0.0590216242757918
0.1,0.06,0.0573168060098571,0.0568761455587216,0.0677193531254694,0.0617039168615826,0.0586269336513276,0.0623940576168686,0.0621643936264131,0.0594911218717851,0.0596237112374337,0.0605810794451353
0.1,0.065,0.0571864675863825,0.0573797253045729,0.0669433671340015,0.0626162314259018,0.0590245627396057,0.0632927946307308,0.0631011980207245,0.0605991043040468,0.060704408600181,0.0618150222654929
0.1,0.07,0.0553579555735515,0.0610050279269645,0.0682864528836226,0.0661484300818838,0.0590584575240381,0.0663751431295055,0.0662011516085914,0.0647429647328836,0.0647207743526283,0.064426724660504
0.1,0.075,0.0559450073001636,0.0621945760140473,0.0669064703686109,0.0669565432161242,0.0598781373366196,0.0663705347365838,0.0665408446835545,0.0656516176852255,0.0654258855643079,0.0647395833909085
0.1,0.08,0.0559150667041763,0.0642345768546814,0.0665154031090857,0.0685539174851924,0.0602709310703482,0.0681998155558414,0.0680735373357803,0.0674931106639745,0.0676172452755507,0.0665410182665941
0.1,0.085,0.0566986528126504,0.0676088258594504,0.0670829548853238,0.0711447974373828,0.0610423282693926,0.0707433648487483,0.0712375037935437,0.070780160178273,0.0705521319569166,0.0696018572217971
0.1,0.09,0.0566964018350593,0.0684161449540463,0.0656671378970284,0.0719332427458927,0.0614766864478698,0.0715745806232673,0.0717497351933385,0.0710838617105133,0.0715306337437277,0.0707027294501493
0.1,0.095,0.0572444022849887,0.0693170484784408,0.0658564598969542,0.0732024862251486,0.0610300859784359,0.0725173620838594,0.0729269507918645,0.0724640579141074,0.0726881601204737,0.0718800599374254
0.1,0.1,0.0554368153577998,0.0715650964536163,0.0649687416020462,0.0752999480382391,0.0612588198547592,0.0739086982866927,0.0742520053213779,0.0742400809956658,0.0742363623591692,0.0728395414796697
0.1,0.105,0.0562994413335285,0.0727847509121116,0.0645812294360015,0.0765366550029031,0.0607847477497881,0.0752429474313555,0.0759982001297756,0.0756354278089494,0.0755930220103876,0.0740812496515919
0.1,0.11,0.0544334008734246,0.0758826331795935,0.0633850288597782,0.0788603706898827,0.0602590669749178,0.0768783818502605,0.0778933832426544,0.0785096716333936,0.078468685725105,0.0759267723852693
0.1,0.115,0.0538657461761479,0.0769892470863571,0.0626112822622695,0.0796011347110784,0.0584770942905178,0.0774467863965672,0.0782249815780594,0.0792405981179071,0.078901489795305,0.0762510064235924
0.1,0.12,0.0551925876377986,0.0805886775601016,0.0638460665137128,0.0828237638215686,0.0603105072048909,0.0801613220050252,0.0812289228224666,0.0826239071776406,0.0821491056302363,0.0788646005862922
0.1,0.125,0.0557764974295929,0.0819283881924414,0.0635857320678756,0.0840326328937718,0.0610035248901942,0.0807909621841473,0.0823091751250283,0.0835705093576001,0.0836106948210204,0.0795242332987172
0.1,0.13,0.0550629226968955,0.0838449171662629,0.0631634487830419,0.0858367627145545,0.06048240340571,0.0820680672173271,0.0836502206361478,0.08587250111975,0.0852598344287366,0.0802831819405958
0.1,0.135,0.0547171446923614,0.085949437297519,0.0629312696564315,0.0880337379336563,0.0603897067089234,0.0833508973603276,0.0852628764766291,0.0879477503380765,0.0874858281067798,0.0815959707851744
0.1,0.14,0.0562586093879008,0.0866396231460644,0.0626705668452969,0.0888005551193683,0.061462690863973,0.0838458319227631,0.0857935812299911,0.0886085604264348,0.0877988865184367,0.0829275689542375
0.1,0.145,0.0549908315331796,0.0912775814199302,0.0629757112727796,0.092155294798553,0.0594128991348616,0.085761398043298,0.0889679731970885,0.0924749657258258,0.0914078668882966,0.0836226205477167
0.1,0.15,0.0547195960838272,0.0935448638278748,0.0624447058136505,0.0945080498975007,0.0584836441535346,0.0882108760203912,0.0905447299290013,0.094944959143945,0.0939534710963466,0.0868148344691625
0.1,0.155,0.0550698139188669,0.0955901621923859,0.0616755465520326,0.0960268921607939,0.0591629805982231,0.0891162092730997,0.0914953922031042,0.0967406062602836,0.0948964849622589,0.0864867963822581
0.1,0.16,0.0547865088915124,0.0973706433662149,0.0630920157111952,0.0983691351217689,0.0593933973231366,0.0896499341092973,0.0924968688491702,0.0986836888431384,0.0963026391740362,0.0866604130308808
0.1,0.165,0.0542471562690731,0.0983895117126373,0.0612922441442822,0.0995396407739692,0.057368874663015,0.0897053465277595,0.0935350284747627,0.0993561790756023,0.096739515075418,0.0854329475523292
0.1,0.17,0.0545632642761733,0.100174516553659,0.0613672864923009,0.101263503806309,0.0586474449535316,0.090987008093553,0.0950748110794067,0.10105184207871,0.0983828549494185,0.0871849502137695
0.1,0.175,0.0544271854678893,0.103405044201925,0.0603232210004654,0.103831528221094,0.0579497594604758,0.0912094824219403,0.0956800905146977,0.104019203330649,0.10018265725698,0.0857934395633219
0.1,0.18,0.0546452719976972,0.105478164348939,0.0613458812971036,0.105877894935419,0.0572576050504551,0.0926233918447585,0.097260583685898,0.105873014830574,0.101812528067762,0.0885026822570351
0.1,0.185,0.0531282354578091,0.105574315438968,0.0592019092789684,0.10621358156598,0.055628900278645,0.0906756340224165,0.0962927056931925,0.105891039059363,0.100359155325122,0.0850671807419858
0.1,0.19,0.0541341288224003,0.110136511428754,0.0614353095297855,0.110594697582617,0.0564532934503965,0.0925446888456453,0.0990756127992214,0.110141424454085,0.104175658234759,0.0865827951903935
0.1,0.195,0.0542197971417128,0.111325981320961,0.0602245995903869,0.11191120353857,0.0577503149500239,0.0910936196297047,0.0969226405640863,0.111557076183853,0.103886581033073,0.0857808464378078
0.1,0.2,0.0553206778950306,0.113741659543612,0.0598330076363712,0.114146620891662,0.0576159803390545,0.0922258696043374,0.0991914161532725,0.113380483352322,0.105090792598318,0.0849326434012395
0.105,0,0.0578364874819584,0.0423583229382533,0.0720457913049526,0.0439369752607123,0.0515291792394027,0.0516248733306885,0.0492309447895243,0.0436997734097093,0.0443136128750217,0.0480416518077381
0.105,0.005,0.0597108256121753,0.0432353156751576,0.0727329293336392,0.0454899154997857,0.0536333746467055,0.0533434606491581,0.0506807961589634,0.0447780241643933,0.045680769044542,0.049912554460815
0.105,0.01,0.058226266205495,0.0440775034514796,0.0713391633298476,0.0455951717985152,0.0519084792317132,0.0522025786803014,0.0496305788918785,0.0455889442878812,0.0460573811410831,0.0485136252802239
0.105,0.015,0.0605537906516731,0.0447600619195321,0.0712840034875366,0.0474258525923934,0.05416606622522,0.0532106342020196,0.05159254499399,0.0464066923063944,0.046985427447457,0.0504570017853989
0.105,0.02,0.0596048541137874,0.0462518212884638,0.0723409040301559,0.0501590803772533,0.0550990393244118,0.0544500872465674,0.0528202826659561,0.0488125944668697,0.0493697375453259,0.051764266431515
0.105,0.025,0.057735159565213,0.0472992171678004,0.0704051309637271,0.0510627478875512,0.054124430220324,0.0543942736895707,0.0533113206984583,0.0499687018682842,0.0502231861230117,0.0524563900259399
0.105,0.03,0.0574102959578392,0.0462691750402188,0.0708821620735699,0.0522477096142514,0.0551134941429722,0.056026948054606,0.0540618944316311,0.0495643756651837,0.0500498514530047,0.0523022354403247
0.105,0.035,0.0571323679528813,0.0493388638013143,0.0707022200545226,0.054471481235237,0.0553392000206193,0.057405696391535,0.0562624205991192,0.0525106079392104,0.0529357828304576,0.0543704127503548
0.105,0.04,0.0577681986920211,0.0494968523978692,0.0705192113902669,0.0549359854750313,0.0556309137736229,0.0574682139030954,0.056620136466736,0.0526780914837169,0.0528265590763043,0.0547436955620134
0.105,0.045,0.0586248223417626,0.0529862980998636,0.0713076003896811,0.0586567186718534,0.0583863753327049,0.061168750183241,0.0601292824322236,0.0563380045386569,0.0562292515138935,0.0583748498390632
0.105,0.05,0.0577563729027259,0.0534017006485135,0.0704014547069379,0.0592711901547818,0.0578477740821116,0.0611124784607478,0.0604441111556556,0.0566717099653601,0.0566058816629209,0.0576492595071802
0.105,0.055,0.0565104973473605,0.0544271891287423,0.0687731607705301,0.0601241112394582,0.0579748978060462,0.0607635587003388,0.0609214355637218,0.0576004116478577,0.0574669127957931,0.0584674882115664
0.105,0.06,0.0583981810752281,0.058165763900256,0.0699395592373638,0.0630593823864206,0.0591420162345048,0.0641227566697888,0.0639251784888948,0.0613082898892963,0.0613075671971105,0.0616869230746733
0.105,0.065,0.0564056137276643,0.0567074831671984,0.0681976284862082,0.0626938837246597,0.0590471774367882,0.063075995635246,0.0632473196090934,0.0604235473604853,0.0605051985134838,0.0616941017255845
0.105,0.07,0.0570408325819767,0.0593254985895559,0.0672754348832499,0.0642735795479746,0.059409817237381,0.0646690454757867,0.0646307946014175,0.0628936584323046,0.0628155211330119,0.0630644385983885
0.105,0.075,0.0565033131732863,0.0626304198245828,0.0677645364890003,0.0674538020338456,0.0600874185405909,0.0676309741038571,0.0675829395582095,0.0658697959961938,0.0660461601541108,0.0661163104874831
0.105,0.08,0.0561484542297356,0.0637686862177263,0.066546041208035,0.0679520695668037,0.0598374064457769,0.0673095042430527,0.0677377455977239,0.0669709214938327,0.0670487935342786,0.0664962577881981
0.105,0.085,0.0572892925644436,0.067153473463138,0.0670655941789424,0.0708254314022576,0.0613227275702247,0.0705865731506504,0.0704161267883811,0.070124099841772,0.0700575840880421,0.0686801947578733
0.105,0.09,0.0561699456067834,0.0689310945137257,0.0676695676403937,0.0730137814419045,0.0621329652149908,0.0722609326874308,0.0724701221470601,0.0715676353715679,0.0719578512301428,0.0712934158000951
0.105,0.095,0.0557536455050415,0.0700951505112904,0.0656923327472671,0.0737099287666044,0.0604718560325998,0.0724130526294336,0.0731345524840678,0.0730083728334158,0.0729304085327219,0.0713182562499801
0.105,0.1,0.057261001015836,0.0721703269627411,0.0677198729077501,0.0761540705929533,0.0625325634653047,0.0753751805565134,0.0755190763929455,0.0753250427965193,0.0755238971121967,0.0737137554424069
0.105,0.105,0.0569305659080108,0.0756794881775023,0.0679226466662172,0.0795039602371277,0.0624305459298045,0.0775910358294491,0.0786447608828796,0.0784049035234204,0.0782294104485492,0.0763017561102707
0.105,0.11,0.0554516269437976,0.0757387510492205,0.0663215754685541,0.0792920123740308,0.061220822372279,0.0774378920429455,0.078284638121691,0.0785087964834303,0.0786458297779742,0.076975476951726
0.105,0.115,0.0559391395087306,0.0795030110418504,0.0661739764433687,0.0822390870551334,0.0619027077897667,0.0798223044712829,0.0808584786972653,0.0818386310953134,0.0816174551873482,0.0792191742090591
0.105,0.12,0.0554123141617899,0.0804856076681767,0.0663594644868526,0.0836988657675039,0.0615533250230582,0.0808890389753406,0.0822243021988432,0.0830345483310588,0.0825854906086375,0.0798791573399118
0.105,0.125,0.055657330444781,0.0825441774099807,0.0651340033599196,0.0848583554377176,0.0604414473317779,0.0818363271808746,0.0832959435978591,0.0849285064630281,0.0842440574549678,0.0807832587959166
0.105,0.13,0.0549250738918259,0.084807359350925,0.0657558530670645,0.0878745029860411,0.0615556777611326,0.0839662350683019,0.0853100208270804,0.087003996564854,0.086344665200913,0.0821957612876124
0.105,0.135,0.0562807870466113,0.085683406406748,0.0655044627846577,0.0885174191363867,0.0622830801943776,0.0845711522696277,0.0862860324354376,0.0877136484026819,0.0868516091042225,0.0815874333309915
0.105,0.14,0.0553311098049162,0.0901056790977405,0.0653490349885753,0.0918485546964069,0.0607653268937959,0.0866338053384496,0.0887516239666799,0.0920715530928659,0.0912059839409083,0.0848907752311256
0.105,0.145,0.054431317102195,0.091240316056883,0.0645591819493845,0.0930738734013666,0.0595479687263648,0.0870726896210084,0.0895159969595697,0.0928560185320861,0.0916771993813181,0.0844030612778737
0.105,0.15,0.0562304092802425,0.0940794189729193,0.0644047793742534,0.0950707646897381,0.0606413876498926,0.0884451282423163,0.091019572404624,0.0954679980509008,0.0936938414356352,0.0863127726889478
0.105,0.155,0.0549210284495405,0.0946620471264772,0.063269014515581,0.096546761467716,0.0602804464385103,0.0890402590446363,0.0921545004110455,0.0958338147481563,0.0940427622618757,0.0853977420605108
0.105,0.16,0.0539264377659033,0.096954992139446,0.0641581650919106,0.0989515529837165,0.057834725658401,0.0908004113304024,0.0939273655215591,0.0987202226012455,0.0963718157210544,0.0868441452996705
0.105,0.165,0.0555559016391315,0.0993936716654656,0.0634929085187268,0.100709855367786,0.0601794523583736,0.0915285174453138,0.0948866617841119,0.100193059250647,0.0977572577631722,0.0877905508941572
0.105,0.17,0.0545850575405553,0.102958616680698,0.0644407273406292,0.103855197262805,0.059008850563766,0.0931622789323925,0.097146837428077,0.103602961631673,0.100571516610652,0.0885362694045519
0.105,0.175,0.0539938105922062,0.10287008217365,0.0631700371557355,0.103971451980974,0.0576733660027992,0.0932145148879019,0.0972897487275562,0.103640651731487,0.100841294861031,0.0880647920717328
0.105,0.18,0.0555038250735576,0.104821599672301,0.0616023490873444,0.10533689931852,0.0589363533381109,0.09156445260846,0.0961470609543415,0.105080844099017,0.101002350671857,0.087141686626732
0.105,0.185,0.0546780688529222,0.107101503809038,0.0609199218960066,0.107063094285467,0.057293076472357,0.0910960972194177,0.0973625675623444,0.106998891572724,0.102629759380483,0.0864769441293134
0.105,0.19,0.0539932461579677,0.11057347559802,0.0619989547688251,0.110931418919025,0.0567831662481269,0.0939870703979555,0.0989492414040394,0.110672364109427,0.105199129777426,0.0865803864956014
0.105,0.195,0.0541047925642519,0.111087424469539,0.0614730812612121,0.112039642930508,0.0569639748818143,0.0940579488402271,0.100443794786142,0.111419964932252,0.104994023229739,0.0873386083378614
0.105,0.2,0.0555438424917196,0.114632785335399,0.0619198535831924,0.115166508083038,0.0577563093162159,0.0928729713334981,0.100017366737307,0.114274126539745,0.106945044112449,0.0868642669014019
0.11,0,0.0586206686459805,0.042754896739549,0.0730295493541765,0.0428014867822481,0.051894752152146,0.0516518409314792,0.0494384839840583,0.043627871946252,0.0439188128879443,0.0471649315514267
0.11,0.005,0.0619429816772292,0.0435720512513775,0.0738514901299065,0.0454903988081438,0.0549423974358835,0.0540086160382213,0.0516477466878733,0.0450081367844767,0.0458661782448065,0.0495997780205764
0.11,0.01,0.0585129679668728,0.0439550398839593,0.072696670280723,0.0460528545609416,0.0528245159432225,0.0524108973794999,0.0505325854515113,0.0452714705153411,0.0456412053117437,0.0479567163190796
0.11,0.015,0.0585576671757773,0.0441337914208614,0.0744144762943038,0.0486134877739096,0.0542105545203723,0.0547972283950182,0.0528296382034676,0.0466500469932924,0.0472060629495192,0.0509058409327596
0.11,0.02,0.0589540606400838,0.0448321450384164,0.0727993771059125,0.0493072139591263,0.0545832768217018,0.0544499835120183,0.0524192248307855,0.0474317942573692,0.047987185351347,0.0511659286723704
0.11,0.025,0.0590631905776688,0.0473921219076345,0.073554309529499,0.0518795159036028,0.0551234053719371,0.0568590371560977,0.0553885899926375,0.0507188937970694,0.0509807443830191,0.0538335467067121
0.11,0.03,0.0591789584131132,0.0483139884848825,0.0721329687630023,0.0525926167984778,0.0557785102942042,0.0566539267841123,0.0550108040189494,0.0508323621856501,0.0510203111061297,0.052831586339578
0.11,0.035,0.0566204600612431,0.048332060009873,0.0720654415855021,0.0542691592752699,0.0548296529352298,0.0579315202923988,0.0566790247821186,0.0517897725344371,0.0524183323145668,0.0545559125393417
0.11,0.04,0.0577060331086161,0.049252850386005,0.0705613276009704,0.0551243562940549,0.0565073857882378,0.0580418766011855,0.0570448123645235,0.0531770218849699,0.0533408279439896,0.0545173063073919
0.11,0.045,0.0589108533857861,0.0524229234175576,0.0712747724517642,0.0577516927142114,0.0575216191883866,0.0598209816587322,0.0589430436275149,0.0556516350687186,0.0556982965989395,0.0578967895590206
0.11,0.05,0.0594658973984169,0.0540631173426327,0.0725419166952688,0.0600064516453862,0.0597737568130397,0.0621540450663019,0.0614849348613551,0.0578661853844645,0.0580394366149825,0.0600738490684172
0.11,0.055,0.0577336967575009,0.0544279171279027,0.0717484690754107,0.0614137955759663,0.0593388696577858,0.0628217157028612,0.0624018285873797,0.0585880785900283,0.0588611065639241,0.0597477028826671
0.11,0.06,0.0565795949002054,0.0561040871913884,0.0712768672637279,0.0626915884926311,0.059286757394493,0.0633522839073972,0.0634319816509637,0.0604107957996454,0.0608571104479465,0.0616669683590499
0.11,0.065,0.0575581589054306,0.0587520162574137,0.0710333783523068,0.0644346715780738,0.059483097172478,0.065404963228636,0.064810185327163,0.0623431948271921,0.0626092596929531,0.0630066088886294
0.11,0.07,0.0556242706676667,0.0606667715494626,0.0706877331104662,0.0664902117161508,0.0592390186573172,0.0672600128615968,0.0667735388759119,0.0644813674151696,0.064508562543548,0.0643058605330826
0.11,0.075,0.056353799651039,0.0616197872595801,0.0705557795602959,0.0677984844010873,0.0596980751117844,0.0677862527196957,0.0678404183145186,0.0658182374312008,0.0661148358805846,0.0665516430499265
0.11,0.08,0.0564501402619143,0.0643973928933852,0.0705609292874491,0.0695392234637697,0.0606965173327502,0.0694681989343957,0.0694020800955068,0.0680084297195275,0.0678613628761733,0.0671706256967616
0.11,0.085,0.0571701293413882,0.0663076610280155,0.0704549517069951,0.0716925833498466,0.0619942722103685,0.0708469999159917,0.0713867516534043,0.0702753687088,0.0702943563036175,0.0697232002010945
0.11,0.09,0.0580948368784227,0.0709590101164897,0.0715073848976642,0.0758801514160045,0.0637790130769458,0.0754690033691213,0.0756279560107351,0.0749367998055123,0.074884564174879,0.0738997083135039
0.11,0.095,0.0568773228850852,0.0704946284501204,0.0689250808700047,0.0752952487029959,0.0619420471071461,0.07465121659406,0.0748488137891439,0.0740068426825259,0.0739221970536763,0.0728434703867411
0.11,0.1,0.0557143227354668,0.0720136280661244,0.0687381364296489,0.0765843937211399,0.0618774946105841,0.0758470502954118,0.0759994200468458,0.0753903540621812,0.075178434027412,0.0738256828826432
0.11,0.105,0.0571181605549992,0.0745145225671714,0.0688432849410184,0.0786727814761012,0.0627082120600733,0.0772125174230048,0.0779173699581251,0.0776096341073159,0.0774415233058887,0.0758714417504091
0.11,0.11,0.0579840824555685,0.0760112864699838,0.0675887180674502,0.0799412339961085,0.0638521461326519,0.0782521523955831,0.0788380834495781,0.0791431479100581,0.0792753871371399,0.0775304195601958
0.11,0.115,0.0555159115274737,0.0786323190887387,0.0671675647084064,0.0821947519424697,0.0608010842014314,0.0803683006679244,0.0811285103837803,0.0814061054776407,0.0809312192216989,0.079307299815169
0.11,0.12,0.056829612893058,0.0809000247729893,0.0676705178793836,0.0843839088378909,0.0619970752296801,0.0813917515947608,0.0827207460237865,0.083664504870845,0.0834721962540812,0.0802937043818219
0.11,0.125,0.0549271844062626,0.0821633144317361,0.0666633813326122,0.085143546268776,0.0617516257307379,0.0821244599757791,0.0832639696798124,0.084455449566712,0.0836437697920272,0.0806754565498832
0.11,0.13,0.0565175306884593,0.0843861463133667,0.0669246194803168,0.0872559892103866,0.0625292406516216,0.083801333193869,0.085041496520285,0.0869804925806847,0.0864210184609131,0.0826593723693512
0.11,0.135,0.0563782477540194,0.0861415889727715,0.0673459837989614,0.0897691198579545,0.0628264071944757,0.0857326089890116,0.0874321295538731,0.0886834248561416,0.0879638338304533,0.0833835913825972
0.11,0.14,0.0558764651982592,0.0881152706503178,0.0655865166003176,0.0900836616207229,0.0607536164338836,0.0861825215189237,0.0879257027463915,0.0901832416936693,0.0891282371861977,0.0838647076637431
0.11,0.145,0.0548413739029424,0.0906140345470083,0.0651608698467333,0.0928162702042718,0.0602848276921381,0.0876433259820895,0.0900001100872825,0.092723564166959,0.092036810867905,0.0846184503579735
0.11,0.15,0.0539851440137227,0.0917130390562638,0.064705800199765,0.0944114950708001,0.0592146065219414,0.0886514910856992,0.091041141094349,0.0936588321602317,0.092410560774214,0.0849862750460476
0.11,0.155,0.0544682318818569,0.0934650309619837,0.0655668612065615,0.0960105197507689,0.0596030501006457,0.0896352203743354,0.0919160672445593,0.0953600461105622,0.0938501127368825,0.086253325945835
0.11,0.16,0.0546566198757154,0.09705558967114,0.0650300950307285,0.0992897674099054,0.0594705467251432,0.0917577965757659,0.094609008946818,0.098830243284903,0.096682224137133,0.0873075562144726
0.11,0.165,0.0550265595226351,0.100441908841948,0.065725111160204,0.101553105715476,0.0599675904905467,0.0927553392092725,0.096706530826269,0.102078404985004,0.0996823233633381,0.088661053246381
0.11,0.17,0.0559852452798261,0.101253892302494,0.0645882350722804,0.102010411742941,0.060307931896847,0.092630113164235,0.096065656479006,0.102050932353473,0.0995241680141018,0.0885198703176836
0.11,0.175,0.0550867269796487,0.102199732252381,0.0628949670914798,0.10351107772078,0.0584781290302249,0.0921775925339137,0.0956257489383711,0.103508141319233,0.0998804197770515,0.0871911759110631
0.11,0.18,0.0551206488325036,0.105039133043368,0.0633820823378565,0.106269187774473,0.0586250381588348,0.092905762297164,0.0978863309355805,0.106078240547485,0.10224760852902,0.0889981887952629
0.11,0.185,0.0548837178139324,0.109539424617008,0.0658820098235551,0.11084284318538,0.0584270109613424,0.0959856789809394,0.100898823297544,0.110492556726318,0.105180398930329,0.0897421802301471
0.11,0.19,0.0537992407236958,0.108147417511569,0.0625018930125728,0.109386306937374,0.0577342783960524,0.093427275349285,0.0993814643375367,0.108976125314475,0.103977509526985,0.087461564928589
0.11,0.195,0.0535580641620685,0.111018563208083,0.0631168295390812,0.112027928472091,0.0568944936762764,0.0938593238648455,0.100062024112772,0.110991119837348,0.104487881092122,0.0875123742289509
0.11,0.2,0.0553091623234169,0.113760850084269,0.0644112008797229,0.114666743989768,0.0585172500644738,0.0962997052985993,0.102485899370323,0.114123264149617,0.107748935029209,0.0894188591646221
0.115,0,0.0578242206947182,0.0433805607731057,0.0752092777842405,0.0447628006171432,0.0521961059405401,0.0542520925386686,0.0509429125090334,0.0449488304001481,0.045370507548156,0.0493014261509322
0.115,0.005,0.05844160483585,0.0434825382358452,0.0766331968251893,0.0460261454764858,0.0529765329017103,0.0544079563379104,0.0509996921228568,0.0449112393035031,0.0452633028215604,0.0489703538999354
0.115,0.01,0.0580079659299753,0.0435892868552154,0.0756565951678099,0.0474721414158049,0.0534028045437027,0.0539593755278321,0.051820690731668,0.0463267538238805,0.0466289548497109,0.049968664177564
0.115,0.015,0.060893886169857,0.046016480799733,0.0779125532254819,0.0507726456685641,0.0554937878849028,0.0573074791237631,0.0551441805303976,0.0483990511735906,0.0491776503664957,0.0525116649074511
0.115,0.02,0.0582585980334246,0.0459700431998622,0.0762957662506534,0.051286759921863,0.0541706191545914,0.0570612065617349,0.0551197817550908,0.0488788008720761,0.0491704725641651,0.052083930735026
0.115,0.025,0.0581532788501695,0.0467140007843625,0.075024724165123,0.0518749285209229,0.0549774694206147,0.0569013765258834,0.055463207190838,0.0489566997358474,0.0491623924418896,0.0522856834358949
0.115,0.03,0.0582883055171698,0.046906019194275,0.0743656022929264,0.0527779625998659,0.0553381796786837,0.0567150795373602,0.0551948581000398,0.0496860066236686,0.0500439069905586,0.0524716689903586
0.115,0.035,0.0582100593658704,0.0488886083428953,0.0748205205317382,0.0550192365061474,0.0561410625450371,0.0584796220891802,0.0574649112361464,0.0523101495781174,0.0527939621940637,0.0543402370912577
0.115,0.04,0.0578479611690112,0.0495700198465462,0.0749025151670708,0.0573721384871541,0.0572011557303342,0.0597186036445915,0.0590122906890596,0.0537190547394977,0.0538963443215198,0.0552445003544523
0.115,0.045,0.0573855411036322,0.0498951576195212,0.0728914317506491,0.0578154156387457,0.0571527007354114,0.0599251869425643,0.0591584503223976,0.054392514632121,0.0548400715950637,0.0563220135897129
0.115,0.05,0.056637095241264,0.0545791359311848,0.0731463000675955,0.0606570854922467,0.0571770415577975,0.0625716542403261,0.0614006966557742,0.0583248742068466,0.0585362243988133,0.0587036447964359
0.115,0.055,0.0581804454472482,0.0551263085168535,0.0734640115733272,0.0620945884377545,0.0596517349073541,0.0637097730544936,0.0630407238831782,0.0594113505812861,0.0596241844305769,0.0609235744123441
0.115,0.06,0.0585527630221925,0.0570493478581332,0.0734758429816845,0.0636965065422966,0.0597687970059601,0.065071498294566,0.0646420679805537,0.0612692200743489,0.0617451406475931,0.0624787454668557
0.115,0.065,0.0583364944347895,0.0579631739602287,0.0728303156220257,0.0647690850028773,0.0607574030169473,0.0662468126059986,0.0655579174367953,0.0619556838360951,0.062288439764211,0.063146189087237
0.115,0.07,0.0585907168774009,0.0604364720743225,0.0730975354673517,0.0674429315634629,0.0618778900497001,0.0680313999077945,0.0678602947364566,0.064979480779415,0.0648553263949682,0.0653909909714425
0.115,0.075,0.0570602257986404,0.0626559225771107,0.0725363031719544,0.0691561064175049,0.0615547453043739,0.0691415828358241,0.0695575990820681,0.0668344097246491,0.0669774818142206,0.0671355948556197
0.115,0.08,0.055757934742562,0.0624731415506939,0.0705921555398893,0.068807952783434,0.0596221469103296,0.0685301415162257,0.0686498696301904,0.0667864476024589,0.0667082155917492,0.0666197007996294
0.115,0.085,0.0556542916469698,0.0659046505051108,0.0724403389323971,0.072338947504496,0.0614552281849711,0.0721173219638601,0.0723972859837257,0.070171986381961,0.0702592316621347,0.0696055385340219
0.115,0.09,0.0561812504548984,0.0669144961074735,0.0709938051124731,0.0730077976258606,0.0612441469753208,0.0727261925336995,0.0730685623120794,0.0711639906959991,0.071231174630884,0.0704855073499766
0.115,0.095,0.0582463044866627,0.0705926317584788,0.0718810242138282,0.0760131882388725,0.0628735765203448,0.0759116412883946,0.075660850029366,0.07478483589755,0.0748349099875894,0.0743543496187889
0.115,0.1,0.0561715212790574,0.0721672475299251,0.0703442157608462,0.0776252054744819,0.0622524928452002,0.0762121780140942,0.0770603822750818,0.0760954487190114,0.0760360268717778,0.0743180320792739
0.115,0.105,0.0572596524856596,0.07438364024058,0.0693585807223598,0.0783495336055222,0.062718915606061,0.0768700745351056,0.0775666276234798,0.0777296665425808,0.0779195489377786,0.0760796180645383
0.115,0.11,0.0574893514019492,0.0755275490623742,0.0700844008932384,0.0803660522285399,0.0637831257761044,0.0786570211127324,0.0791622715423932,0.079144278096568,0.0792505430077867,0.077478102535764
0.115,0.115,0.0566461193519955,0.078459640699997,0.069207518659133,0.0826266710236518,0.0629441628560659,0.080742477425899,0.0816204436477973,0.0816155066888679,0.0813747250870154,0.0790162349365578
0.115,0.12,0.0557338486985254,0.0806987459588013,0.0689990915044538,0.0841495939515849,0.0618550345940005,0.082038929807681,0.0827493945329357,0.0836889411199824,0.0829782932352447,0.0806525422512185
0.115,0.125,0.0568541349707565,0.0822111278190791,0.0698381593302388,0.086710186500789,0.0635005022461128,0.0839665288794028,0.0850999474504683,0.0853764717691104,0.0849632441958704,0.0818009748082559
0.115,0.13,0.0557642112869978,0.0851984486864902,0.0680417012139754,0.0877915413957788,0.0614524006786468,0.0843504022717671,0.086130203560137,0.0877539816167591,0.0873121098272868,0.0823923978500841
0.115,0.135,0.0561145062124637,0.0877344629509069,0.0681364396294597,0.090709237472646,0.0626418516053879,0.0865747303923587,0.0885224525707953,0.089991317222786,0.0892520119689995,0.0850290277786189
0.115,0.14,0.0564703661833732,0.0898070642122596,0.0681696022031699,0.0929882814223758,0.0615664741447368,0.0889742335307337,0.0908323126346196,0.0923506336522239,0.0916494863712968,0.0855192252313969
0.115,0.145,0.0554131036924955,0.090877995886029,0.0693409704861343,0.0943198378208383,0.0610436110561878,0.0888929946046688,0.0913851438438238,0.0936348665609677,0.0923965755026844,0.0868135066511279
0.115,0.15,0.0552197808123365,0.091396484510131,0.0664623718191027,0.094363304955386,0.0604933431648841,0.0888400026505669,0.0910454562383783,0.0938162845674883,0.0924605795899874,0.0859573087211608
0.115,0.155,0.0554374424472808,0.0963187503302414,0.0675993888944507,0.0990218138268165,0.061104323779807,0.0923772483013934,0.0949221673318938,0.0983477614152623,0.0964644650188317,0.0890178849356838
0.115,0.16,0.0548494894822918,0.0971984132870007,0.066840131053077,0.0992262239402667,0.0599235949295337,0.0917146218157405,0.0945724947612501,0.0989282485103084,0.0971241855785962,0.0884385621571862
0.115,0.165,0.0552898632160145,0.0985853350536126,0.0670246907907798,0.101177332394714,0.0603231576717271,0.0933663426395546,0.0961424811180889,0.10048442873082,0.0987600095658101,0.0896343542605683
0.115,0.17,0.0539523156358326,0.102563421038668,0.0662948781348872,0.10405961884154,0.0580264133703427,0.094184118700972,0.0979589935062308,0.104031112898676,0.101110296073451,0.0895812971200265
0.115,0.175,0.0549753600294147,0.102332049195197,0.0658564041942889,0.104516122531852,0.0592331448380662,0.0938296642308121,0.0969626204495383,0.103654101170468,0.101244224405122,0.0895608586413016
0.115,0.18,0.0543635242636291,0.106364916609001,0.0664135362332302,0.107769634805668,0.058196885463412,0.0961509711783208,0.10042368450731,0.107818444100241,0.103915775227929,0.0902554377302376
0.115,0.185,0.0558953326149074,0.106719358500751,0.0660608055371808,0.108461831840563,0.0595025526511018,0.0953067269446758,0.100279751027482,0.107804124315287,0.103759297676145,0.0901743827596644
0.115,0.19,0.0555704923777307,0.110187705588235,0.0650783198475005,0.110809045998576,0.0587956829845416,0.0953476067374956,0.101418438516465,0.11059434453021,0.105234814220228,0.0882158084067867
0.115,0.195,0.0555864941881368,0.111825720295073,0.0656844215655848,0.113305798000694,0.0593360380902595,0.0977657155877365,0.102888393356547,0.112443816717148,0.106413507498958,0.0910989413510243
0.115,0.2,0.0526977711222728,0.111537165596581,0.0616319174056606,0.113153107799763,0.055868241164312,0.092537365603385,0.098852089254921,0.111398818229809,0.104232414902732,0.0845958598483709
0.12,0,0.0593353835725434,0.0437429957323337,0.07901927968181,0.0464203521892899,0.0517448959163106,0.0552373687644167,0.0528811771019768,0.0455014849527636,0.0460353980444058,0.0504981428986716
0.12,0.005,0.0588421307748757,0.0440335193230927,0.0777467088989232,0.0460363938485753,0.0526349248051525,0.0552051268933021,0.0526683544715844,0.0457518507305411,0.0465227629238484,0.0503213559978775
0.12,0.01,0.0589949649650633,0.0447182169399484,0.0782666776736164,0.0482859063522059,0.0535714287369792,0.0565889982962291,0.0535233208181998,0.0467441635369481,0.047040755779194,0.0503576989784732
0.12,0.015,0.058225725849216,0.0447621306429881,0.0785203756197672,0.0497007460140824,0.0533894052091545,0.0575030343129246,0.0551659653751715,0.0471277485313967,0.0472621206725956,0.0513995863283824
0.12,0.02,0.0596835024844017,0.0462056995814531,0.0768431149577634,0.0515640827086301,0.0551130621725774,0.0567645796271377,0.0554675623377435,0.048904952559849,0.0496058678872404,0.051704176741758
0.12,0.025,0.0577298260619821,0.0453414667344941,0.0772361692552258,0.0522112064430165,0.0544026738258779,0.0569852023760535,0.0551498798028052,0.0484558213144354,0.0489281895312706,0.0518588702692784
0.12,0.03,0.0564839532940488,0.046327746444762,0.0761891481560214,0.0536476713676487,0.0543880847716622,0.0577653630956985,0.0566434570207325,0.0501759553736823,0.0504654493914513,0.0528123344007527
0.12,0.035,0.0574797062297195,0.0474914051723791,0.0770043016429599,0.0555517483602854,0.0558027235861918,0.0592147252148753,0.0583917454845829,0.0519315909194961,0.0522410334608378,0.0543110134018632
0.12,0.04,0.0593949773114907,0.0499683281549987,0.0762351906270634,0.0573090920559694,0.0586683179084019,0.0599612872786735,0.058794429133686,0.0539863081218757,0.0546229741610278,0.0564088817387537
0.12,0.045,0.0578442685715919,0.0508828095110286,0.0756970731325994,0.0587868498002905,0.0580881198085925,0.0620617630080298,0.0613647047969589,0.0553007475909639,0.0555270995524619,0.057935316762501
0.12,0.05,0.0583590555664813,0.054568890579457,0.0768254416332626,0.0618918112202463,0.0584765746215965,0.0640434188626279,0.0630143430201555,0.0589306369019411,0.059141318711536,0.0606657244352668
0.12,0.055,0.0567156954704861,0.0539264582588572,0.0745487808665791,0.0618588882581809,0.0585037635670892,0.0632617779193116,0.0628226013689206,0.0583822135267544,0.0588272688748049,0.0597743698592281
0.12,0.06,0.0568336911581738,0.0577306327307596,0.0763541877110849,0.0653667412069238,0.0600093774538203,0.0658872432823965,0.0656546912461595,0.0624630449684197,0.0623819829821072,0.0627637085345414
0.12,0.065,0.055872307215412,0.057484939550075,0.0750920495787422,0.065827200484285,0.0594151476142051,0.066640144601821,0.0666697228883714,0.0623300874567203,0.0624581813036086,0.0632223761070287
0.12,0.07,0.0567819750480834,0.0604587200919588,0.0750800129568733,0.0680479657464772,0.060651297583929,0.0677893877420696,0.0677835245714005,0.0646438225179732,0.0647582609106843,0.0648996985914134
0.12,0.075,0.0582326219292355,0.0636494864749825,0.0742009880476687,0.0702095299071593,0.0628476177066481,0.0709866816934082,0.0707450079682312,0.0678211748071791,0.0679650118283011,0.0680977298615181
0.12,0.08,0.0572950321008135,0.0638982540307815,0.0738578619307379,0.0711056243290748,0.0625525282002825,0.0712123597938083,0.0711244316641225,0.0686045580890153,0.0688228838324811,0.0688516645367492
0.12,0.085,0.0555570878319008,0.064410416701637,0.0709871921864148,0.0714037917673706,0.06040108724024,0.0713259260222193,0.0716136796118951,0.0692580721219538,0.0696313412417795,0.0690005390504038
0.12,0.09,0.0554977646159082,0.0674967002231481,0.0723490247761061,0.0738700949174121,0.0618221241649727,0.0732915613541916,0.0735168847452559,0.0717925258730897,0.0715775082788029,0.0708153653750212
0.12,0.095,0.0571837952246457,0.07157915974248,0.0742918409378381,0.0774268364632512,0.0633007603853471,0.0765792477655966,0.0773388748112906,0.075303295152859,0.075475189691281,0.0749204833639117
0.12,0.1,0.0576045474716375,0.0722850350608222,0.0731584855972522,0.0780980040241111,0.0639533883644679,0.076991670530454,0.0775260829683947,0.0766825511189076,0.0766472022729375,0.0753997623869359
0.12,0.105,0.0567545001022034,0.0740697884755391,0.0723751428171731,0.0797840442743827,0.06307553672463,0.0780708038801203,0.0786895996045354,0.0776579603717566,0.0776307191684703,0.0763993244152673
0.12,0.11,0.057007036699713,0.0776848506693697,0.0715417238285962,0.0817808035598097,0.063327442502889,0.0801073033793764,0.0809063406838392,0.0806505751637982,0.0805585534730751,0.0788556134375787
0.12,0.115,0.0559281648256461,0.0782238367863413,0.0701848326936525,0.082494064229229,0.0622559146613537,0.0805658811463034,0.0814272554165987,0.081519128980985,0.0813733405544265,0.0793268119114784
0.12,0.12,0.056202427238957,0.0811031112768296,0.0708343561194266,0.0856576550127643,0.0630448997090609,0.0831691752916179,0.0842520406232044,0.0845097727698311,0.0842059768808865,0.0821973261804817
0.12,0.125,0.0551213901579785,0.0822678500467588,0.0715776520997038,0.0874115202135365,0.0623456696433887,0.0844996578231919,0.0859001749404757,0.0861944042300989,0.0854466626749584,0.0823659582005222
0.12,0.13,0.0570710942101458,0.0849707594712131,0.0698866885477911,0.0885258430503701,0.0632590941915807,0.0856676950604768,0.0870966327291845,0.0881433353651024,0.0876400258863088,0.0838403094524369
0.12,0.135,0.0576300412299115,0.0883462191265736,0.070744589433412,0.0915388100928825,0.0635245521082511,0.0882503572502639,0.0896278688937704,0.0911448726031678,0.0907272329905475,0.0864627035510738
0.12,0.14,0.0566454689527084,0.0878204527520686,0.0687192746678096,0.0910047297908029,0.0623319135700014,0.0864671496578584,0.0879738059309535,0.0902203605477738,0.0894163753135308,0.0839519996480357
0.12,0.145,0.0556708355977997,0.0913824036172188,0.0700460543371859,0.0942095501182061,0.0621452256838859,0.0896552172622761,0.0915946571340689,0.093325393471795,0.0924576788647537,0.086989780465195
0.12,0.15,0.0559812610895119,0.0935739860678471,0.0699601070325502,0.0965560848083591,0.0617048628500872,0.091739599929161,0.0937224128719204,0.0961104103909537,0.0948206531801658,0.0891286639937379
0.12,0.155,0.0545728226365813,0.0953623762503019,0.069281835516439,0.0987420524292611,0.0601721005447399,0.0927752155733077,0.0954122820588826,0.0980937982483562,0.0966699697663622,0.0891247767186279
0.12,0.16,0.0556611459195466,0.0983428248997588,0.0697218155719632,0.101280090752319,0.0605624505555699,0.0932250503933019,0.0965461831405206,0.100597512868002,0.0985699585439059,0.0908027715137012
0.12,0.165,0.0560654280985387,0.100109605094868,0.0686697911654617,0.102207429159186,0.061161078496788,0.0940834114028071,0.0967744513854724,0.101925717139532,0.0994202507937769,0.089829131274051
0.12,0.17,0.0558612048775548,0.102489263708407,0.0693112568142201,0.104192719054917,0.0606217651034171,0.0948799543143938,0.0989360645652836,0.103946190856243,0.101480907801016,0.0904278652670228
0.12,0.175,0.0538033623000824,0.102806973014783,0.0664369244115155,0.104874285534205,0.0577365642645078,0.0946317143730034,0.0981244858522405,0.10468533106864,0.102172641631159,0.090322599578115
0.12,0.18,0.0547695696104006,0.105971213475615,0.0666181949636023,0.10763793318678,0.0583840402710895,0.0967019146582173,0.10052498918014,0.107091530613763,0.104439039294183,0.0900636875369518
0.12,0.185,0.0552249373174795,0.107207303538093,0.0682653301795471,0.109391810168894,0.0593772785501032,0.097372568346237,0.101372255291563,0.108556633994228,0.104732708997979,0.0914777753677347
0.12,0.19,0.0559945240682966,0.110675638427802,0.0681355279387386,0.111639401932804,0.0603493172216297,0.0983718743612694,0.102900484410894,0.111138964596642,0.107312815008641,0.0925730872955695
0.12,0.195,0.053515168451094,0.111873316043507,0.0664590800353587,0.113696362844524,0.0572795777523345,0.0968886215007598,0.102151231629839,0.112624549392896,0.10683390025678,0.0902435017492103
0.12,0.2,0.0546210353391789,0.112719716941845,0.0647411115922239,0.114228100621048,0.056795978376891,0.0959910872902256,0.101577636049877,0.112632044615506,0.106296229400838,0.0888317586541258
0.125,0,0.05985199872691,0.0439715061822566,0.0814157484580278,0.0465330909018415,0.0542081966642327,0.0582092656672871,0.0552029148182175,0.046098649824995,0.0469004746330973,0.0522108805986116
0.125,0.005,0.0604246325093131,0.0433552422859901,0.0809389985579081,0.0476225884452519,0.0537219679509583,0.0566277017773285,0.0546809806808513,0.0455193721632403,0.0460446890230547,0.0511849563606216
0.125,0.01,0.0579371839423721,0.0434072542084812,0.0802745162040465,0.0488233915886818,0.053076306124195,0.0584547903684673,0.0555309861517234,0.0459401087370382,0.0464128898443602,0.0501635638613817
0.125,0.015,0.0590185438840049,0.0449484157177172,0.0795049962790081,0.0506842120268708,0.0540770740289713,0.0586837266899178,0.0561246061658699,0.0478450520349651,0.0482344826791367,0.0526215447989824
0.125,0.02,0.0588214148900971,0.0445511310205756,0.0801528612635512,0.0518839305448232,0.0556552656806155,0.0591270280996684,0.0563261187345054,0.0476625812407651,0.0478973200092806,0.051891473151559
0.125,0.025,0.0584750413862833,0.0449233918742805,0.07773633768158,0.0521858137245995,0.0548107351485499,0.0566382870831455,0.0558795474523381,0.0487824574917171,0.049220111307723,0.0519049275539603
0.125,0.03,0.0584519860800676,0.0474777123773048,0.0797522948661487,0.0557117718507854,0.0564621202175901,0.0604258678021244,0.0585756874343399,0.0510486029477237,0.0514569587215845,0.0549269793346053
0.125,0.035,0.0595420009061473,0.0476366238273487,0.0778469003082151,0.0558156334763466,0.0578059964835719,0.0587449301985513,0.0580912562969624,0.051806379609747,0.052051936438884,0.0549167520349696
0.125,0.04,0.0574320399238051,0.0518092811787667,0.0785552121739387,0.0591042747242808,0.0576288872708587,0.0619241886683327,0.060915979240703,0.0559603706603974,0.0560455229303217,0.0577965085143981
0.125,0.045,0.0584157707000539,0.052714517835937,0.0773996995069295,0.0601262098345137,0.0585631847081282,0.0627777919806185,0.0616714826026019,0.0562384419751283,0.0562876597163767,0.057833510800983
0.125,0.05,0.05730117781089,0.0535537314382405,0.0781701136489585,0.0619156932438321,0.0587129532441131,0.0646093978297585,0.0639768326909619,0.0581924197261706,0.0585801726016824,0.060503448185802
0.125,0.055,0.0583171781594555,0.05473437440451,0.0772876141800726,0.0634222540141435,0.0602678503207288,0.0654073972657334,0.0647519807250361,0.0595610678903132,0.0596248503729365,0.0609509153612871
0.125,0.06,0.0551855795166343,0.0574428400275865,0.0771837444939648,0.0658806558379278,0.0586223468487328,0.0668985867412126,0.0663029302940015,0.0627688679159221,0.0628008242660681,0.0632693343370265
0.125,0.065,0.0581955164654225,0.0576597131119397,0.0758076267102102,0.0660403833633583,0.0618275161456847,0.0682732640713289,0.067467238518749,0.0628212772417918,0.0632752817451253,0.0647383781913122
0.125,0.07,0.0563264843397429,0.0601322352821319,0.0767924085793169,0.0685855649245593,0.0608272535886975,0.0688819529005013,0.0692468814690656,0.0651949221398826,0.0653645778390678,0.0657507163120916
0.125,0.075,0.0573075638184638,0.062207265914791,0.0777528290162161,0.0707544755093031,0.0619305557797984,0.0706434669885045,0.0709324358509643,0.0675911435620351,0.0675116243130979,0.0682790424821183
0.125,0.08,0.0568494982384697,0.0653336359087796,0.0760627016396722,0.0723772549585971,0.0624469536260937,0.0729777908187697,0.0729405054018643,0.0702991975049372,0.0704911298577393,0.070024413156498
0.125,0.085,0.0569391602524123,0.0662338069359546,0.0751680824205944,0.0727961333327365,0.0621486369148593,0.0726062593838102,0.0728270261291983,0.0706806929478853,0.0709099950671872,0.0706741020127914
0.125,0.09,0.0563611488372415,0.066829906425896,0.0740072652463242,0.074286661729364,0.0625253051537429,0.0740040793657134,0.0741532995097453,0.0714952089745001,0.0716351859467706,0.0718303432333611
0.125,0.095,0.0569218370075338,0.0702404738571146,0.0760115348137293,0.0769028507629829,0.0637665285870046,0.076003835933294,0.0766514218175128,0.0749110027674868,0.0748167140724399,0.0739450940155443
0.125,0.1,0.056198838877882,0.0718943806878469,0.0744624033169916,0.0786640752064434,0.0631526675199911,0.077732255429802,0.0782558180383876,0.0764028140406761,0.0764591292311054,0.0751390628779919
0.125,0.105,0.0582317493220079,0.0741726480334319,0.0751232335954078,0.0807073113921407,0.0646346015629,0.0796042795439624,0.0804999956412812,0.0786185560366923,0.0789176636932869,0.0780356966651214
0.125,0.11,0.0564981860163096,0.0770089203750246,0.0748405814323506,0.0829699462089419,0.0637720132334054,0.0811444184970145,0.0819499709442196,0.0813549219110732,0.0810562395660592,0.0797107486821251
0.125,0.115,0.0557233016247959,0.0787736054890123,0.0726211522845864,0.0845607852068066,0.0635482378832409,0.0824870212861867,0.0835265209414219,0.0831882470456463,0.0831169519897275,0.0805002109965336
0.125,0.12,0.0575704600401072,0.0805491562316704,0.0727480220708171,0.0860700878715121,0.0643229654747041,0.0843195896385466,0.0851613053847736,0.0842361128104432,0.0841586108087469,0.0823863152432919
0.125,0.125,0.0565242486282293,0.0843655232311583,0.0738843567050316,0.0887299869335166,0.0639593065841244,0.0855837942484767,0.0873622111565273,0.0877035709743394,0.0873174379560598,0.0845658949863894
0.125,0.13,0.0575308920624943,0.0839038339988372,0.0724247314458501,0.088772287322528,0.0645927284384636,0.0864016326298193,0.087589052752706,0.0876340060919854,0.0875101986089986,0.0847644156821577
0.125,0.135,0.0555734570815253,0.0863238661572397,0.0717361997306223,0.0904988876824377,0.0616635126018094,0.0867029919983092,0.0881540806750538,0.0896455502127714,0.0892521471077182,0.0847471794509982
0.125,0.14,0.0540581308736967,0.0893265497532676,0.0725713455891742,0.0934010837260318,0.0606269699438283,0.0891052548527502,0.0908555523018466,0.091960668398713,0.0911639996900485,0.0854940670431805
0.125,0.145,0.056404539987381,0.0923332188370209,0.0716988642395998,0.0956481085159285,0.0616057529491142,0.0906845304337867,0.0924785877318472,0.0950049670093834,0.0937003234421646,0.0882526536825318
0.125,0.15,0.0560923034874004,0.0926973198057512,0.070943590674817,0.0964070742014003,0.0621910653768044,0.0909372910208056,0.0930939877762139,0.0954179655483062,0.0942287622651485,0.0876083750573131
0.125,0.155,0.055784054363323,0.0957990169434156,0.0705382971438363,0.0982978604649243,0.0614876535036074,0.0919810980303053,0.0945730933812763,0.0983402595827751,0.096573044184918,0.0893172822904671
0.125,0.16,0.0553368306405116,0.097476186711802,0.0701919650850507,0.100189804910913,0.060561373693681,0.0938565127580262,0.0965345077534006,0.0997159910870539,0.0986856611485065,0.0906992001048786
0.125,0.165,0.0540544000049882,0.0996116612115289,0.0704335040639456,0.10296034788884,0.0599706275512712,0.0944260762104573,0.0978017667410198,0.101873512854474,0.099746422137394,0.0906130317756587
0.125,0.17,0.0542513989166549,0.10045721869441,0.0694039416610832,0.104266395148801,0.0594927550008241,0.095585239062464,0.0989998312673653,0.103057398599123,0.100659935712131,0.0895844814874075
0.125,0.175,0.0547237966673946,0.102749298386759,0.0694770399723565,0.105672632527999,0.0599418536205765,0.0950196001966045,0.0992329980631525,0.105167536398062,0.10184545154191,0.0905873273784851
0.125,0.18,0.0558033600994064,0.106964873382726,0.0699930901338641,0.108560177942723,0.0601474707705824,0.0974993583603924,0.101531374030679,0.108581557383949,0.105261570482823,0.0929812409076946
0.125,0.185,0.0556329045119875,0.108220599369303,0.0700271413396147,0.110049092801627,0.0593140248460213,0.0974960097133019,0.102261117891621,0.10951392411845,0.105058888151807,0.0918417725710759
0.125,0.19,0.0555324023607362,0.109355252887049,0.068759950323662,0.111305657547344,0.0596494599743669,0.0986109044560002,0.102522726656734,0.110715370685901,0.106338531998795,0.0925698932100074
0.125,0.195,0.0546139656345848,0.112669738325464,0.0689925817326124,0.11426441063009,0.0581309837531046,0.0985970596527484,0.104739272954713,0.113585825166418,0.108522971980361,0.0911856736534263
0.125,0.2,0.0543935269132639,0.11372699028876,0.0688067595084867,0.115734027052938,0.0583371413771642,0.0994582573089905,0.104857625456375,0.114844714524786,0.108650539736907,0.0920988284587883
0.13,0,0.0593742006534288,0.0433967625286423,0.084133335210658,0.0468528342650102,0.0516713611407421,0.0604457717056959,0.0563656746446651,0.0453817853210629,0.046399881653477,0.0519822867119224
0.13,0.005,0.0583667095223133,0.0435393485412283,0.0824613961669201,0.0482800856970025,0.0528903408942394,0.058893209109073,0.0560557913412108,0.0458871640868561,0.0465229734922686,0.0513881332084884
0.13,0.01,0.0593989044266585,0.0448265129665457,0.0814319009988109,0.0492860151783527,0.0542642979897569,0.0573455088631914,0.0554231481689342,0.047002189309493,0.0473489611386779,0.0511613131559367
0.13,0.015,0.0607716417932653,0.0448633367593793,0.0831984077058837,0.0513820153884707,0.0550150459664335,0.0605382113390409,0.0583096104090809,0.04759196584944,0.0484210542895269,0.0527105998691601
0.13,0.02,0.0593005976062109,0.04556043512275,0.0820592396463467,0.053384644659646,0.0555420888857376,0.0595687050198904,0.0576313626941638,0.0488240095591427,0.0495260737376891,0.0531154410118426
0.13,0.025,0.0587510896744664,0.0464526141714953,0.0822727682324376,0.0540529059119803,0.055164200186976,0.0610191736126107,0.0589584841064028,0.0500907142908725,0.0503411128735625,0.0542139921041708
0.13,0.03,0.0591786361806761,0.0482174748998995,0.0814997690270033,0.0558698203651882,0.057622267063537,0.0605615375889527,0.0593270316883628,0.0520332122072458,0.0523711003513992,0.0555629535619691
0.13,0.035,0.0593293867124961,0.0484410399439841,0.0803893442299335,0.0570071505744404,0.0572735325217837,0.0616955098090145,0.0596724228827495,0.0524961646391296,0.053245598669736,0.055451379012466
0.13,0.04,0.0595805464408766,0.0512890439926803,0.0810375220255911,0.0595609450607211,0.0585822391562806,0.06319024053063,0.0623930850267121,0.0558025514755586,0.0565337781182707,0.0580474591075346
0.13,0.045,0.0595957859385538,0.0520665792867154,0.0813019472025646,0.0611492231650354,0.0600302025787057,0.0649804821953536,0.063727608959762,0.056865830854437,0.0573422327377141,0.0595953071061251
0.13,0.05,0.058761953254679,0.052482977400745,0.080703785727026,0.0625020768988344,0.0595873584969752,0.0653885972815049,0.0643634185063954,0.0577974645814042,0.0580461691276696,0.0602775039058726
0.13,0.055,0.0571558069208609,0.0550707414745568,0.0808984275754197,0.0647894391296261,0.0596921197465674,0.0669206080862048,0.0664360497555651,0.0600022803294739,0.0604292485025383,0.0614905390854566
0.13,0.06,0.0580010822717621,0.0569203681323065,0.0800423230305574,0.0663923623659034,0.0601038773133235,0.0680359407259082,0.0674384986446928,0.0626667414640866,0.0629949525472084,0.063874672912274
0.13,0.065,0.0570367635426992,0.0581804556973832,0.0790278429882711,0.0674167317752288,0.0602799287134571,0.0685605214930642,0.0679705847051236,0.0636575936856846,0.063785212946955,0.064444383137519
0.13,0.07,0.0577907555496147,0.0602459530666935,0.0798528272400355,0.0697635437393531,0.0625384933161963,0.0706349056666094,0.0701811471489539,0.0654672562486261,0.0656174685426889,0.0664072927567451
0.13,0.075,0.0577764842988682,0.0620078571161718,0.0773721975606632,0.0701673610401613,0.0627803415231281,0.0711169478446057,0.0707069633603692,0.0671956907771222,0.0673703879452069,0.0681179571937896
0.13,0.08,0.0572733341507665,0.0644182434398394,0.0779820773645779,0.0727207109460117,0.062730214028338,0.072601084767637,0.0728829557462864,0.0696842546051916,0.0695659989814513,0.0696829200062074
0.13,0.085,0.0585463912611412,0.0661809518729564,0.077306482689544,0.0737735640889669,0.063803923011982,0.0746307466260802,0.0741056516377569,0.071206903364706,0.0715271461450464,0.0716106028805967
0.13,0.09,0.056335763174292,0.0679837648827124,0.0773023240341692,0.0758872881630925,0.0625740431237638,0.0756022514889373,0.0759990506048596,0.0730302564510421,0.0730006695360633,0.0726557185660294
0.13,0.095,0.0566296414677401,0.0689932606227181,0.075064510790686,0.0764211911873508,0.0626476348007659,0.0758146106626675,0.0763515899119954,0.0740433689476748,0.0741134669199355,0.0737472352235736
0.13,0.1,0.0571499964123051,0.0728652157206513,0.078052804977484,0.0797870031198611,0.0640441824535345,0.078681276800647,0.0793034533724446,0.0775083929727334,0.0775092839696399,0.0763764248584218
0.13,0.105,0.0563884758675255,0.0735791784743867,0.0755941320201703,0.0802326186793773,0.062655503210105,0.0794817635458517,0.079665404948811,0.0783677299951256,0.0784494014718418,0.0768199615906018
0.13,0.11,0.0564604342424578,0.0772368554026905,0.0764732241273205,0.0836578237637361,0.0627656290169966,0.0818896483863446,0.0826470459175451,0.082008138555791,0.0815835157093793,0.079371824612481
0.13,0.115,0.0574500086456425,0.0786174504627014,0.0762810370202738,0.0849554640544471,0.0649263146618896,0.0830739395937531,0.0838545556706447,0.0827831087681481,0.0827396208088097,0.0811841242597452
0.13,0.12,0.0578998994142571,0.081679918327562,0.0756547634579459,0.0868932487101206,0.0649863559820932,0.0850159753674563,0.0859444814565862,0.0854496715198559,0.0852423248987605,0.0827034618375709
0.13,0.125,0.054411982240709,0.0826161464502781,0.0744021927141599,0.0886892671608272,0.0620958415198364,0.0864615104139644,0.087558515661147,0.087471754416642,0.0869863891588088,0.0839560833081204
0.13,0.13,0.0555973818943063,0.084389567747361,0.0737874144774234,0.089471093648384,0.0631238449627372,0.0865395861253831,0.0881400168716821,0.0883387888932046,0.0881626017329954,0.0848033996798682
0.13,0.135,0.0544212659052083,0.0874883345068397,0.073233642358649,0.0917686765461535,0.0614541881062086,0.0878432837122262,0.0893757373535894,0.0910210188348544,0.0903225424267755,0.0856902811877744
0.13,0.14,0.0545454599865033,0.0884218577340802,0.0715723768111876,0.0923531112949486,0.061347759196125,0.0871954419197099,0.090014195806737,0.0917099160127709,0.0904163573725826,0.0854702852297765
0.13,0.145,0.0574358857884311,0.0915119066236968,0.0734860060978887,0.095361712029847,0.0636642926452464,0.0910619392860744,0.0929269209260714,0.0945029645836536,0.0934418197400061,0.0885931388389773
0.13,0.15,0.0550568953966631,0.0930720623663589,0.0730050401882729,0.0972428338748167,0.0612317762909606,0.091951802238017,0.0943623463792292,0.0963692036736954,0.0955938945665812,0.0898362375614253
0.13,0.155,0.0562303746384329,0.096376515351013,0.0721850676137434,0.0996610609112026,0.0617127680597595,0.0942666622031309,0.0967066266674669,0.0990271771016495,0.0983077109032352,0.0909966764546319
0.13,0.16,0.0559375793616336,0.0975072248428484,0.0723255138071869,0.101275258499294,0.0621364942602517,0.0944767853547983,0.0974939747701356,0.100158751664621,0.0986978843242906,0.0909470393878995
0.13,0.165,0.0555096543923867,0.0993928842030753,0.0717034326717763,0.102909268019597,0.0608992821133427,0.0955925303937979,0.0986396257620565,0.101759399475435,0.10024875839454,0.0909965276087603
0.13,0.17,0.0554974683154214,0.102880806135293,0.0722473834948104,0.105680377567921,0.0607718357546487,0.0970306095251077,0.100340377561731,0.105083548894892,0.102887487542115,0.0923262019994016
0.13,0.175,0.054873454365069,0.10264951622378,0.0712850687622536,0.105438030428397,0.0606865499411421,0.0971175253611099,0.100849824506122,0.104530296782127,0.101756564062173,0.0917054941433464
0.13,0.18,0.0555186456491776,0.105066144197521,0.0700415984611469,0.10795510684239,0.0600726068100349,0.0969891325978255,0.10099938685606,0.106686524300033,0.103453066912654,0.091998756140807
0.13,0.185,0.0540984012808819,0.107134796740546,0.0705328019919595,0.109870055728296,0.0580304507844426,0.0987965945215963,0.102600921668653,0.108526811620108,0.104691067425657,0.0918470116172321
0.13,0.19,0.0551221407327657,0.109920546240315,0.0711505383126729,0.112779304814713,0.0593155759543335,0.0994431338395682,0.104733119619791,0.111431197626212,0.107422268792412,0.0922543940273737
0.13,0.195,0.0553518257497183,0.112303572171567,0.0694579375907963,0.114046959670644,0.0587114815945718,0.0987969612370929,0.104432830962286,0.113651309578925,0.107832845137581,0.0919859003177547
0.13,0.2,0.0551717930440417,0.114796670367047,0.0709910050340523,0.117151189193553,0.0589748830948167,0.099803586701096,0.105834993937507,0.115580080587275,0.108914146562392,0.0915258263090965
0.135,0,0.0582456484815013,0.0426456164325769,0.0844539337348064,0.0472727010485169,0.0523747606378938,0.0602634445026649,0.0565518760535197,0.0445397677569326,0.0451462829646862,0.0498171891803256
0.135,0.005,0.0587664152909418,0.0437220501839522,0.0851537479166342,0.049410797306368,0.0538789300673523,0.0609531300836223,0.0575292458490889,0.0465455587587982,0.0471552221535581,0.0514827832507336
0.135,0.01,0.0584074401103786,0.0432107514977259,0.0861371322164343,0.0513853914366053,0.0539911660373548,0.0617708432831018,0.0591089301489258,0.0461731491052238,0.0468026169186391,0.0525442312606728
0.135,0.015,0.0595836809790883,0.0454863017500086,0.0851687396074107,0.0529812501680862,0.0559118548433902,0.0625997248710656,0.0594384690755005,0.0488745464124731,0.0495140126261711,0.0528021620727268
0.135,0.02,0.0587858364491567,0.0439031942950585,0.0841769595445527,0.0531194331094174,0.0550272843728157,0.0608456598325562,0.0580414647834032,0.0473781646389677,0.0479212919362729,0.0518899641197002
0.135,0.025,0.0584651479533918,0.046770438929815,0.0844588121143756,0.0549958952394904,0.0557092370870707,0.061723641082219,0.0604339416069238,0.0504341913940822,0.0512859906577528,0.0547369585211188
0.135,0.03,0.0580356390450252,0.0480443514557969,0.0830679983388065,0.0568409407719913,0.0568438467060411,0.0619674748732675,0.0601030128029621,0.0523814409791943,0.0529821945255825,0.0553057859437237
0.135,0.035,0.0587408613102143,0.0472970185685172,0.0818415198103098,0.0564755940604857,0.0575997250460117,0.061019669227146,0.0592192093817091,0.0516677799085602,0.0519921622079297,0.0547974782896671
0.135,0.04,0.0596040720165227,0.050646704635575,0.0830971361585447,0.060186081964597,0.0589525591433773,0.0644358710191887,0.0627646099410961,0.0556185136311382,0.056155400793889,0.0583887810279646
0.135,0.045,0.0582314835960337,0.0520722826779659,0.0825654341015664,0.0618358974864863,0.0591427246330636,0.0649945041969888,0.0637047000183965,0.0573442399460137,0.057790448345852,0.0595601467564648
0.135,0.05,0.0567032864495532,0.0534129966836748,0.0836883630336314,0.0644709148421982,0.0579199863268347,0.0668331545534845,0.066105902794341,0.0589924383450199,0.0592400137148758,0.0610850665826902
0.135,0.055,0.0595778414601235,0.0558163749177719,0.0826879820448121,0.0654186404373236,0.0614304634001065,0.0683011164426081,0.0673096688583619,0.060758579988933,0.06085265588879,0.062444860931114
0.135,0.06,0.0576623099829172,0.057482581050402,0.0826644153886167,0.0670298298848078,0.0610792784341523,0.0684587255842467,0.0681785402963512,0.0624390443817329,0.0623167195254112,0.0635788240140179
0.135,0.065,0.0573407301677358,0.058015574699083,0.0803635058437152,0.0677882550413612,0.0602010621044571,0.0690528091705001,0.068810382870521,0.0632546275184789,0.0636083301470653,0.0641934306724122
0.135,0.07,0.0585221330993663,0.0610247168181605,0.0802696533432144,0.0700719112833443,0.0632223206993974,0.0706799337548748,0.0704575644650756,0.0661613096092366,0.0662864345562994,0.0674382128776211
0.135,0.075,0.0570932445775138,0.0604263053789324,0.080051553555223,0.0703936656586105,0.0620235176235048,0.0713612974024249,0.0709914269364569,0.0659721324434428,0.0662441175868239,0.0667741027672517
0.135,0.08,0.0572631735900037,0.0638076037890467,0.0792832936558744,0.0728142230806965,0.0624719742273123,0.0734796803140296,0.0734818276256849,0.0696906182195229,0.0697936188972189,0.0704119021919518
0.135,0.085,0.0585543748645476,0.0677191255949918,0.0809334276980151,0.0761893605346899,0.0637784204582836,0.0767387174372613,0.0769470619427159,0.0735914485892307,0.0740417756171893,0.0739385797617301
0.135,0.09,0.0574142202019471,0.0674412156675207,0.0787378506342213,0.0760253404211219,0.0627514377322061,0.0757834270171791,0.0760845699592071,0.0728991728644395,0.0728750089645812,0.0724600414240971
0.135,0.095,0.0591698370351624,0.0714507349478714,0.0811664226872601,0.0798528725747492,0.0647660665408603,0.0790222514925445,0.0796034664988732,0.0773646600880971,0.0775974766534023,0.0765111752358515
0.135,0.1,0.0576765741960592,0.0743558059066091,0.0794022485560577,0.0810799760530201,0.0641641033912323,0.0800337895009885,0.0803473141559794,0.0788946518749506,0.0787995542489748,0.0778164245789299
0.135,0.105,0.0558409521523304,0.0745646524693203,0.0785062644419802,0.0817731079048707,0.0630594152747204,0.0810450963893576,0.0814976005576951,0.0794759448443585,0.0794904026138278,0.0777475521201256
0.135,0.11,0.0584483734019757,0.0755641064598435,0.0777306999701068,0.0824977941767627,0.065621605701786,0.0810834743410049,0.0819093416663851,0.0803082637038611,0.0802433549909709,0.0788396300084281
0.135,0.115,0.0565150564447495,0.077107982139364,0.0764738978461798,0.0841003319933761,0.06374298814348,0.0824430994614915,0.0832033922830587,0.0824069121025036,0.082079497999173,0.0805705843903411
0.135,0.12,0.0565126528059814,0.0809186502412075,0.0771505801136232,0.0870757576874897,0.0644161686604868,0.0851885127225195,0.0859483373547748,0.0852941512523895,0.0850941380120049,0.0831502161697114
0.135,0.125,0.0570974400268016,0.0833668625878335,0.0782333555154329,0.0895201359121566,0.0646133193672903,0.0867088394696559,0.0877206779406151,0.0876147316972757,0.0873916163387588,0.08471977919355
0.135,0.13,0.0562231497258149,0.0860822617527397,0.0774466006504489,0.0920998093346638,0.0626427602020826,0.0894012037503734,0.0911352061022111,0.0903695431804749,0.0902078218520139,0.0865587035583024
0.135,0.135,0.0571492415089888,0.087211428699622,0.0765139763614171,0.0925199470604174,0.0644247180400718,0.0896448396706684,0.0910860664000543,0.0911690487984783,0.0911486269599843,0.0877787890452401
0.135,0.14,0.0572027292860326,0.0892851559608527,0.0762874749063603,0.0945460032778795,0.0645070346595154,0.090607682022754,0.0920057650986214,0.0935575978053008,0.0923890037781297,0.0884923993097212
0.135,0.145,0.0559857478181319,0.0916655181098478,0.0756048685783991,0.0966507895719522,0.0626735212577257,0.0929008903236792,0.0942462421676338,0.0954444269370925,0.0947434613627452,0.0896989991941508
0.135,0.15,0.056175486140533,0.0947172889307642,0.0765546062521977,0.0991631646289122,0.0628183242954831,0.094268709881515,0.0963679465086054,0.0979443637737685,0.0969981288331807,0.0913605563179887
0.135,0.155,0.0544177045831516,0.0953570772678742,0.0741287378919219,0.0995380542609011,0.0605383371645112,0.0942710773133241,0.0963141710624123,0.0986700114511956,0.0973553032642263,0.0909173648924186
0.135,0.16,0.0562950036995739,0.0992532737882943,0.0741911958381689,0.10231612824512,0.0620444304598863,0.0960963510489175,0.0985973246993315,0.101741293349502,0.10005176881617,0.0924380673908601
0.135,0.165,0.0555903958251626,0.0994418362031528,0.0735967240344471,0.103715776966979,0.0618548220111675,0.0962639978299602,0.0995293987965548,0.102809853409289,0.101183523355966,0.0923351246305659
0.135,0.17,0.0549833284086853,0.101435937899354,0.0732926614120926,0.105091206822203,0.0609602071292542,0.097586168898204,0.100675833938576,0.103994076138352,0.101784164089256,0.0926722904422183
0.135,0.175,0.0557501721178187,0.104134453844714,0.0732003496405943,0.107264492883223,0.0601161548241665,0.0988305949347542,0.102087121503843,0.106373616401413,0.104189749258538,0.0938049392009349
0.135,0.18,0.0546936670912907,0.105420368856016,0.0717079645211299,0.107814226971809,0.0592976114472924,0.097197335279974,0.101639423728927,0.107050906347143,0.104045743627989,0.0918424781145346
0.135,0.185,0.0561881451203766,0.10906716742087,0.0723521703543523,0.111284289197227,0.0602156681294036,0.0992475515749089,0.103860946826228,0.110589640576397,0.106700150971526,0.0933440561521786
0.135,0.19,0.0553105051454254,0.110279902672803,0.0735079093121538,0.11299088931693,0.0596892322807126,0.100190830166996,0.104901814825869,0.111574252347503,0.107627391214661,0.0940802535432061
0.135,0.195,0.0542802623206723,0.111948777752482,0.0713912387762567,0.114325920040845,0.0580440509239669,0.101320320805569,0.105506294000284,0.113453817595769,0.109597130933822,0.0944381547618656
0.135,0.2,0.0541549565381973,0.114405240952671,0.0719972868993506,0.117040087931517,0.05765878084294,0.100067403311008,0.106108442077837,0.114947148059409,0.109718970331165,0.0930008711837647
0.14,0,0.0610517716147598,0.0438148142814412,0.0887145492057438,0.0492852794049064,0.0547079238236413,0.0645217229504009,0.060645786316844,0.0458937460349572,0.0468007267866934,0.0527125965973791
0.14,0.005,0.0587220916773025,0.0440162120953808,0.0878410542801929,0.0506045843695518,0.0536440420227572,0.0621316641953668,0.0595052748511294,0.0468718912419715,0.0477747072578009,0.0525872579799892
0.14,0.01,0.0606766615335786,0.0446557068055501,0.0879443092227394,0.051920950791693,0.0555460305536479,0.0625832938307561,0.05864738311868,0.0475430821698143,0.0480699285257908,0.0539474201504101
0.14,0.015,0.0587099066831823,0.042895397015882,0.0853169540095137,0.0510893804684659,0.0538985864580135,0.0611071933590852,0.0591780712125594,0.0462679953785965,0.0467943642161888,0.0519525842641078
0.14,0.02,0.060409655768002,0.0462597201341734,0.0868570978976149,0.0545919561673597,0.0558171291188534,0.0644174658948301,0.0615719849614256,0.0500318598382397,0.0510764047012533,0.0545958622924411
0.14,0.025,0.0584346089923275,0.0474481905198503,0.0877168093100711,0.0573919531760743,0.0566175630924568,0.0648884445941842,0.0628119472634167,0.0521408308038589,0.0524553727213383,0.0555178141187993
0.14,0.03,0.0595572775601309,0.0481039090040454,0.0856422318342698,0.0575419257029963,0.0576528279488132,0.0631923298950183,0.0621493683072047,0.052471256977432,0.0530581283165923,0.0560842506096741
0.14,0.035,0.0598516734572469,0.050900187628713,0.0869300562688208,0.0608553548532049,0.0590939935406321,0.0654803569076143,0.0638429428201505,0.0553836226457792,0.0555951327260976,0.058182274337093
0.14,0.04,0.0574507203220242,0.0494578566578992,0.0857297973452326,0.0609626996349707,0.0572732002785011,0.0654270859235617,0.0634298993731791,0.0547433708054927,0.0552255902209435,0.0573212515676766
0.14,0.045,0.0595129138392931,0.0520637328179438,0.0857829602367707,0.0627006743170994,0.0600976444363786,0.0666197814177477,0.0661191443605346,0.0572672309419633,0.0579243514354734,0.0605676035741853
0.14,0.05,0.0588202607805908,0.0541359521557922,0.0855364056273271,0.0648180606060768,0.0607824915389763,0.0675467538739647,0.0665024883893196,0.0594246352329984,0.0597621572371418,0.0618539048064298
0.14,0.055,0.0594643730566575,0.0547505666858415,0.0844120665671539,0.0651589181285362,0.0611069624893102,0.0684722808326747,0.0673911390376732,0.0601429962256455,0.0604145867026622,0.0620022874524043
0.14,0.06,0.0594221163645325,0.0583037816649648,0.08431820810393,0.0681743643646804,0.0624445899629194,0.0702188563423336,0.0697041058141792,0.0640135583306278,0.0642269638051972,0.0654950958339303
0.14,0.065,0.058596426752491,0.0580493250299486,0.0833851163599029,0.0685945060632778,0.0626448423854339,0.0707326785213531,0.07040184062727,0.0640329809145228,0.0642395542425053,0.0653903286671739
0.14,0.07,0.0574408301424934,0.0615151382675212,0.0845539317972135,0.0721767091635332,0.0624980701463157,0.073612476898738,0.0728191263028969,0.0673747756836002,0.0675083680151568,0.0676915154539391
0.14,0.075,0.0570314633493979,0.063405263149957,0.0830703181054327,0.0731657154642296,0.0632605487788768,0.0743376926495437,0.073608421197936,0.069071340064167,0.0691572546210337,0.0700238118233563
0.14,0.08,0.056088654572985,0.0645970690545773,0.0833760607522518,0.0752066084388613,0.0622455000688202,0.0756526824914167,0.0756030956844483,0.0706813508732892,0.0706734606468281,0.0707958626678433
0.14,0.085,0.0572394524012571,0.0673431524132829,0.0831357519320681,0.0765927182396899,0.0636056264765375,0.0769203042707349,0.0771640984526193,0.072821288734343,0.0730723099954165,0.0732504387753515
0.14,0.09,0.0562430884971509,0.0684906854312094,0.082410201108311,0.0777454711164431,0.0631800426049943,0.0772781006476848,0.0776534721096038,0.0740336492686848,0.0742645001179614,0.073204347369262
0.14,0.095,0.0575304302789784,0.0708891952385535,0.0812967549120456,0.0795498430049098,0.0645266918678961,0.0789703141665466,0.0794951566916498,0.0766025529882449,0.0763407210441145,0.0760338509535445
0.14,0.1,0.0564124301252651,0.0738299812483301,0.0804249129320912,0.0820169827355382,0.0643025546209834,0.081530260174981,0.0819771091833405,0.0788192390507248,0.0790546976595536,0.0777296364404012
0.14,0.105,0.0576489998854866,0.0742068251288444,0.0801846045878914,0.0819590661373971,0.0639512554300627,0.0808454655172111,0.0813019347471673,0.0795468886310754,0.0792438833953758,0.0780412634418068
0.14,0.11,0.0574783833575364,0.0768465229025556,0.0794887294402969,0.0846108425458166,0.0650594253448906,0.0836622437346069,0.0839494177066302,0.0821733911308602,0.082285332818679,0.0810369651585951
0.14,0.115,0.0573205492535036,0.0787407931630394,0.079888292436606,0.0862129868791797,0.0651164914795622,0.0847165487655085,0.085652027619222,0.0844068357547967,0.0841247758600411,0.0826542205431881
0.14,0.12,0.05539750661599,0.0794946741526728,0.0787650878832586,0.087443557150882,0.0629298570083711,0.0852645894216781,0.0862888607110413,0.0847338447963092,0.0843391904770893,0.08214227666761
0.14,0.125,0.0565288401940836,0.083692150871416,0.078560951801743,0.0899633050705848,0.0638360826051217,0.0875857404765134,0.0885803359700587,0.0882787935408424,0.08775859354661,0.0852822109556471
0.14,0.13,0.0577080488806662,0.0853482124851826,0.0784181353443969,0.0913438845458416,0.0648927955628737,0.0886202592174153,0.089488331930418,0.0898753384753087,0.0892469216641711,0.0866376650981511
0.14,0.135,0.055553535508437,0.0885408541331246,0.0776154478115087,0.0938434135397641,0.0630943684747505,0.0905192216300967,0.0925918603856255,0.0930930924452693,0.0924719540917033,0.0883896811463225
0.14,0.14,0.0549877834906365,0.0886761857706776,0.0753943228275718,0.0937130609334556,0.0618542409384918,0.0908791928388122,0.0921307846941924,0.0923078596486396,0.0915176484578481,0.0869391699410128
0.14,0.145,0.0571724562781978,0.0927577433092889,0.0789508685449177,0.0979432541582737,0.0642551780892166,0.0943083247421789,0.0961606900108291,0.0964254118689962,0.0959304756514181,0.0916540390119583
0.14,0.15,0.0566870822716415,0.0943963509947897,0.0764369873384923,0.0985853616744849,0.0632660583721647,0.0938604321344918,0.0961555272894944,0.0977343054524989,0.0962411021201096,0.0911885044449606
0.14,0.155,0.0552102068413781,0.0958756766947358,0.0774125272906885,0.100574069604275,0.0619195282962657,0.0951948025748868,0.0969005400935825,0.0990816230807582,0.0980577650916512,0.0922808449479646
0.14,0.16,0.0550631593048188,0.0983487891187653,0.0772123957193319,0.10302557948908,0.0617049551980145,0.0975946156566253,0.0998028965641833,0.101816929662767,0.10047438791735,0.0931139155638309
0.14,0.165,0.0561092392090667,0.0998716194899818,0.0760935449490927,0.104216504025068,0.0626759799647629,0.0983740070719224,0.100703977956632,0.102946308100132,0.101672319197968,0.0944407914310683
0.14,0.17,0.0564376205644601,0.10092181076988,0.0760650336047784,0.105181199161479,0.0625250452038524,0.0981950124902164,0.100947985940756,0.104490272497289,0.102968541320337,0.0938926316080617
0.14,0.175,0.0560137331250311,0.104404302486967,0.0761282050168492,0.108126120280975,0.0612677225260621,0.100021042387369,0.103119004110112,0.107322962093695,0.105630764808937,0.0951142402775499
0.14,0.18,0.0554868207721516,0.107018184121194,0.0756843533982362,0.11001703421158,0.0608936378672511,0.100569486134452,0.103956693819596,0.109159020461336,0.106134300654854,0.0952728823898044
0.14,0.185,0.0548020842754421,0.10717780253844,0.0733392508651774,0.110359413939373,0.0596108786920119,0.0997217894148969,0.103429827152641,0.109304952452101,0.105725871241982,0.0939713312272641
0.14,0.19,0.0556787240790228,0.110761714662217,0.0739844202449658,0.113118986739248,0.0607499673263222,0.101353640896998,0.105476928114624,0.11193821994127,0.107481779696769,0.0953806086001028
0.14,0.195,0.055264740714764,0.111285734674231,0.074346651231612,0.115031952851224,0.0598351891728144,0.102540576679718,0.106669890759515,0.113904432014494,0.109624151598456,0.0949874939956791
0.14,0.2,0.0551933868201154,0.112823767637894,0.0729871510520159,0.115919180046436,0.0589924441348019,0.101571010257188,0.10667863147658,0.114066972416023,0.109421196088035,0.0942166648903733
0.145,0,0.0596603854491722,0.0421054568474163,0.0899710420072216,0.0487037606368967,0.0540024477544388,0.065646949452583,0.0611585154488132,0.0449518244569911,0.04629611687361,0.0515724861202998
0.145,0.005,0.0596943296994446,0.043642471066807,0.0911929085499893,0.0509678076611137,0.0537820646348642,0.0654443324011802,0.0615142215185744,0.0462465418364731,0.0468357181661823,0.0517618825200366
0.145,0.01,0.0581116519036574,0.0431190985594524,0.0884028411219909,0.0514986647993047,0.0532274419844884,0.0636544228521104,0.0607019958655845,0.046188595279654,0.0475276626315002,0.0521545557679219
0.145,0.015,0.0585718488932671,0.0447388902287061,0.0897833556113093,0.0537380598495994,0.0542488055787883,0.0643301282521169,0.0616077558726391,0.0485892552119826,0.0491247363564288,0.0540752371963426
0.145,0.02,0.0605643753902233,0.0453042390057674,0.0898090323362311,0.0553034885184623,0.0571361574241762,0.065256301221706,0.0620231653870019,0.0497323994186992,0.0502635934765692,0.054625772484116
0.145,0.025,0.0599099084865476,0.0458257742209471,0.0890684052855745,0.056934651519688,0.0571507898227489,0.0652032534189537,0.0627688583941216,0.0502616703121627,0.0505677600068415,0.0554348339557113
0.145,0.03,0.0584689935859677,0.0472959876427839,0.0888694542038653,0.0587936358096068,0.0570951576353168,0.0654335620557466,0.0637684411374551,0.0519809802874155,0.0523322425829313,0.0558393307501721
0.145,0.035,0.0596099922585551,0.0486318276574735,0.087453804409501,0.0599218012145624,0.0579119054327666,0.0663850782918439,0.0636264634108783,0.0540759466378836,0.0545394264991023,0.0576217555519984
0.145,0.04,0.0590580909873477,0.0483884073539324,0.0870824704968949,0.0602408850505224,0.0586730064645927,0.0647585392200875,0.063650902447039,0.0537759392105218,0.0542370514011009,0.0569814189157824
0.145,0.045,0.0587283351243591,0.0505019594766032,0.0863006391373604,0.0627695390877255,0.0596246017079965,0.0669797154733876,0.0651979136626497,0.056048693692631,0.0564784212523938,0.0594525357043302
0.145,0.05,0.0590771943823509,0.0521793150905978,0.0866638341349159,0.0643874909314932,0.0602140824923572,0.0678764954244861,0.0668430021649196,0.0580568835034159,0.0583640658867572,0.0607951798927765
0.145,0.055,0.05743949475473,0.0560203659749465,0.0865604502842667,0.0673998448636218,0.0603962876301036,0.0699765941495981,0.0689224078675015,0.0625229722194781,0.0627860636140744,0.0640450263216654
0.145,0.06,0.0588786262201636,0.0568455866619311,0.0851283844111818,0.0676956682360901,0.06113092795857,0.0693829847343189,0.0693611125375998,0.0625921614902959,0.0628403175084316,0.064869565847687
0.145,0.065,0.0584546432383868,0.0570933187574518,0.0853958567964038,0.0684711912411852,0.0618436995630405,0.0709717570875233,0.0702117237001024,0.0634122494579007,0.0641531029502709,0.0664088315500751
0.145,0.07,0.0595928987222391,0.0610473501959653,0.0852779980170496,0.0718461746117186,0.0637632173963711,0.0733071409152805,0.0727165382150179,0.0675003709310487,0.0675763441078874,0.0691526746480304
0.145,0.075,0.056818706195905,0.0627369285842312,0.0861505847551458,0.0742566054228343,0.0625585368319636,0.0749308831425211,0.0748701950607629,0.0691442325025794,0.0693504526755524,0.0696754493704358
0.145,0.08,0.0583587275332997,0.0643635317152996,0.0841782821539933,0.0745877999646419,0.0634614925497973,0.0749838189696989,0.0751376919413039,0.0703596530918893,0.0704111732391226,0.0709033346556445
0.145,0.085,0.057305477042718,0.0666430924994875,0.0836631261172493,0.0766101210362809,0.0629106426666327,0.0771859450746527,0.0769083523298703,0.0725662790926204,0.072572187042142,0.072484405371257
0.145,0.09,0.0568441528907077,0.0688460088792084,0.085050691532162,0.0790220558963722,0.0635828000162431,0.0792036509828955,0.0791154412806507,0.0753000794162114,0.0753293645219684,0.074928149054581
0.145,0.095,0.0570191958910373,0.0709162820796051,0.0828207216362646,0.0798224240837551,0.0633379335648839,0.0795399102263004,0.0797064741363819,0.0771782601409659,0.0771282535280099,0.0766144436466723
0.145,0.1,0.0580379739824723,0.0724165175490101,0.0817284883420295,0.0810318381303401,0.0651182829873375,0.0800159776975944,0.0808199804742997,0.0780788512152048,0.0780894560452119,0.0772244560205864
0.145,0.105,0.0571594258735918,0.0753558410352533,0.0828265387466627,0.0834066696138875,0.0649520712795827,0.0827833244988861,0.083122908998024,0.0811450296033133,0.0808389991766828,0.0800222327731859
0.145,0.11,0.0571315823628262,0.0774592550685133,0.0833358712485955,0.085794479258454,0.0645349532605845,0.0843192903603605,0.0849739497944962,0.0831558401363435,0.0829440500750678,0.0814792921435132
0.145,0.115,0.0561804734393451,0.0783764920940293,0.0809828742935253,0.0864099174357954,0.0642070803937404,0.0849810579380295,0.0857545771109091,0.0842722093432167,0.0840206662796326,0.0822211014730238
0.145,0.12,0.0579923028598965,0.0816515508766453,0.0820992487837974,0.089287059002,0.0666228613078842,0.0877247523641498,0.0883839420957703,0.0868416651864217,0.0867519101860144,0.0844321765265191
0.145,0.125,0.0541374434918115,0.0816919226693551,0.0789698196138152,0.0887720207242781,0.061730621132529,0.0867671090384694,0.0875992018936209,0.086854642262394,0.0864447228672192,0.0835288367064519
0.145,0.13,0.0579494631809186,0.0871553658167799,0.0818874764563721,0.0932501284379159,0.0654935017756001,0.0914936765504921,0.092194326429144,0.0917644387082627,0.0914522715856579,0.0884253180754041
0.145,0.135,0.0572459062555394,0.0885759821043423,0.0817652818537676,0.0943066507735788,0.0654536856784416,0.0922433274449177,0.0933510799047948,0.0930570930838102,0.0926484150401869,0.0889681873781506
0.145,0.14,0.0563153774393289,0.09086619766082,0.0811260977294282,0.0969487312197636,0.0637383895795018,0.0942187729742201,0.0955176402236341,0.095683195273259,0.0953822730316042,0.09129819563258
0.145,0.145,0.0578951425407103,0.092964117167934,0.0801582471974949,0.098490854864253,0.0647824707671951,0.0940852021380609,0.0959666826894607,0.0971657218185255,0.0962815882569159,0.0915898738439563
0.145,0.15,0.0550329943259157,0.0933236398874495,0.0777842692159214,0.098618494462784,0.0615878607987086,0.0943165897304579,0.0959445587380088,0.0974310645024026,0.0965723646768688,0.0904434325929674
0.145,0.155,0.0563798723984364,0.0978396135807144,0.0792906154478312,0.102147753795777,0.0633793254727132,0.0976536708311872,0.0993851306414193,0.101006751341071,0.0997248413437039,0.0928641187502795
0.145,0.16,0.0546452824238744,0.0984107717448374,0.0778602001583326,0.103235538446941,0.0613926362814374,0.0974896127238971,0.0999162232692685,0.101862132659539,0.100303780568132,0.0930706998370028
0.145,0.165,0.0543664875022019,0.100958446306998,0.0781573069215172,0.105300668110963,0.0607167897852368,0.0993325401121377,0.101857696105612,0.104249148052119,0.102294288186363,0.0940441841058113
0.145,0.17,0.0573633877627922,0.103251803226716,0.078475394284296,0.107013289544612,0.0623369646157578,0.100655006346328,0.102882476102268,0.106465097569506,0.104605591062928,0.096482406741285
0.145,0.175,0.0536191264987687,0.104221028834303,0.0767048227140984,0.108194717222837,0.0590668440766458,0.100102392665883,0.103083259447577,0.106998646324006,0.104678362887839,0.0943949931822661
0.145,0.18,0.0554768389802175,0.106760589090851,0.0766129385507566,0.110283532123439,0.0608339987380641,0.100854619767151,0.104425344590915,0.109003539192032,0.106415921542482,0.0957215872228902
0.145,0.185,0.055076911606877,0.108690857451355,0.075962145735537,0.112078426578088,0.0601577929150359,0.101069691205571,0.105479893927229,0.110824924484975,0.107339979060165,0.0952235473715871
0.145,0.19,0.0543337451280178,0.110163114952819,0.0759129620618891,0.113668827274452,0.0586974470989949,0.103427231511367,0.107474624928787,0.112629620247925,0.109838256852062,0.095935093440657
0.145,0.195,0.05717238742675,0.112922588176124,0.0759129472246206,0.115917822645357,0.0611555575143016,0.103204804687108,0.108310653019265,0.114903624658647,0.11059272920675,0.0966479566764513
0.145,0.2,0.0530857808218428,0.113746758797999,0.0742766091381405,0.116955454864107,0.0571806453833886,0.104298742999866,0.109040258927544,0.115863906799893,0.111097940739039,0.0959234236517237
0.15,0,0.0603322699014102,0.044463036310569,0.0935301863584971,0.0506437884318668,0.0546440093518579,0.0674369423959691,0.0627225918170634,0.0464853523987692,0.0472634281256496,0.0539949656257696
0.15,0.005,0.062215256444605,0.044881130934062,0.0937945576801407,0.0529787282265419,0.0562421828233102,0.068003051683822,0.064417986742329,0.0479565384603752,0.0487901422997219,0.053775956946489
0.15,0.01,0.0590578672380874,0.0437860631127963,0.0926830171380625,0.0532423383215087,0.0542521676855285,0.0654169252683885,0.0623022229969935,0.0470663390210381,0.0478829128380199,0.052376422188523
0.15,0.015,0.0578488281210734,0.0447638222348512,0.0910636872815005,0.0546815689604028,0.0547497730431708,0.0654549676095639,0.0626500573074479,0.0482371564596985,0.0484679154652577,0.0537072475714247
0.15,0.02,0.0591999996745122,0.0454774261903359,0.0920675504909551,0.0569165101401714,0.0562601879988598,0.0668092735163424,0.0643329227099698,0.049999726179503,0.0506247915984461,0.0551767683242842
0.15,0.025,0.060036757951615,0.046696159916232,0.0900005272916388,0.0572302701905147,0.0581563708273036,0.0659859805911049,0.0629020359332035,0.0512226869661671,0.0516343082491099,0.0563414728909122
0.15,0.03,0.0590934254482308,0.0483745656335958,0.0896237302358063,0.0591956981523813,0.0571613866991664,0.0662625558174347,0.0646908107324925,0.0530464915709435,0.0536822133834003,0.0568653159123599
0.15,0.035,0.0588303780660816,0.0496686583683442,0.0909714108145617,0.0613312722059073,0.0584863612677904,0.0675222543496565,0.0662964008952244,0.0548846436722347,0.0557426949899882,0.0585737185141151
0.15,0.04,0.0606036996164917,0.0510693803615497,0.0892244730227534,0.0622763570487542,0.060435929546594,0.067540945934219,0.0661252065931184,0.0564846766826086,0.056756034638267,0.0587496319655629
0.15,0.045,0.0581681624994662,0.0517263926130541,0.088929864446519,0.0638001912590116,0.0592751470568292,0.0683163725772158,0.0666942820651435,0.0571028772192303,0.0572551644914172,0.0587572691445386
0.15,0.05,0.0595090919597772,0.0519489028060105,0.0888059588865073,0.0641551122474046,0.0608713000979682,0.0676898691951969,0.0669876058686692,0.0579421783159591,0.0581946441594209,0.0606023212332687
0.15,0.055,0.0575896100433305,0.0548971026465255,0.0879998036816773,0.0669585083579981,0.0601821286115599,0.0704147504526369,0.0695797542868325,0.0615254229781952,0.0616690678784205,0.0637312331209564
0.15,0.06,0.0589469962643696,0.0566186865184559,0.0884180836590762,0.0688421129647245,0.0625536439904196,0.0715466251165056,0.0703852244073978,0.0630205925076674,0.0634871852573514,0.0651565712306842
0.15,0.065,0.0572373305861802,0.058541745281735,0.0882518570990703,0.0712565619844901,0.0613025209357969,0.0732060865853911,0.0728565165902083,0.0655751923347879,0.0658797349304663,0.0662176302549528
0.15,0.07,0.058614070199307,0.0618496007673649,0.0883729677227491,0.0733733715815603,0.0630398865555281,0.0749406463896585,0.0742812751263597,0.0678743412337021,0.0679501875963248,0.0683483136122689
0.15,0.075,0.058743811279139,0.0645970035383945,0.0888326889499122,0.0755743803319614,0.0639829324278329,0.0766713962143957,0.0761309003645915,0.0706439256620176,0.0706990395184252,0.0714872733994246
0.15,0.08,0.0594848667738918,0.0662874948572493,0.0868842687200682,0.0765807809060394,0.0651966892983952,0.0770082925011339,0.076934974859658,0.0724386212579797,0.0723749491229069,0.0725995676438949
0.15,0.085,0.058180405644121,0.0672672418806493,0.0858046070287854,0.0771785916282759,0.064242402472659,0.078177851357216,0.0776284907696125,0.0730067566439288,0.0730299373210182,0.0735030126749715
0.15,0.09,0.0582664897246947,0.0692893768944459,0.0848764829676409,0.0789982332369474,0.0648392296538743,0.0790263773591594,0.079073363834776,0.0753085473572355,0.0753814964156363,0.0755601817800439
0.15,0.095,0.0573451150668736,0.0700872834546934,0.085329630670107,0.0801363799222516,0.0642138510164146,0.079948692287883,0.079917616562654,0.0761267074053329,0.0760972105851944,0.0757876579366901
0.15,0.1,0.0576926207112292,0.0735814774164752,0.0848586557192721,0.0828879391933234,0.0648694933008917,0.0817619449764981,0.0821322544341895,0.0797287521848371,0.0797165946771126,0.0786653077318488
0.15,0.105,0.0578291137836409,0.075372575516974,0.0862334779245743,0.0853581462575355,0.0655868258370421,0.0844275782566821,0.0849569320058631,0.0818562638342997,0.0816577075786634,0.0805878823620726
0.15,0.11,0.0553256602637772,0.0771041068689747,0.0849516892323164,0.086204526562559,0.0641907453876928,0.0849377008272656,0.0858370443033906,0.0830563593742876,0.0829531470100006,0.0812608165745012
0.15,0.115,0.0569898782037655,0.0791246739409809,0.0841181342620887,0.0873471240647734,0.0645341977618742,0.0858023611262462,0.0866826224267555,0.0846184362092773,0.0843303644721802,0.0826640291416441
0.15,0.12,0.0560104288012219,0.0827462061083611,0.083834910112889,0.0905416430236839,0.0637625218960684,0.0883580604208345,0.0893046823624167,0.0883939219391749,0.0882359970890938,0.0854403950256136
0.15,0.125,0.0568397112917418,0.0829923215355763,0.0830165485310259,0.0912026702146984,0.0643511854248163,0.0892162242125003,0.0900105097908349,0.0888694667378431,0.088630395852894,0.0865028388895977
0.15,0.13,0.0553183346701017,0.0856469976307287,0.0824340504009614,0.0929796567594308,0.0637461757406656,0.0905883925773452,0.091603184611159,0.090791981590489,0.0902529701787051,0.0874357794226247
0.15,0.135,0.0561231121018311,0.0874905497945787,0.083261054256901,0.0950209900097582,0.064090090402239,0.0921635755532376,0.0937039914589387,0.0931634008279688,0.0924247477025762,0.08915918312833
0.15,0.14,0.0569368323395801,0.0897432676698792,0.0811865796587822,0.0958802804763823,0.0642405147698176,0.0927676721304676,0.0942807477330443,0.094265305818753,0.0939124230207404,0.0903082742443028
0.15,0.145,0.0562495849136959,0.0920635265366401,0.0807616660568958,0.0977432425108956,0.0636473430959388,0.0943447442559809,0.0958621630003486,0.0961198013118155,0.095447377503292,0.0909333606299738
0.15,0.15,0.0572366554249012,0.0939433636157522,0.0811091929238213,0.0998680855354502,0.0639238050925391,0.0955406917398543,0.0974882052037346,0.0985817635540486,0.0975903969982458,0.092629618163922
0.15,0.155,0.0568186005168336,0.096648335541871,0.079892073469474,0.101292561472853,0.0637317679779576,0.0960890273493831,0.0982548912214337,0.100158259860011,0.098535070756125,0.0931254874445016
0.15,0.16,0.0544547780105257,0.0982980385600282,0.0807272494712965,0.103796079390766,0.0607540312711874,0.0985749769942741,0.101204569505144,0.102448802737627,0.101334201913799,0.0938883960673459
0.15,0.165,0.0560856603823168,0.0981716592039005,0.0787275781402399,0.103571723689257,0.0624768412368213,0.0977901455734361,0.100319076445372,0.102271759190332,0.100644494195874,0.0929763796942685
0.15,0.17,0.0557055303544699,0.102686413609523,0.0803285786948109,0.107422795483341,0.0617666370663358,0.101062689825715,0.10358068513522,0.106019129636785,0.104188923694658,0.0961218068995237
0.15,0.175,0.0549011312696352,0.104354905497063,0.0785049310542962,0.10885639586282,0.060651943457841,0.100868898965278,0.10420472716186,0.107648760924573,0.105211998733229,0.0957396671509699
0.15,0.18,0.0552445117798181,0.106238659409315,0.077936831210357,0.110068355775023,0.0603861060026613,0.101651686690388,0.105036208651906,0.109141474563827,0.10644835943388,0.0955470737859734
0.15,0.185,0.0568162019495116,0.108970635633218,0.0786642994912569,0.11280053610527,0.0624153552553456,0.103451656670687,0.106858446844288,0.111675574622027,0.108646442819036,0.0965145847395154
0.15,0.19,0.0556948450164059,0.111117661187987,0.0786834393710385,0.114792563111121,0.0599679685216632,0.104523989751621,0.108342779823337,0.113511588251829,0.110173810908022,0.0984943408939746
0.15,0.195,0.0546202093714956,0.111342056647835,0.0756887475639029,0.114630302419881,0.0593212166705914,0.103453625982955,0.107627077662452,0.113642407642836,0.109793311293128,0.0957841061957917
0.15,0.2,0.0546100602255278,0.114538789308372,0.076260596329579,0.117096236348375,0.0586794396964812,0.104291870999152,0.108787927601534,0.116259267426892,0.111836604600162,0.0964041446573513
0.155,0,0.0609027425059761,0.0423253209781791,0.0938261901249136,0.049745389748638,0.0551561895837966,0.0672745623593823,0.0630722010692345,0.0449203285062118,0.046173593237283,0.0520663571241582
0.155,0.005,0.0614076719682956,0.0438771931672929,0.0969467208294879,0.0533712551110955,0.0565027307007142,0.0699090419717256,0.066017504278508,0.0470278293634976,0.0480683247733773,0.0546329235409845
0.155,0.01,0.0605612896608955,0.0440225843570022,0.096561041580047,0.0552102484032821,0.0555804051602785,0.069510054029223,0.0654323952937274,0.04782548756227,0.0483279628523458,0.0539217341659557
0.155,0.015,0.0608738939208731,0.0453169403718795,0.0950853455893526,0.0564624404370535,0.0563723412025162,0.0697074700946578,0.0652287125855591,0.0494669255688685,0.0501577935412918,0.0551832091939485
0.155,0.02,0.060046302915507,0.0449626883899542,0.0944921833785555,0.0566027540184716,0.0563751654310624,0.0676358406693229,0.0644675941506907,0.0491170865735776,0.0502741662898146,0.0551062665024153
0.155,0.025,0.0601179559700939,0.0477403394313788,0.0942629099756455,0.0597058011611894,0.0577569446700706,0.069876014624827,0.0666772013444246,0.0526626974871203,0.0531765766297016,0.0574690097375039
0.155,0.03,0.0590922213412562,0.0469172453794797,0.0923141904928201,0.0594009633538876,0.0573869710487286,0.0676957694999492,0.0652972744887021,0.052083983298788,0.0525605202940713,0.0566723666411779
0.155,0.035,0.0599274887056143,0.0486919621344964,0.0924492095543648,0.0610862818142208,0.0597811895977545,0.0676549019841715,0.0656109894331355,0.0536033538877792,0.0537229696846396,0.0573563678380133
0.155,0.04,0.0603427588895031,0.0507751802737507,0.0921417296348422,0.0631004895271312,0.0594401016126103,0.0693455217809966,0.0673272081654575,0.0563081270700881,0.0568302846418501,0.0599514404022921
0.155,0.045,0.0571414437641778,0.0509657151218215,0.0924298569996237,0.0651833951696565,0.0578306106390424,0.0697794815110496,0.0685847243641702,0.057338919790283,0.0573686422232086,0.0595715481233722
0.155,0.05,0.0599979026059422,0.0540971792989211,0.0901183339790139,0.0658077891029572,0.0611434491927608,0.0703245063993374,0.0684484918260972,0.0597665261741246,0.0600264621578834,0.0621465960002324
0.155,0.055,0.0580894675230952,0.0552830682643397,0.0914877084074623,0.0681159189634536,0.0610303994411197,0.0716284625738617,0.0703470561025767,0.0611683091151159,0.0613917113955509,0.0636237505128202
0.155,0.06,0.0600903873866606,0.0579384715417106,0.091396039287581,0.0704138099303936,0.0633603887697944,0.0734868844530723,0.0722222171637215,0.0641770473340713,0.0644024413318874,0.0661652778377194
0.155,0.065,0.0580477973461063,0.0591312715724297,0.0909698337026382,0.0721341755825579,0.0620725708861895,0.0746451026337626,0.0741191462581123,0.0656917405422325,0.066202172794712,0.0674113317133104
0.155,0.07,0.0587659782764704,0.0605314039881988,0.0894719129060281,0.0729163006523667,0.0639281149884315,0.0744284451892899,0.0737865116602516,0.0672016896230212,0.0675091291913654,0.06888463331256
0.155,0.075,0.0579667563461333,0.0637692182658327,0.0900288513418836,0.0756886877086357,0.0636781806282188,0.0770416332769663,0.0767356406935316,0.0701605995499431,0.0702365120867213,0.0707661136970008
0.155,0.08,0.060022926637003,0.0664098620804986,0.0899361444998952,0.0774227863187842,0.0653664854873735,0.0787032211256852,0.0784181492475199,0.0727197285669368,0.0729299193920657,0.0733396792785254
0.155,0.085,0.058009260502168,0.066457269916875,0.0880773025497994,0.0781400062832481,0.0649785207991367,0.0790090240486931,0.078614565793579,0.0736352102217986,0.0738361647688134,0.0735214256334844
0.155,0.09,0.0580877779690315,0.0680686470009676,0.0874716542674721,0.079059208481495,0.0643593694347156,0.0789899193441995,0.0792959253179192,0.0747042561328354,0.0749862737452611,0.07483952459692
0.155,0.095,0.058139943040369,0.0714111707040256,0.0881941614382591,0.0820057766218265,0.0657907463735684,0.0822211615331359,0.0821551733794511,0.077951508864417,0.077645483844423,0.0774099695664399
0.155,0.1,0.0572851355199618,0.0728395721106325,0.0877012042770867,0.0834952114893442,0.0649991265010019,0.0828979807994723,0.083314033522802,0.0795464654717296,0.0795826002941031,0.0788488017571552
0.155,0.105,0.0586595880079776,0.0766308200975915,0.0873941379886345,0.0858397392118187,0.0672662376721939,0.0850450310418049,0.0858449579768106,0.0828723464443726,0.082870465826018,0.0812525782165692
0.155,0.11,0.0574152115238188,0.0784567805127513,0.0861772554624324,0.0874098505158944,0.0650586335995859,0.0860244627625053,0.0863640732991922,0.0844009835325287,0.0842292800557465,0.0826836388315189
0.155,0.115,0.0564742023897567,0.0784541160466793,0.0856097935676877,0.0876958651690153,0.0643700102298952,0.0868350088268872,0.0873069461599386,0.0849851086057371,0.085116978629101,0.0834268732884259
0.155,0.12,0.0566179243161889,0.081235628119841,0.0852046779980556,0.0899341390767099,0.0644048683200772,0.0883796278412314,0.0892565110299588,0.0870298813401147,0.0866909934721554,0.0848742198672376
0.155,0.125,0.0570286460973171,0.0840437665331681,0.0853940416111828,0.0919971526936651,0.0653909835963762,0.0897895586512854,0.0908265933602823,0.0896360989681029,0.0890009119446894,0.0866944208379946
0.155,0.13,0.0570285659153532,0.0864635211306297,0.0843134091618076,0.0940054321122942,0.0645709990519916,0.091607355341644,0.0926738827138086,0.0919325452710997,0.0915750389496178,0.0881957883581641
0.155,0.135,0.0579522926436132,0.0865873065424217,0.0836322533979505,0.0943247310906318,0.0653441615301333,0.0921692119056469,0.0930191699540496,0.0924192817181691,0.0919331560565859,0.0889029215759151
0.155,0.14,0.0557355140006483,0.0909287552568173,0.0840822034115153,0.097260203055968,0.0639983928215391,0.0939671296117989,0.0957877118432602,0.0958090747788168,0.0952852708639914,0.0915083594422427
0.155,0.145,0.056101612047672,0.0919149613462233,0.0841689450630839,0.0985546915586584,0.0641089622771787,0.0954590391253835,0.0967434258791035,0.09668817586385,0.0960797439635471,0.0916178550954309
0.155,0.15,0.0565560413805091,0.0930550604573765,0.0821389971593182,0.0995319523502547,0.0642283181520974,0.0958414266731938,0.0974727134136676,0.0977564067364671,0.097047243291536,0.0927500236797225
0.155,0.155,0.0561377744768673,0.0957145780115727,0.0831228932762738,0.101997689056752,0.0625066894943534,0.0985527079645885,0.10031199819465,0.100384211337709,0.0999843072374749,0.0941512997896007
0.155,0.16,0.0570891425679591,0.0986259676516144,0.0810321159570211,0.103494259687634,0.0629615207159661,0.0988986259790894,0.100977373899506,0.102559761628707,0.101613965722863,0.0947333419991879
0.155,0.165,0.0540980932666937,0.0990732490845765,0.0806670345007605,0.104941539449869,0.061190742411207,0.0993273734727942,0.101706624365248,0.103172642510178,0.101847634991035,0.0949875287230201
0.155,0.17,0.0564623314124143,0.101771278581466,0.0811050955445676,0.106724491686633,0.0624003327325992,0.101282674965472,0.103597251373621,0.105307258766405,0.103915274911523,0.0968032776966487
0.155,0.175,0.0558458244971357,0.103898771468361,0.0801593954219512,0.109102519369273,0.0615323949936606,0.101918572023085,0.10454242399526,0.107709379941169,0.105961717066171,0.0965602917488511
0.155,0.18,0.0544888572445135,0.105921702765562,0.080057262386144,0.111020367279967,0.0607290461495425,0.102275787109691,0.105654752763934,0.109993432901757,0.106581148234054,0.0978055261558017
0.155,0.185,0.0562114764720924,0.108438134071696,0.0803658069364559,0.112997210657309,0.0615132151357563,0.104643886504075,0.108194678469593,0.111793241716983,0.109355634425736,0.0985795374918863
0.155,0.19,0.054247005418953,0.110303372289238,0.0804128632044984,0.115021400549849,0.0588572538648195,0.105177776858598,0.109101759013734,0.113652345962302,0.11110803088838,0.0984609487576606
0.155,0.195,0.056541176458354,0.112324894868591,0.0794752257918197,0.116446665908708,0.0618475217881489,0.104643780837307,0.109073340628307,0.114763083514826,0.111145818549403,0.0989291804562088
0.155,0.2,0.0569013208231209,0.114592273317804,0.0789259518376876,0.118346915238256,0.0606592810328432,0.105768195648842,0.110114363937778,0.117111661511225,0.112351330776642,0.0988181585348865
0.16,0,0.0615760727046321,0.0443325848960555,0.0987830826457151,0.0530050673402803,0.0557670998208516,0.0723171459325284,0.0682480766469115,0.0471250272230722,0.049057020553974,0.0558785578411499
0.16,0.005,0.0609161161760279,0.043686929420201,0.0981831835728443,0.0538265653010897,0.0551872474646095,0.0715205828139922,0.0666079761269606,0.0469438208732958,0.0484835402837283,0.053750818708784
0.16,0.01,0.0594753029740173,0.0439467530279947,0.0963909417563244,0.0549698340249672,0.0550128769052879,0.0697675198558008,0.0660817777659509,0.0474495273451453,0.048092737040183,0.0534977936422037
0.16,0.015,0.0593144073497885,0.0450466272504718,0.0969636509154999,0.0563709854554954,0.055592217034699,0.0703464528353424,0.0668338221714617,0.0494085697862629,0.0506522706166201,0.0554287552228195
0.16,0.02,0.0593137963815012,0.0453188496259256,0.0970559192167646,0.0584806776341345,0.0554184578329421,0.070151867482905,0.0670446047543408,0.0502710801560569,0.0509079999936124,0.0550803418587254
0.16,0.025,0.0587666750434268,0.045740209546012,0.095347510786976,0.0581577449288904,0.0561186317637558,0.0692610788927321,0.0665892170794034,0.0507165448591449,0.0510658969533528,0.0554790009438508
0.16,0.03,0.0602177008507838,0.0480585690557656,0.0963741318939141,0.0616664975241747,0.0592765043177336,0.0715738390017631,0.0688940897878653,0.0535645792311039,0.0541789290456568,0.0586207595202757
0.16,0.035,0.059970934794926,0.0490230902312518,0.0951370156149199,0.0628801012109759,0.0591021052774842,0.0706138426971914,0.0689867509304426,0.054470625460259,0.0549762881782041,0.0589359963615085
0.16,0.04,0.0584640726684613,0.050855420960037,0.0950461816531976,0.0644151569461866,0.059224264653198,0.0714601141086931,0.0695470883124751,0.0559457509843547,0.0560525881460789,0.0598867841064495
0.16,0.045,0.0604236012993566,0.0524886259171013,0.0944624592634958,0.0663649920254953,0.0605075058573408,0.0713390600830623,0.0697902988298273,0.058803614300644,0.0590613436180818,0.0617093272750519
0.16,0.05,0.0587090589374723,0.0543242378241795,0.0944042084876145,0.0680712874052412,0.060932261901613,0.0732626254517839,0.0715953520531822,0.0605232354881426,0.0608414338811668,0.0633696649085412
0.16,0.055,0.0571760630118188,0.0547059730206927,0.0928895224961325,0.0688231325355993,0.0597297387412866,0.0735243856518225,0.0723640728920275,0.0611958253949761,0.0619770169260236,0.063705247399435
0.16,0.06,0.057708441893539,0.0564147377657471,0.0921829466408629,0.0700711735593719,0.061273708254394,0.0727867138476783,0.0723058361144099,0.0631707757869295,0.0631712884252925,0.0656739102510911
0.16,0.065,0.0576234340632997,0.058582911567347,0.0926253628382879,0.072431390235551,0.0623761798179773,0.0750775251901922,0.0742880969102457,0.0661575234257262,0.0665765303913843,0.0678927862118283
0.16,0.07,0.0594625586969603,0.0609941551256303,0.0912509048884934,0.074184953283524,0.0640093807157749,0.0760238504888737,0.0758199621016559,0.0679120403387304,0.0679636414636863,0.0690762559247653
0.16,0.075,0.0568560810531195,0.0629843219102427,0.0919479362729664,0.0758294342110842,0.0629450432638696,0.0773382845514479,0.0767665322494082,0.0697010971931108,0.0697641946516954,0.070177147133583
0.16,0.08,0.0595418177748999,0.064589792615427,0.0905508139706878,0.0771040955023465,0.0652946859497149,0.0789548769562784,0.0784694189212615,0.0718439839818797,0.0721732130594295,0.0727110136359496
0.16,0.085,0.0574415303904354,0.0662540080532066,0.0896727745710844,0.0780395331851408,0.0640890917307506,0.0787230428645033,0.0789183422972865,0.0733409373832189,0.0735583013098058,0.0739594741723788
0.16,0.09,0.0575534790725156,0.0692869642250337,0.0897747760641169,0.0806577524994799,0.0650517534930711,0.0809773969945031,0.0812104809244525,0.0762025715045633,0.0761352973219432,0.0758021427179241
0.16,0.095,0.057759207399279,0.07018623833971,0.0896263966225686,0.0815637799888503,0.0652051771790954,0.0823289584797382,0.0820915250416587,0.0766489431788041,0.0768232070476646,0.0767125180635491
0.16,0.1,0.0573366318825637,0.0725550230246273,0.0896826302336259,0.083568617116301,0.0644761794781861,0.0833424544400078,0.0837262333735371,0.0793692834531091,0.0796654430225161,0.0790265728325466
0.16,0.105,0.0566069695499687,0.0757834522579226,0.0887739269319405,0.0854883450279744,0.0642509659815135,0.0842003360597395,0.0850085435559014,0.0821905265900778,0.0818722318918564,0.0809853485421775
0.16,0.11,0.0584317308522867,0.0785440245288957,0.0883141419723699,0.0879086531932584,0.0662675336869296,0.0869390231719346,0.0873625967263792,0.0844506717928447,0.0842034306928186,0.0829784391171355
0.16,0.115,0.0581368891893914,0.079875219786035,0.0885041248260285,0.0892671937392577,0.06600461153283,0.0884065036302547,0.0888106635809806,0.0862318786626544,0.0861136273569031,0.085465582723399
0.16,0.12,0.0573812216942792,0.0824523465753713,0.0890308715178316,0.0915009720065309,0.0658607396298758,0.0896358896915764,0.0905893965861875,0.0888494875840977,0.0884160552758861,0.0869675308204797
0.16,0.125,0.0566433078619153,0.0836112158679324,0.087323144073118,0.0921509315783105,0.0651998478222143,0.090462221476017,0.0912996940092003,0.0894478891817977,0.0890808079975031,0.0869388199642638
0.16,0.13,0.0556331123004413,0.0853731940379374,0.0853086634305286,0.093246429133938,0.0633592075851177,0.0910839139932852,0.0919888359974072,0.0911792860770794,0.0910427000927829,0.0880001659550671
0.16,0.135,0.0554527917408658,0.0879054010297454,0.0855461254279071,0.0952662083430536,0.0647760966917715,0.0924039567891725,0.093403942536238,0.0933529172849509,0.0927762065277488,0.0898425777654846
0.16,0.14,0.0559791833883334,0.0896521549228744,0.0861636245935367,0.0971875144340611,0.0641753840352013,0.0941180462667817,0.0954935156828757,0.0955111657634098,0.0947579833285813,0.0914636918557215
0.16,0.145,0.0561693975018026,0.0932815238694487,0.0846731675601168,0.0995853209048494,0.0639721265479838,0.0959108156701282,0.0973277490542773,0.0978009366086829,0.0966795993225472,0.0920915081058497
0.16,0.15,0.0569852510205775,0.0943560984534471,0.0853107401449461,0.100997482560778,0.0651927986036911,0.0971733964259062,0.0991064307969545,0.0990514920073259,0.0986722030664144,0.0945835644672823
0.16,0.155,0.0557657800134086,0.0959702081231982,0.0834097477984259,0.102156258824394,0.0623730567648407,0.097754686050984,0.0997314377429634,0.101051349186119,0.100094995376267,0.094402102325446
0.16,0.16,0.0559581696234099,0.0982354041717187,0.0832938328113369,0.104376280179816,0.0625115676013329,0.0999723345621827,0.101908247422772,0.102883829644812,0.101810259509457,0.0953840303234298
0.16,0.165,0.0564405142106812,0.101232320897154,0.0838326519383093,0.106363910785263,0.0630095926971354,0.10109642878827,0.103284899151613,0.105311755439496,0.103854000178865,0.097226292464344
0.16,0.17,0.0547339885776167,0.101855217639518,0.0836534304613154,0.107242146095185,0.0623396366385683,0.10146839431757,0.103853182202079,0.105832787231018,0.103909252900457,0.0967907229151681
0.16,0.175,0.0564536540318721,0.106429550049779,0.0831577255069965,0.111154781729827,0.0620686184562969,0.104932219620429,0.107571139642329,0.110157770428724,0.108383942941425,0.0993557880094304
0.16,0.18,0.0559989460359432,0.10629093197635,0.0825572456000613,0.11125966087864,0.0623598404346933,0.10469765921994,0.107125467879093,0.110069253053278,0.107900948590976,0.0988595571400483
0.16,0.185,0.0556631622562089,0.108383867006679,0.0811391397118911,0.112497037317591,0.0614323605370638,0.104125152425696,0.107727565688853,0.111064124632102,0.108346106304447,0.0976485757540214
0.16,0.19,0.0586133209506932,0.111542578616082,0.0833036413723477,0.115871482330498,0.0632025243244767,0.106741545602882,0.110416778540209,0.114833334942857,0.111805844594014,0.101611052160895
0.16,0.195,0.0550107572938572,0.113557359845841,0.0814430918476659,0.117314282743649,0.0600495836648087,0.106394981219521,0.110669785803523,0.116228002795163,0.112441934868868,0.100146649421537
0.16,0.2,0.0559168070283654,0.115823955583985,0.0817001041450525,0.120087318976415,0.0601224132814708,0.108266392589587,0.112834910496715,0.118621186133696,0.114613631285746,0.101006049565931
0.165,0,0.0619920487815223,0.0446756212870511,0.10241472691588,0.0544171349104078,0.0563094856431836,0.0755268161325309,0.0704721022965967,0.0477757913877818,0.0488600013190698,0.0551379534989278
0.165,0.005,0.0602148977916682,0.0428994117819226,0.101932057707198,0.05511238178246,0.0554971557552088,0.0746617296772777,0.0701476269933522,0.0461832727530548,0.0471170703900308,0.0548061947260304
0.165,0.01,0.0603454388647125,0.0438212078665864,0.0986605897309411,0.055577698713904,0.0559825936051982,0.0721007630626683,0.0673328920896624,0.0477935562096407,0.0483033061359326,0.0550228853512152
0.165,0.015,0.059710440707053,0.0440242102888088,0.0992283587450169,0.0568272557815911,0.0564471030328409,0.0720898581933709,0.0691224873188962,0.0484557447259011,0.049078519851474,0.0566712522571702
0.165,0.02,0.0608455751472614,0.0453884352902898,0.100240368497061,0.0596589405672638,0.0567217732606,0.0727017267201601,0.0693965440495183,0.0495456083134393,0.0504091547365298,0.0546412590361624
0.165,0.025,0.0614067455538874,0.0464474592377699,0.0987949306469833,0.0607999420785682,0.0583837039634573,0.0714763325729855,0.0680722767151678,0.0513538116612174,0.0521553289334901,0.0568715782998787
0.165,0.03,0.0601483569374493,0.0475749659510736,0.0978934646272191,0.0619763329392439,0.0586825297924224,0.0722729644799841,0.0696564440752363,0.0526753866331866,0.0533095237732654,0.0578249738004456
0.165,0.035,0.057648221394287,0.0485741608390582,0.0984826129779972,0.0641324709082929,0.0574243376178236,0.0723683715222114,0.0700491422440825,0.0541611270799478,0.0544709976115793,0.0583717908668213
0.165,0.04,0.0592117126364092,0.0499982721401116,0.0959599523230414,0.0645326578769358,0.0589865735967489,0.0713919918923208,0.0694472681167734,0.0552801531680699,0.0556619408872188,0.0586938881572758
0.165,0.045,0.058548948639206,0.05137282845336,0.0972245114540637,0.0669542042024002,0.0597810256266756,0.0730223568451477,0.0706824646030738,0.0573814288981996,0.0579136905550099,0.0607743074984052
0.165,0.05,0.0595851457687098,0.0538830545941749,0.0973760285477447,0.0689554572015648,0.0619994224606094,0.0746048983484367,0.0726209685209481,0.060133482464214,0.0604859417151653,0.0639397364409314
0.165,0.055,0.0596908537171103,0.056921652350125,0.0970865590963723,0.0710531146074081,0.0620390530394508,0.0760937009800157,0.0747928382749751,0.0634105352598823,0.0636831914344919,0.0659997425763979
0.165,0.06,0.0581985632593777,0.0557719982270901,0.09517159977957,0.0708848403172813,0.0623763192051306,0.0733407581657856,0.0733607286887209,0.0630296640556392,0.0634477241144629,0.0652306143832025
0.165,0.065,0.0589451194492734,0.0592853740123658,0.0940334436748767,0.0727212271445269,0.0629773573037985,0.0756437433970009,0.0744844191412894,0.0657705199509268,0.0658536108120014,0.0676449838642364
0.165,0.07,0.0579934370984453,0.0611707299959011,0.0951913140785854,0.075434120086769,0.0633655923838121,0.0779616979411144,0.0772286064152363,0.0683641759301689,0.0684881110384526,0.0700759176131393
0.165,0.075,0.0583403122294074,0.0621397340183137,0.0923900908644657,0.0751495423045851,0.0635351738936297,0.0776185153895879,0.0770704201141766,0.0688097220177589,0.0688379126994801,0.0699964968936915
0.165,0.08,0.057546033145403,0.0651407697348599,0.0946718132771012,0.0786259995406736,0.0637558100828661,0.079444594883533,0.0799867368712434,0.071972268442305,0.07194432251982,0.0727107994957445
0.165,0.085,0.0594067768504818,0.0683453311735747,0.0933392276097395,0.0804376004337198,0.0664324954098254,0.0815571444158091,0.080750268885639,0.0756250672235861,0.07564753751524,0.0762135100144335
0.165,0.09,0.0573330819020351,0.0685905086276183,0.0932749852502632,0.0811533781711497,0.0653078489818622,0.0816376667200803,0.081769211428552,0.0760384674801187,0.0760687285795154,0.0760317595314284
0.165,0.095,0.0575144373760633,0.0716117957480694,0.0924930733216574,0.083506322197817,0.065188056874434,0.0835510185067079,0.0839122614089261,0.0790472074007951,0.0789892974367079,0.0786283680052536
0.165,0.1,0.0587304341323389,0.0750040223504892,0.0929496804370692,0.0859354434383315,0.0662500841706478,0.0859008930995879,0.086031800607906,0.0819524591800401,0.0817696855117303,0.0818564954113299
0.165,0.105,0.0575282319848899,0.0749596017172451,0.0924689551826129,0.086552042690692,0.0649238406099762,0.0866969033695602,0.0870823393405977,0.0824979796747824,0.0824098821467528,0.0823775605696439
0.165,0.11,0.0573753962956997,0.0770009513639193,0.0908747204034143,0.0875683964644529,0.0653011490717231,0.0869950076750711,0.0876195853109198,0.0834867577822378,0.0835573144556787,0.0826303780759116
0.165,0.115,0.0563053050964404,0.0788099938449348,0.0900722534487405,0.0891738275885923,0.0650108476902658,0.0875953053354748,0.0886211966478015,0.0854657196708351,0.0851983699539002,0.0840120966310437
0.165,0.12,0.0587769041751287,0.0825152018734265,0.0905563219273494,0.091773810509044,0.0670937896013348,0.0901988277252089,0.0911293671004115,0.0883976957829874,0.0879343896472743,0.0860523429128195
0.165,0.125,0.0583078182063379,0.0838152845533777,0.0898699714765157,0.0930812279678352,0.0665411931860927,0.0911885621919169,0.0921147998121464,0.090110744495082,0.089881900407246,0.0879033019179292
0.165,0.13,0.0567693529784846,0.0853806227674465,0.0887756807965862,0.0944737754445707,0.064480662138678,0.0927649653276893,0.0936471502144755,0.091595722293122,0.0915308066188476,0.0887239482673019
0.165,0.135,0.058739785452211,0.0889127651557793,0.0901915586839591,0.0974951490852229,0.06680152015438,0.0957642270986723,0.0965188350845056,0.0950446949062731,0.0946406792484613,0.0920210360383362
0.165,0.14,0.0545670138977827,0.0882635050195821,0.0871884195475758,0.0969170230132847,0.0629695524622354,0.0941489668567834,0.095612310224903,0.094252918598247,0.0941376893687938,0.0907226233683875
0.165,0.145,0.0567243682141471,0.0918358647361681,0.0876694712912083,0.0995252463614491,0.064334455434808,0.0960752314591369,0.0980172323385517,0.0974680566918853,0.0969749882734686,0.0927555447938238
0.165,0.15,0.0577119582238086,0.0948234888224639,0.0885276085399384,0.102311242175355,0.0655843985009019,0.0991072958467257,0.100614520060342,0.100178276405336,0.0998465862585533,0.0950589793521424
0.165,0.155,0.0559958933393145,0.0957959049407767,0.0861559838825697,0.102991677363165,0.0637619935716525,0.0987522990491413,0.100631816569153,0.101171844874063,0.10040177365414,0.0949043178003754
0.165,0.16,0.0557870968712243,0.0984080718562636,0.0861686897921051,0.105431465458812,0.0627236915223623,0.10102023322809,0.102666433817922,0.103563761063259,0.102360469209422,0.095600680229627
0.165,0.165,0.0579896341156988,0.10052904071353,0.0867930470012429,0.107164185979385,0.0651090650251132,0.101867195391833,0.104571756132001,0.105296094371108,0.10411358290414,0.0981776233270882
0.165,0.17,0.05571715576183,0.102036458774344,0.0855883428492764,0.108650348700391,0.0624159585590656,0.103207921522098,0.105297136062421,0.10734600196491,0.105522997423104,0.0986528355347664
0.165,0.175,0.0550750686786065,0.106303897746473,0.0864303374570505,0.112097165508972,0.0613633922457729,0.1057811569289,0.108189526256609,0.11047912000532,0.10841479898514,0.100201531119314
0.165,0.18,0.0568034661375244,0.107826849261449,0.0860138079353089,0.113079326943793,0.0630295843013064,0.106480132289591,0.109402911750959,0.111187407203688,0.109119576571336,0.100165093017997
0.165,0.185,0.0537558270107515,0.109441556095443,0.083823610290905,0.113985838765961,0.05934727392423,0.105707789989628,0.10918101857558,0.112907508639334,0.109778078919127,0.0997435615715153
0.165,0.19,0.0552110620538128,0.111129591794323,0.084056200256558,0.115736165800105,0.0608005269847584,0.107375990897832,0.11082374295959,0.114291662644655,0.111037541653215,0.100308446591603
0.165,0.195,0.0553274201866189,0.111769368556194,0.083098842859943,0.11686625320094,0.0600304996853643,0.106599084579543,0.110594977959462,0.115076791814603,0.111531072608039,0.0989889896682974
0.165,0.2,0.0555445910270747,0.115057080748702,0.083522612691558,0.119326633544349,0.0603436090526683,0.108853078483733,0.113318395719378,0.117746253150669,0.114360464386328,0.100782920733721
0.17,0,0.0601727691010648,0.0443610733365139,0.101763649087988,0.0535048722259362,0.0549602871228772,0.0752955479496281,0.0707194627998265,0.0471730646432539,0.0484169340720179,0.0547820969652469
0.17,0.005,0.0605459785291018,0.0435873769710889,0.10341663456858,0.0557640366704555,0.0550187064646049,0.0754431048410339,0.0708345355110788,0.047160384374953,0.0483740800430675,0.054783646938016
0.17,0.01,0.062766735543073,0.0447989087592332,0.103301285090103,0.0573140644901287,0.0573659891988245,0.0756729610289915,0.0718103094148202,0.0485333984201251,0.0497359942422409,0.056999403432361
0.17,0.015,0.0607875097109094,0.0444007201228579,0.101718917533332,0.0579988491235563,0.0567773988938783,0.0735070692474011,0.0692224134531384,0.0485912492802762,0.0494741168922422,0.0549881096018727
0.17,0.02,0.0610096176726485,0.04595094587898,0.101024582719339,0.0600681329541542,0.0575142971450781,0.0740540918393403,0.0702013996775491,0.0507747427914593,0.0511373970937717,0.0570011228066517
0.17,0.025,0.0615019909186988,0.0477778094901618,0.101405382490835,0.0621655009173154,0.0595949545188505,0.0732706712540312,0.0701475485519373,0.0525450944269705,0.0531445921213803,0.0572672806201575
0.17,0.03,0.0606385693050826,0.0474139921331666,0.10085298734383,0.0627210867952748,0.0586347267321467,0.074188015657171,0.071336321268929,0.0532771128317413,0.0540092428130201,0.0592115451959165
0.17,0.035,0.0589470716917998,0.0474096673787211,0.0985866931504303,0.0636248478758315,0.057837761035566,0.0715866597314601,0.0694380626718103,0.0537106647319819,0.0541433623620296,0.0580379278191553
0.17,0.04,0.0592763183953319,0.0498388789890484,0.0987036657541285,0.0652234269031203,0.059151264032562,0.0739379113204173,0.0717655928574471,0.0556794939088903,0.055930804159562,0.0596651528142051
0.17,0.045,0.057898703521344,0.0513600511780772,0.0991207196880653,0.0670720643724228,0.0593910886220045,0.0739784048902052,0.0717184050136106,0.0578376935241666,0.0582952891891409,0.0610207886097362
0.17,0.05,0.0582260769785944,0.0540525170224504,0.0984524682557859,0.069492760311658,0.0607134124358385,0.0757529622472897,0.0740603912161211,0.0609641095522856,0.0611459245630265,0.0645673021888754
0.17,0.055,0.0594924984168202,0.0559910728582529,0.0986878768741168,0.0711516789765466,0.0618824328698104,0.0764264475332879,0.074291053667747,0.0625129603167018,0.0627626264920848,0.0652192433933455
0.17,0.06,0.0590275704960334,0.0568594302701189,0.0973850835858801,0.0720767206133433,0.0621865857001321,0.0758178821695607,0.0755622141304887,0.0637226325969196,0.0640364830127701,0.0665481274123869
0.17,0.065,0.0592053093773185,0.0602155639184734,0.0988757224587154,0.0748526076489866,0.0647159499891515,0.079122881437744,0.0780339354260462,0.0674595320358736,0.0679397344683647,0.0699856241341538
0.17,0.07,0.0583559898721889,0.0599744185035475,0.0975654511257868,0.0757017837784748,0.0632849509016179,0.0782803945337434,0.0775430036808916,0.0677169924891327,0.0680242113008733,0.0696036092262969
0.17,0.075,0.0596938763168192,0.0619780151170546,0.095612382261078,0.0761998709289873,0.0645235970646014,0.0781654408729915,0.0776727704616853,0.0692168432920698,0.0698285928474515,0.0716726522449805
0.17,0.08,0.0591989705208091,0.0647515316017897,0.096259038670919,0.0792874119399627,0.0658227811795171,0.0809268920183612,0.0808761196740158,0.0721953685041614,0.0723229133507506,0.0738092512841082
0.17,0.085,0.0588290087846472,0.0683212454163689,0.0959840839112515,0.0816057507321215,0.0653428982198622,0.0832490466028408,0.0827597196250702,0.0752385141162091,0.0756395925775983,0.0756226095509083
0.17,0.09,0.0572260042274078,0.0693442982484747,0.0949541030627991,0.0824700046620887,0.0655516734190966,0.0841592787913219,0.0837842032506361,0.0765417735906668,0.0771268856079668,0.077337326914799
0.17,0.095,0.0576158390562343,0.0708340556359938,0.0945509251071194,0.0842004751744876,0.0652291849471358,0.0844618151549914,0.0844863403182581,0.0791295264364349,0.0792859104810801,0.0792963428289402
0.17,0.1,0.0581117824574792,0.0736608219891472,0.0944259250207316,0.0859255137927456,0.0659404730807945,0.0855770158435162,0.0863183100820503,0.0810005861249502,0.080991289422796,0.0806780934835738
0.17,0.105,0.0591925967579733,0.0747401198411484,0.0938309880764112,0.0865756593033247,0.0667147885236163,0.0865653506877263,0.0869322709410551,0.0823076421354472,0.082626376883312,0.0826722964415969
0.17,0.11,0.0590750232262793,0.0781988265001184,0.0936063500441461,0.0892622803205456,0.0670849122805622,0.0886842921598478,0.0891400588372403,0.0853393409828587,0.0852287183131421,0.0845365086869875
0.17,0.115,0.0583496198918757,0.0802960431597502,0.0930546488452714,0.0907477331052705,0.0669547167870623,0.0893749452324731,0.0903570095827172,0.08732881231694,0.087098527363117,0.0859067049514397
0.17,0.12,0.0576460855206037,0.0801786679513903,0.0898754704678149,0.08996052858505,0.0657774303150363,0.0886062593375433,0.089297613342464,0.0867155952867373,0.0867170271502324,0.0849441334652678
0.17,0.125,0.0581442461959154,0.084353256469947,0.0933256418834981,0.0947846010835194,0.0667109291958075,0.0928030235103726,0.0936561104321313,0.0913854272196641,0.0913600764959542,0.0888718164417996
0.17,0.13,0.0567043086129841,0.0868028780534678,0.091664490040299,0.0958534298748053,0.0651599877359929,0.0934981688625174,0.0949610332842944,0.0929823599800672,0.0927169127205701,0.0901498126985833
0.17,0.135,0.0578479228575138,0.088616437516297,0.0914707581107988,0.0981900544256159,0.0659801350272308,0.0958429361187995,0.0968482240837558,0.0951961598287192,0.0951562814979093,0.0922177239059744
0.17,0.14,0.0564205524955639,0.0904883086637726,0.0890775371313558,0.0982515882721836,0.0654451436048754,0.0951514290933913,0.0966449499926903,0.0960775619559525,0.0955973982440456,0.0916799603826078
0.17,0.145,0.0559827492577806,0.092394294533449,0.0879291705453591,0.100251019263679,0.0634251103776126,0.097453859092,0.0986844989524946,0.0983284327773954,0.097675861170876,0.0937255398476028
0.17,0.15,0.0565860472621205,0.0941116650145069,0.0887005845218883,0.101363419034838,0.0631308015552653,0.0983572668552391,0.0997989639281723,0.0993143571653457,0.0984310924121163,0.0936780385743895
0.17,0.155,0.0561437774776516,0.0953164384603195,0.0874693926882772,0.102708666856127,0.0630968061929496,0.099177583051436,0.100785364426632,0.1010476479598,0.100382597021024,0.0952056391500916
0.17,0.16,0.0574565435732776,0.0996615960393909,0.0898205960025398,0.106760487242498,0.0647265413957868,0.10237968246274,0.104570554247184,0.104547156774415,0.103346249220546,0.0970594511960434
0.17,0.165,0.0583906020566637,0.102249269733793,0.0889828412255276,0.108479780329396,0.065751149691143,0.10255412524865,0.105409019236184,0.10684629473935,0.105658988576378,0.099585749625203
0.17,0.17,0.0583554868913126,0.103771393078581,0.0896504262884799,0.110522358566318,0.0642557263301249,0.105212088613907,0.10714071917183,0.108791949445816,0.1072897826703,0.100969876433594
0.17,0.175,0.0538433514536588,0.104077202981331,0.0866872926639695,0.110557140516358,0.0602405682589955,0.104125087387566,0.107005497587529,0.108685196862291,0.106871066736137,0.0986015957690856
0.17,0.18,0.0562270264920701,0.107353435993204,0.0869177401229441,0.113197442133662,0.0622263354099841,0.106436707287807,0.108946325342062,0.111596072988209,0.109441371043794,0.100122225568862
0.17,0.185,0.0551469062463788,0.10872375860131,0.0865963158932848,0.113959369349797,0.0612281881991055,0.105934532415329,0.109450734257537,0.112311743740954,0.109746856414186,0.100136446941265
0.17,0.19,0.0556022115722918,0.11034848426601,0.085510429587633,0.115384971801845,0.06072443273035,0.107214051089481,0.110902440344709,0.113854492723252,0.111336806016528,0.100191824676213
0.17,0.195,0.0549642445613947,0.113395764016548,0.0855235545024924,0.117731724601368,0.0597159659714801,0.1088640266208,0.112370796829051,0.116814127968876,0.11331121110488,0.101369461425614
0.17,0.2,0.0569659128527708,0.11562854846279,0.0849724038278333,0.119667461198161,0.0618518203380175,0.109088838492748,0.11268818289294,0.118312478011657,0.114532869527973,0.101098071080493
0.175,0,0.0630585285998598,0.0452636113679481,0.106125546267233,0.0550017262036223,0.0565190780960452,0.0798851301513793,0.0748159040843787,0.0482185455852995,0.0495823127331954,0.0577398776588424
0.175,0.005,0.0620598002473774,0.045130680082127,0.10708717359924,0.0580401776592813,0.0564433840186942,0.0807571849847396,0.0760598902109523,0.0485901650208087,0.0496837262541907,0.0570399064771478
0.175,0.01,0.0623491169933907,0.0455203008097477,0.104839352744751,0.0578064906667847,0.0581935284078239,0.0777090403788423,0.0726335541625705,0.0493101205343785,0.0503704931832375,0.0573724024685448
0.175,0.015,0.0604086493173408,0.0440165705406348,0.103823695143473,0.0591513693298798,0.0565503716352356,0.075844941106218,0.0717809741553453,0.0486275210288443,0.0498815567295649,0.0562422340620414
0.175,0.02,0.0585077774053889,0.0448539983715728,0.102907529015738,0.0598403605114387,0.0559214128061719,0.0746705050577739,0.0708006496107974,0.0497369203914771,0.0502710653534304,0.0570078165571068
0.175,0.025,0.0601632416838585,0.0473291203970726,0.103198913543261,0.0625410230084526,0.0584406735430183,0.0746148555805954,0.0717460256535861,0.0522168856936455,0.0527557171034336,0.0582876252173409
0.175,0.03,0.0600966068219032,0.0463385632831588,0.103228876114737,0.0631719006625181,0.0582334120676896,0.0753222932712347,0.0721340822785823,0.0516131548348745,0.0524918513750887,0.0573164886270341
0.175,0.035,0.0607937359271629,0.0496761866921038,0.102789638439597,0.0656784839645158,0.0585049472458368,0.0755055761916658,0.0723886460446527,0.0555203384426509,0.0558376453555933,0.0594330198933344
0.175,0.04,0.0590217166015364,0.0516336356462491,0.101225182976279,0.0673526161057051,0.0600546285736251,0.0759724026773684,0.0732231056728318,0.0574560189252159,0.0581244493308306,0.0618087837058443
0.175,0.045,0.0609925417640349,0.0527464635155576,0.101316600046685,0.0682119165814313,0.0612415867702712,0.0755796866098482,0.0727537315665457,0.0587284622245936,0.0594930231085847,0.0630221055978668
0.175,0.05,0.0598088368458152,0.0538721221624559,0.102257111473647,0.0707326528019797,0.0612044804240078,0.0763963218118859,0.0747159210250265,0.0601856470678144,0.0608327700754549,0.0647251333045357
0.175,0.055,0.0601732522007354,0.0560505440698934,0.100057606203864,0.0716990307955042,0.0632199149024779,0.0770166763613847,0.0748436038638403,0.0628316548048622,0.062843769506142,0.0662848365137486
0.175,0.06,0.0593268494186443,0.0570692881329403,0.100702168480548,0.0739815162818193,0.0627832087370391,0.0779669033293495,0.0768317898519032,0.0648487155341839,0.0649890901111772,0.0676594805928732
0.175,0.065,0.0581067780387513,0.0586063504469051,0.0994840913414818,0.0747723037541248,0.0628841546126088,0.0788592276586216,0.0774696323700977,0.0661689580391055,0.066265949420003,0.0679665047287845
0.175,0.07,0.0597567250387562,0.061608527632549,0.0991781092520456,0.0769390321327486,0.0646594036199467,0.0797091756605882,0.0789636344429351,0.0694135897979665,0.0694783594235089,0.0715121297446523
0.175,0.075,0.0584904566058345,0.0617945543468426,0.0996865706851105,0.0778817146774526,0.0643364794324194,0.0806725618503345,0.0801012645243798,0.0693990325071704,0.0696206540591947,0.0714756707915602
0.175,0.08,0.0586335351495492,0.0646593980312016,0.0983404823324309,0.0792817039804486,0.0646312367664621,0.0809093329858005,0.0805307959955808,0.0723666263035873,0.0726399556356423,0.0740615625554797
0.175,0.085,0.0594697160412719,0.0679722003023416,0.0976785535671953,0.0815087930150418,0.065757284731355,0.0827685290003061,0.0827696933047484,0.075454495171606,0.0754163693168438,0.0756163928266335
0.175,0.09,0.0574209564868462,0.0687475800292552,0.0969271347121219,0.0823470728642887,0.0641315726192796,0.083445963616274,0.0829961948736466,0.0761998104988348,0.0764089883938849,0.0763332591345248
0.175,0.095,0.0577497722740469,0.0707869778790406,0.0965916749995002,0.0842821477806946,0.0655606203237258,0.0839089461844345,0.0846985848338492,0.0788511189631804,0.0789687404083281,0.0787059484077753
0.175,0.1,0.0571889216520849,0.0727128876786954,0.0958246537451452,0.085762631584089,0.0648005660738584,0.085523953336396,0.0860101071044507,0.0806206168722694,0.0807128076946346,0.080564269846053
0.175,0.105,0.0597449676732863,0.07645833324631,0.0970494090011821,0.088846915318596,0.0677179867482752,0.0884971860193705,0.0888694902949731,0.0841172784566896,0.0839363087742106,0.0832123630975509
0.175,0.11,0.0586009700878023,0.0787913419401301,0.0952391178947989,0.0900976306930236,0.0671338041405767,0.0892408801791614,0.0896283900732065,0.0863797287885513,0.0864210765796235,0.0847044226535593
0.175,0.115,0.0581353546620909,0.0804693974458238,0.0957830175309916,0.0921334334934323,0.0671582664896239,0.0906940517262131,0.0913495551527579,0.0881809621423117,0.0880560907019912,0.0869768254691278
0.175,0.12,0.0568463601092726,0.0819592819728944,0.0943378321915231,0.0927862617578524,0.0654239043978706,0.091484014952454,0.0923361783214113,0.0894426627164818,0.0893746502110043,0.0873878346874625
0.175,0.125,0.0572881136756486,0.0856171878138969,0.0935722203688669,0.094961791254467,0.0660018247780947,0.0933826347870572,0.0941777355634407,0.0921541092745768,0.0919756714606691,0.0894279438446391
0.175,0.13,0.0589664411196757,0.0864909546072289,0.0943709186531649,0.0965300719813594,0.0678119260691876,0.0951448013325518,0.0959246410084708,0.0933108570493896,0.0931916399526452,0.0907006474663042
0.175,0.135,0.0572879372477645,0.088981834718931,0.0919640769359494,0.097813297632069,0.0645227947356678,0.0954627223681875,0.096572011410302,0.0953676216727185,0.0950695492401292,0.0920282725673235
0.175,0.14,0.0590345498245471,0.0922390051774451,0.0945554724706482,0.100691551698424,0.0678586816799242,0.0983416120320978,0.0994449935713168,0.0983691259805274,0.0978452908683051,0.0948065982483114
0.175,0.145,0.0573269798724727,0.0925723494154962,0.092099232995641,0.100895762910002,0.0648144790385182,0.0973849811052806,0.0990511938261076,0.0984657381429515,0.0979973433852228,0.0940310415227337
0.175,0.15,0.0570421896167923,0.0951048446257946,0.0918528029699446,0.103154558074952,0.0648952769003382,0.0997057080828175,0.101146204590821,0.101415243495631,0.100881445305107,0.0963578446742751
0.175,0.155,0.0566245210040849,0.0967396734027885,0.0905887425818852,0.104649841062896,0.0645204140582251,0.10059507448518,0.10241940228301,0.102622862965927,0.101722718093268,0.0966343506890837
0.175,0.16,0.0565628475323741,0.0980229944581389,0.0906224480994306,0.105908043316671,0.0635767067465455,0.10228898735378,0.10384005580737,0.103654484604183,0.102717348226678,0.0978502902083065
0.175,0.165,0.0566360122185489,0.100357509698259,0.0883362804992498,0.10714292934305,0.0633714720127626,0.101920196066032,0.104499164502415,0.105756064163999,0.104502364319443,0.098633125205645
0.175,0.17,0.0551818837038815,0.102879269284665,0.0890713709290272,0.109553055529004,0.0619085182301905,0.104031249824846,0.106533964978787,0.107657691493492,0.106030524912273,0.0992274939767661
0.175,0.175,0.0574084586666074,0.107440029301505,0.0905036670418041,0.113079620289156,0.0632405777443762,0.107883720109213,0.110016743369101,0.111760316410947,0.110693011509371,0.102243834616889
0.175,0.18,0.0572728669056574,0.107575116934684,0.0901372134375788,0.11396708168306,0.0631313886487446,0.10762678860411,0.110255409086392,0.111923801612165,0.110000458813366,0.101986322754293
0.175,0.185,0.0571201619415523,0.108541800021217,0.087578620234726,0.113994108382089,0.0629261064324712,0.107240836628781,0.110012140484463,0.112334586747981,0.110389570321871,0.102110195009342
0.175,0.19,0.0579406029465098,0.111795034254637,0.0892007296075536,0.117508941082911,0.0637891096166507,0.110435873604977,0.11306966381369,0.115701699380367,0.11357182410121,0.103249620912355
0.175,0.195,0.055748808898274,0.112853670400438,0.0852068995825874,0.117736669429621,0.0602628253665523,0.108227414321713,0.111755389833996,0.116378963772347,0.112893234618549,0.101386985576173
0.175,0.2,0.0566671932527938,0.114087948703408,0.0846238397034965,0.118899946517562,0.0612050049355365,0.108459427495713,0.112300639669846,0.117675527188564,0.114073469888017,0.102151316716705
0.18,0,0.0618754867268988,0.0436512060780688,0.108558116197328,0.0560009878244611,0.0565334237386079,0.081672838836187,0.0769788564965613,0.0468458321359783,0.0488914232805717,0.0593083948698338
0.18,0.005,0.0605882166933917,0.0440641517355233,0.107473921016853,0.0572454151609934,0.0556268936083242,0.079502470371692,0.0748475761366559,0.0470399161289538,0.048717427379617,0.0572588966733712
0.18,0.01,0.0620852544038773,0.0436217244111549,0.107209761761406,0.0588074889405579,0.0566812983843139,0.0790275946925776,0.0736223451161826,0.0480773934514459,0.0488169577283688,0.0568258624346605
0.18,0.015,0.0611735451331539,0.0459283308387941,0.107406452585383,0.0612129773138698,0.0577780252279868,0.0806654507408848,0.0766530264361832,0.0502825061409047,0.0518114230155638,0.0582328188187651
0.18,0.02,0.0599166002388877,0.0457203781215305,0.106232857081017,0.0618889726256862,0.0573271617960582,0.0779025250974222,0.0736329532500806,0.0507703852567224,0.0518530256137279,0.0580038719981396
0.18,0.025,0.0599569791463213,0.0465373871671273,0.107044377929947,0.0634023007648153,0.0576274357865892,0.0781628793554455,0.0744366180762074,0.051271758575374,0.0520305967009147,0.0581700503223489
0.18,0.03,0.0601207709838266,0.0484444038974975,0.10728796279648,0.0659679351632136,0.0592221783339757,0.0792246827366342,0.0759622896628949,0.0541110059941564,0.0544867419838236,0.0597290564331372
0.18,0.035,0.0591490249575895,0.0496162652073288,0.105786778505077,0.0667504225218531,0.0594005217820473,0.0789404650881693,0.0765005704553703,0.0558322424682565,0.056586514385783,0.0614298485269937
0.18,0.04,0.0601867686046442,0.0504104684825166,0.104840057422992,0.0668586878226982,0.0597446124618388,0.0775518066686116,0.0754779837252779,0.0565574630256238,0.0571749371821293,0.0627825657292557
0.18,0.045,0.0597931170281725,0.0517611684266602,0.104438049192646,0.0695336471681136,0.0614055907128848,0.0773150771035211,0.0752638690505946,0.0590158990891486,0.0594613408223763,0.0627786192061216
0.18,0.05,0.0594304000695733,0.0529600508080489,0.102141333745062,0.0697501680522682,0.0609616151619868,0.0766670160990123,0.0754044795217377,0.0597735240595457,0.0601451485139376,0.062928397849735
0.18,0.055,0.0587930716760849,0.0556449002170828,0.102931749431244,0.0724166684452806,0.0616976039718929,0.0789196030327281,0.0757771850923695,0.0625626744469368,0.0627107466903,0.0665169824507058
0.18,0.06,0.0587678526446937,0.0568689624969457,0.101881386286417,0.0734284566758878,0.0625571076558682,0.0781446824043353,0.0767924244185075,0.0642456753848857,0.06449660339477,0.0667511971499442
0.18,0.065,0.0596103375739956,0.0580735622333346,0.101811592022132,0.0750729639672328,0.0641301817588533,0.0797218606219584,0.0784457582746572,0.0658427185216082,0.0662167456213957,0.0684240035110865
0.18,0.07,0.0586402635411597,0.0619604955030295,0.101841859101641,0.077860559939069,0.0638177270727564,0.0813378349727701,0.0803667954779256,0.0694164181442899,0.0696685871285628,0.070600514695341
0.18,0.075,0.0593941308567425,0.0634452815202302,0.100239633790818,0.0788551944384777,0.064620468346871,0.0814450438325142,0.0807457759927626,0.0713914113232187,0.0714776194724648,0.0729977571169608
0.18,0.08,0.0594959059967268,0.066267840873095,0.101469385889625,0.0816014655472992,0.0653408682397057,0.0835278403173633,0.0833248045354329,0.0744287217857768,0.0746920026157393,0.0747524129417927
0.18,0.085,0.0589679756186098,0.0669116941520967,0.100514492919019,0.0821662395250116,0.0652914552709492,0.0840689196762039,0.0834147612909642,0.0749251049671386,0.0749083143650063,0.0760273845806269
0.18,0.09,0.0596812115336689,0.0693919009873246,0.0992033215155083,0.0838783696651791,0.0666316756335727,0.0844124552571507,0.0845352401300924,0.0770483145638273,0.0772506105566481,0.0776511361400575
0.18,0.095,0.0584201406317614,0.0707828377484842,0.0978880996314126,0.0845354018238345,0.0655009399919582,0.0856183456397993,0.0851660569917882,0.0788089929056718,0.0787246338805233,0.0797223881118949
0.18,0.1,0.0583104504611434,0.075360881742256,0.0996521919368899,0.0882329590774555,0.0663888616008071,0.0889398784816523,0.0887099933718305,0.0829514621143689,0.082819146896672,0.0820625237357946
0.18,0.105,0.0584126020108144,0.0763430050231945,0.0995814048909804,0.0890154666295962,0.0667052200160046,0.0890907874353096,0.0891560496401968,0.0838210720462532,0.0836115345598039,0.0829561370161263
0.18,0.11,0.0579998716983585,0.0783047024785544,0.0986286279219946,0.0906765945849042,0.0663810938470388,0.0900805176521487,0.0907484848145923,0.0862855186289569,0.0863104474157271,0.0854579342788051
0.18,0.115,0.0579241331274687,0.0795630324258852,0.0970447237632339,0.0917742002413944,0.0663637124937336,0.0904979255836663,0.0913173607072032,0.0871364420115362,0.086879790988668,0.0853703115068409
0.18,0.12,0.0568546008700558,0.0812705261005093,0.0973424878987724,0.0935286164557081,0.065793772441107,0.0926061556083709,0.0934332244547719,0.088869464041021,0.0888826108265565,0.0874995037235771
0.18,0.125,0.0567213110176501,0.0844245032378016,0.0965086252537997,0.0955432653194508,0.0656043062653515,0.0942359344243469,0.0948801924676366,0.0915654446246342,0.0913128338027469,0.0894347874475291
0.18,0.13,0.0597247434117401,0.0864602354759212,0.0962767600593044,0.0970030660295367,0.0684041385625099,0.0955919911325777,0.0964919462729226,0.0938173562296646,0.093610815435866,0.0916222386178482
0.18,0.135,0.0582219977957881,0.0879236966905388,0.0945824646736014,0.097869852682351,0.0658277988153751,0.0961272304100648,0.0969026626058122,0.0947914197784995,0.0948413438424754,0.0923235164052464
0.18,0.14,0.0561156454795632,0.0893648390382248,0.0939706724810169,0.0992499009874069,0.064417977453307,0.0970772800179821,0.0984234030783536,0.0963991292775497,0.0959695579953335,0.0929205436932451
0.18,0.145,0.0561787170993991,0.0924005205731904,0.0936844226513729,0.10149917027952,0.0643725335943871,0.0989335488064401,0.099816023149678,0.0986521596936566,0.0981540809206139,0.0947168064710613
0.18,0.15,0.0571618920800796,0.0948175264522206,0.0935792940154653,0.103079448007677,0.0645016608515715,0.100698019081826,0.101822688281985,0.100788670660236,0.100316854881063,0.0966607266260914
0.18,0.155,0.0559141827701615,0.0970895517491628,0.0922464391760448,0.105346273229214,0.0626044800212104,0.101287611646209,0.103219710750592,0.103128720775227,0.102142043364004,0.0976103537106685
0.18,0.16,0.0572675179834986,0.0979349098545552,0.0917128215236824,0.105660394309536,0.0644941521419378,0.101972713159948,0.103762384393916,0.103739129545615,0.102807514873291,0.097838406773895
0.18,0.165,0.0563538232454043,0.101102690622542,0.09302478204097,0.108835181314044,0.0633990498424774,0.104825280942921,0.106504891384261,0.106702379163299,0.105902142936728,0.10062976847596
0.18,0.17,0.0563892506012628,0.102555821951863,0.091862997829772,0.109998423686474,0.0632179448963595,0.104609881843952,0.107100851799246,0.10797169311997,0.106640793791411,0.100135492907527
0.18,0.175,0.0561093175430452,0.104825455787681,0.0916899487265329,0.112113271675778,0.062213673696397,0.106893171504248,0.109154858789854,0.110064001936789,0.108746611524311,0.101172631502269
0.18,0.18,0.0556246363015875,0.108197434397567,0.0917620318668727,0.114395316824534,0.0620793130907403,0.107802236209653,0.10999281417433,0.112576668465446,0.11068046078841,0.102103409333333
0.18,0.185,0.0559414184121737,0.108893566090688,0.0896385480916039,0.114890867673032,0.0608713878465803,0.108034906709131,0.110852345717733,0.113396725057997,0.111273212409718,0.102147381213977
0.18,0.19,0.0570556397228032,0.110098567601551,0.0892877055991871,0.116414315500134,0.0632185274683189,0.108919612287737,0.112156833796137,0.114440625211819,0.111775111505226,0.102946834931987
0.18,0.195,0.0558808159904977,0.114412979257682,0.0907291536822047,0.119434775836637,0.061360281268187,0.111217657906949,0.114565139634524,0.118285895073008,0.115263030322001,0.104575161933262
0.18,0.2,0.0562878403745229,0.11506570934983,0.0887942981344558,0.119947545880874,0.0614723886936209,0.110831007008356,0.114108257236354,0.118414464736048,0.115466120984187,0.103653727038974
0.185,0,0.0615928739220185,0.0434518488786948,0.110405965358245,0.0564397721488185,0.056155875793463,0.082614984834633,0.0778385370500794,0.0472213378573138,0.0485393639208447,0.0569734288662922
0.185,0.005,0.0621823483311602,0.0453648767844199,0.111488854332369,0.0591425198331643,0.0567143371173655,0.0835192230079688,0.078761525771104,0.0486638028716147,0.0498814204898081,0.057791486742484
0.185,0.01,0.0623231789569397,0.0445801122972847,0.110705156381349,0.0600251549244837,0.0574683269809203,0.0823035323169594,0.0785227555403699,0.0478986134487026,0.0490318710638434,0.0579500444418612
0.185,0.015,0.0607263076891598,0.0456044773864644,0.110792983819979,0.0621200971836059,0.0574030673787707,0.0810317239850694,0.0758931509417099,0.050407995537163,0.0515269746400441,0.0580756419006506
0.185,0.02,0.0616071635073952,0.0464472786264594,0.108047271507308,0.0622651437027945,0.0580152837903766,0.0806969376461368,0.0769808719063565,0.0513987508717997,0.0527090162071971,0.0586892302135493
0.185,0.025,0.0614846581788011,0.0464722546546761,0.108380835628895,0.0642085636892275,0.0584582125898139,0.0798401618158091,0.0757155537345059,0.0521592577336481,0.0529901271834472,0.0595240154164104
0.185,0.03,0.0598262899353619,0.0491910165716767,0.107958459192847,0.066829138295616,0.0589592673978833,0.0798399076846451,0.0767206682068872,0.0553528313185033,0.0560051016851972,0.0620259739233383
0.185,0.035,0.0606622869103925,0.0495051303963241,0.106888720721414,0.0668397598667542,0.0602420163027463,0.0783830931255691,0.076216622356406,0.0555476051266515,0.0560865288539382,0.0614697401606061
0.185,0.04,0.0601877379893621,0.0496720838060367,0.106453685813829,0.068064044847665,0.0596908298318485,0.0773941767658659,0.0753625886091112,0.0559411653407219,0.0562101359640349,0.0612903046005539
0.185,0.045,0.0591601023794543,0.0520823925827565,0.105482324930107,0.0696981702657958,0.0608570085235869,0.078188638767676,0.0758338599229667,0.0586942499451018,0.0595055115298926,0.0634157827363118
0.185,0.05,0.059392710943076,0.0541764818082289,0.106417380507926,0.0722256301175569,0.0623218301650712,0.0801181651964537,0.0774088356779798,0.0614206639907364,0.0618812859485353,0.0651341501223527
0.185,0.055,0.0592965837768989,0.0561757755374976,0.104596345034626,0.0737682358398989,0.0621743851042057,0.0796906893212053,0.0780558210857002,0.0632670989934759,0.0639088237017664,0.0668528600300893
0.185,0.06,0.0600842878608011,0.0574207707910242,0.103609135937147,0.0744208635675019,0.0631595006820939,0.0787616216909944,0.0785364012632583,0.064983623491711,0.0649647529450058,0.0678914127763715
0.185,0.065,0.0606111158963986,0.0599336690091115,0.106004552628263,0.0773378322082651,0.0642946037031315,0.0816328508535174,0.0809270790901685,0.0671988869580945,0.0678396270385493,0.0698535843505205
0.185,0.07,0.0601326286581294,0.0624917775346778,0.106479601252544,0.0794843168132168,0.0658079871278462,0.0847131213163291,0.0831434525929744,0.0702988748015288,0.0703920813221155,0.0730893299711725
0.185,0.075,0.0590233130085042,0.0620040665579951,0.101808831536113,0.0779029434053478,0.0646631062177847,0.0814469357180959,0.0806206816538502,0.0702335878328049,0.0705682264189745,0.0719610370491863
0.185,0.08,0.059553826683253,0.0654417295803991,0.101762983197346,0.0808328680316537,0.0659597786582007,0.082968611000291,0.0829249421601607,0.0733712788541612,0.0734123570795196,0.0749318040248391
0.185,0.085,0.0590207701899075,0.0660888987126478,0.102427531617227,0.0823832347544699,0.0662208552271613,0.0844131916365781,0.0839210458470742,0.0744133304997238,0.0745922185591879,0.0754600768676182
0.185,0.09,0.0577263294657179,0.069592317659987,0.102681608483055,0.0851065251959023,0.0649378630926945,0.086542122549252,0.0861590508622613,0.077554313782927,0.0776433675798115,0.0789435357121494
0.185,0.095,0.0605679555770257,0.0706597836360695,0.100365597551491,0.0851093827729385,0.0672937193162279,0.0867612014541396,0.0859165026824159,0.078764929261137,0.078961221692086,0.0801002123992779
0.185,0.1,0.0592966451427629,0.0733042395530944,0.1012362859451,0.0880005617280297,0.0667348948091708,0.0888108813770452,0.088809567844417,0.08134888320878,0.0814658725425503,0.0816092802909898
0.185,0.105,0.0594277343866963,0.0754192255755221,0.100579248606585,0.0891596540541917,0.0673740642280716,0.0895338169411456,0.0895848597896066,0.083368995206321,0.0834200486672964,0.0836817045748961
0.185,0.11,0.0577419997293821,0.0776645252050719,0.0997072402087517,0.0901435326093603,0.0668729976832338,0.0901487371920447,0.0905179203490671,0.0849603216829047,0.0848543316549597,0.0849987399990303
0.185,0.115,0.0585804214082848,0.0790844807309117,0.0989176061524121,0.0913069588680301,0.0675576539927955,0.0912667585597458,0.091666166901155,0.0867197182208448,0.0868065218075136,0.0863682462667761
0.185,0.12,0.0588716374951999,0.0829251287679981,0.099837665635887,0.0947499477019839,0.0678514909148442,0.093974114039139,0.0944108444966898,0.0904008970458901,0.0903247454535398,0.0881961340101541
0.185,0.125,0.0604025039099025,0.0868947662746581,0.0997382490800879,0.0970997030698526,0.0687253564287901,0.0958832759957384,0.0963947803080271,0.0937701338531521,0.0934899633385687,0.0917751178081087
0.185,0.13,0.0576019226202229,0.0866588857440537,0.0974918768803022,0.0975404041048638,0.0668580563939613,0.096176205947659,0.0970078167825707,0.0940776344870777,0.0943379529162136,0.0921327199486454
0.185,0.135,0.05778530822553,0.0888196388837183,0.0974624640394878,0.099222616970274,0.0663461557007818,0.0971205335004865,0.0982085545094599,0.0956785555061135,0.0953867785969891,0.0926347183718229
0.185,0.14,0.058160903452638,0.0912590700589141,0.0956136409532663,0.100797223734997,0.066574199247037,0.0976560000907174,0.0990085445170093,0.0977633003970592,0.0969031924947312,0.0935288204881902
0.185,0.145,0.0583041332952206,0.0944906231819754,0.0978465300040487,0.103696557865581,0.0664722842764666,0.101162930676666,0.10239403990066,0.101061305811294,0.100184235320643,0.0973542008748119
0.185,0.15,0.0567374497058411,0.095021497605992,0.0963522815762946,0.104116292302293,0.0647581492798383,0.10099351606088,0.102573152685784,0.101719061366514,0.101027565094629,0.0970475176655686
0.185,0.155,0.0551891080414148,0.0966062101328427,0.0949730400714046,0.105550656376791,0.0631226025780367,0.102137205317598,0.10402971895922,0.102892466515863,0.102408260059232,0.0974266221954564
0.185,0.16,0.0559869197386382,0.0998863622508812,0.0956785899246085,0.108080097940006,0.0634578757085458,0.104581356869142,0.105942284675724,0.106252185014987,0.105100335186085,0.0995006351242773
0.185,0.165,0.056185654318565,0.101692360394823,0.0940188284337435,0.10898074788466,0.0631109112116491,0.103810140447941,0.106242640365019,0.107254666446026,0.106127398685,0.09951348870919
0.185,0.17,0.0551454754315797,0.103238777172234,0.0941518749927866,0.111023952127948,0.0617967530419417,0.105980989037747,0.108202351143691,0.109212869570462,0.107789799523917,0.101348117538181
0.185,0.175,0.0559281506025514,0.106239820814607,0.0948001130753814,0.113676372076788,0.0618461284796904,0.108492462947939,0.110214854282707,0.111543224197647,0.109558820957285,0.102966094311075
0.185,0.18,0.0577584649827494,0.108170869781322,0.0935988177320046,0.115188809517518,0.063311541060047,0.109930736897289,0.112708089896891,0.113619084630171,0.112241614331862,0.105554080781473
0.185,0.185,0.0553340494698759,0.109238100897787,0.0926013849468221,0.11576831405948,0.0612618539933826,0.109196686112317,0.111833289255155,0.114164063107959,0.112071440620737,0.103572248645897
0.185,0.19,0.0566705190835685,0.112885314506675,0.0924465023825567,0.118578318164357,0.0622937316196158,0.111290444033352,0.114170339168784,0.117456830273286,0.114911070514754,0.105389741770962
0.185,0.195,0.0569543317091793,0.114300941902636,0.0917270675978645,0.119696196492809,0.0619179444601345,0.110814538710146,0.11491139184019,0.11837361168009,0.115132221608298,0.105257825152913
0.185,0.2,0.0559399004544873,0.115552500016688,0.091689768553935,0.121378876053668,0.0606936800880633,0.11184412430927,0.116295922167635,0.119908195368956,0.116390387316895,0.104721239920523
0.19,0,0.0607853867556215,0.0446446457135737,0.114121780251604,0.0579624985196071,0.0558124724092447,0.0856736064236058,0.0810275361835489,0.0476863935662589,0.0490138470470692,0.0572780240464595
0.19,0.005,0.060856139469442,0.0439025769585605,0.112786243170638,0.0595160743883601,0.0567446100700529,0.0845534667320644,0.0809628766894271,0.0473356566978871,0.0482439694132483,0.0570575803022892
0.19,0.01,0.0621622995537461,0.0452102015182009,0.113646357487259,0.0611939496711142,0.0572798743813067,0.0847196853314098,0.0803121047710276,0.0496015715621816,0.0508752132080484,0.0595645243596537
0.19,0.015,0.0624238635490274,0.0450142952918745,0.113944270482499,0.0633320104797599,0.0583573701921673,0.0852994974825821,0.0798583342951315,0.0495438924814507,0.0506396996476692,0.0583460610161592
0.19,0.02,0.0620489687246363,0.0466610683513838,0.112079087856266,0.0639139653673211,0.0592789264782142,0.0823095361072784,0.0785377616990161,0.0510816680667528,0.0520764482238544,0.0596324708283084
0.19,0.025,0.0597210821853862,0.0463470874025112,0.110636041974773,0.0641256155375958,0.0576616699695846,0.0813052157720252,0.0776613255429585,0.0511291309119514,0.0525329774521028,0.0584289800839352
0.19,0.03,0.0601774731871138,0.047852720312715,0.111108432008081,0.0669619111649345,0.0589446587848025,0.081999800987094,0.0792457341252841,0.0539831292814929,0.0546977523962395,0.0607439493995162
0.19,0.035,0.0604923156038514,0.0485619786710842,0.110409557857435,0.0674630660192842,0.0594499476811284,0.081741142757033,0.0789079688965596,0.0540560104053726,0.0546446799229082,0.0594447106360833
0.19,0.04,0.0607411984483275,0.0500326860936233,0.108654025469538,0.0689591647060473,0.0605368799016108,0.0799585251180523,0.0764692631469251,0.0568842438926629,0.0573583699953763,0.0627781144054419
0.19,0.045,0.0599707082306244,0.0531052022720613,0.109345036129536,0.0714636027294188,0.0612695180191466,0.0809003877611846,0.0779860412478207,0.0593844591729891,0.059649327630733,0.063324381587517
0.19,0.05,0.060351507727217,0.0545174542532341,0.107629089843068,0.072612525303459,0.0614941624703189,0.0805943512667537,0.0787452101119535,0.0616219661560683,0.0622319366027645,0.0664159847921933
0.19,0.055,0.0594223151944664,0.0550329807557657,0.107570244570102,0.0735417128656514,0.0612521071866113,0.0815094292813795,0.0790157120873456,0.0625056625665108,0.0630360613764916,0.0664028000203865
0.19,0.06,0.0591414675373868,0.0567825531325259,0.108322935665648,0.0759457518532905,0.0630710508632759,0.081777990186648,0.0797394949671295,0.0644757440868292,0.0647744786602465,0.0683247494172374
0.19,0.065,0.0591154483976195,0.0600717556410617,0.108683947628688,0.0783963043517407,0.064379489816805,0.0847351916315045,0.0827841377263954,0.0674608400426736,0.0677692197501589,0.0697342317318346
0.19,0.07,0.0602518751051674,0.0619157071985049,0.107493181051723,0.0797164990753046,0.0647145851055747,0.0845320574114287,0.083437118835951,0.0702446322987301,0.0704456505102593,0.0728792049202326
0.19,0.075,0.0609588825801859,0.0644886337736238,0.106999416871129,0.0813883377691748,0.066329291250645,0.0854179328617779,0.0843890946263597,0.0721895606681713,0.0725202879954752,0.074293410347425
0.19,0.08,0.0624465722155544,0.0652403664647559,0.105764825639505,0.0820702971758457,0.0680557114472067,0.0858390846895117,0.0848545690319479,0.0733459405333296,0.0735721309501259,0.0761963545684259
0.19,0.085,0.059050651402676,0.0666827025520631,0.104015974511736,0.0828076332253009,0.0662216981875483,0.0858182173437038,0.0848235956600405,0.0746735941896015,0.0752088494406442,0.0764656994531164
0.19,0.09,0.0597174400083887,0.070785869223144,0.105387587768356,0.0859226049714684,0.0675349851648735,0.0878354583016181,0.087243992130937,0.0788565049315645,0.0790005734830794,0.0802449921717484
0.19,0.095,0.058620529326043,0.0725755696055081,0.104417740534591,0.0870656499442013,0.0665837065428446,0.0880185999135191,0.0878899123541042,0.0805848077596951,0.0803641548560017,0.081180450458181
0.19,0.1,0.0602018364155395,0.071987776870992,0.101065236118704,0.0868071504518484,0.0673294675957978,0.0878782194051644,0.0880932003634381,0.0804799160744493,0.0803959065830676,0.0811669942503641
0.19,0.105,0.0578076007782857,0.0758083480870031,0.10356285174106,0.0911202276560107,0.0667816898503172,0.0906258243349338,0.0912635624841436,0.0843941128811584,0.0842436171962558,0.084013010757949
0.19,0.11,0.0587638844885385,0.0779213781911695,0.102223383630531,0.0917025319667481,0.0683858994003542,0.0918328608706177,0.0919295444432499,0.0860274556701622,0.0859214010313306,0.0864908511362041
0.19,0.115,0.060402484020522,0.0811157516861994,0.102710980576621,0.0942404667464969,0.0689432456780272,0.0937561432753751,0.0941460240872107,0.0895224780287421,0.089453170689503,0.0888635984452578
0.19,0.12,0.0594184254849069,0.0833003576784822,0.101543978762688,0.095770474537421,0.0685751804442878,0.0954926492475774,0.0954043434397686,0.0909911287552284,0.0908323270971642,0.0892584461971619
0.19,0.125,0.0584081956167717,0.0848378720565792,0.100968366716303,0.0970201062350012,0.0669950388852242,0.0961252982256758,0.0968384174768098,0.0927700441789504,0.0925019506850387,0.0904442967043145
0.19,0.13,0.0576691200871971,0.0864601831390473,0.100714490840396,0.0982613314749647,0.0666113249077241,0.0967788018186198,0.0978925548680776,0.094370268186509,0.0941073775219282,0.091726470328735
0.19,0.135,0.0572300134145104,0.0883363791760714,0.0982835173052429,0.0991267570142585,0.0656663476093592,0.097643942426221,0.0987163616751037,0.0953296331222203,0.0951051623142726,0.0919203171462516
0.19,0.14,0.0602191137048528,0.0909877263584069,0.0979548007609023,0.100916393139431,0.0682264996721728,0.0988148315880849,0.100026687322529,0.0981262655986699,0.0980949363677313,0.0948810993946185
0.19,0.145,0.0578885404562402,0.0932202871120741,0.0981624670658232,0.102750655285856,0.0664299905010666,0.100304363326474,0.101504910856132,0.100089037377756,0.0996862801914429,0.0958453587544662
0.19,0.15,0.0573113071933758,0.0955360211678193,0.0989061307667284,0.104911233637492,0.0657173128477705,0.102210770527246,0.10341573592004,0.101984234924647,0.101539116079938,0.0982907509811528
0.19,0.155,0.0557352114038188,0.0972201125300984,0.0977869104970004,0.106838853889348,0.063182350847839,0.103725648990994,0.105398250366738,0.104519396909468,0.104144294534353,0.0994251298302556
0.19,0.16,0.0595799113505721,0.100886626623695,0.0971069363828844,0.109081940690555,0.06717026500005,0.105263655472118,0.106917389858623,0.106754685087908,0.105716508244918,0.101317467643056
0.19,0.165,0.057478315041905,0.101766619968372,0.0978820847339427,0.110270407261998,0.0651772655751719,0.106171800825317,0.107889960782277,0.107827133908894,0.10675099138204,0.101909306218137
0.19,0.17,0.0556087201917535,0.101722185892066,0.0949052727243863,0.110223640119287,0.0625999062640697,0.1056700074037,0.107737291348789,0.107870525170709,0.106681196850222,0.100991682159463
0.19,0.175,0.0575869085591322,0.105364633477016,0.0959217784323916,0.113132681921751,0.0639065044623269,0.108007113704288,0.110172163695415,0.111063361773119,0.10968139562655,0.103404338247828
0.19,0.18,0.0570921863931313,0.108331685998345,0.0951085325661614,0.114549992937944,0.0629212311362049,0.10897428757601,0.111518738188596,0.113042512072263,0.111342847690935,0.103878561924465
0.19,0.185,0.0575783174124355,0.109997462519865,0.0953869589607001,0.117206032581686,0.0628915375764726,0.111080499677867,0.113863397328698,0.115213694183427,0.113582182717634,0.10462961131472
0.19,0.19,0.0566356772135399,0.110615922345866,0.0926161764387505,0.117062967027162,0.061690795975213,0.109921911579706,0.113232675859996,0.115395447262378,0.112970550097043,0.104975519044777
0.19,0.195,0.0555199983904148,0.112824267685797,0.0934941103930129,0.119197605049492,0.0608454796408824,0.112372795973132,0.115354851502117,0.117426194569317,0.115686574748561,0.105970977519924
0.19,0.2,0.0572758731468947,0.115502062533033,0.0930837611831993,0.121483967042041,0.0623382469097685,0.11318079691493,0.11621686678138,0.119283233277961,0.116786833110606,0.105876697223587
0.195,0,0.0633792032514857,0.045354545459685,0.117809287053364,0.0597832505785843,0.0579221431721206,0.0900627787511649,0.0859093975696373,0.0485640223349618,0.050903720466738,0.0617620733152087
0.195,0.005,0.0608806819529037,0.0429551645497599,0.114321032547106,0.0593708142531718,0.0553685128609778,0.0856117121811401,0.0802410333285354,0.0468235550917763,0.0477916266262517,0.0563975025065738
0.195,0.01,0.061125436876055,0.0445559071853059,0.115778609012659,0.0624108941900058,0.0566631825728788,0.0866722247291043,0.0830431441918844,0.0489555657869426,0.0496055279712443,0.0577305534267654
0.195,0.015,0.0622600627113358,0.0452123222131241,0.117015063590036,0.0644555889574843,0.0587975245804422,0.0886492437713302,0.0848145293343654,0.0502025027782727,0.051687125276632,0.0593538312623603
0.195,0.02,0.0627964775750775,0.0457935193044972,0.114997979676804,0.0648064535313789,0.0591502707235964,0.0859463052240905,0.0810535111278451,0.050804207903054,0.0522409704620956,0.0611402794375647
0.195,0.025,0.0619962903321373,0.0461469525176162,0.113219009952647,0.0657234308798857,0.0596735797267684,0.0836345630055122,0.0798916109263171,0.0518098959623989,0.0528745400531358,0.060069777545306
0.195,0.03,0.0633102290067383,0.0494168043428476,0.115128952900201,0.0687928084294081,0.060796597744461,0.0858404798439395,0.082261493393105,0.0545443442750961,0.0554516467212945,0.0624887236693976
0.195,0.035,0.0598621796544874,0.0494571780238556,0.112847772376773,0.0692104886179291,0.0591101439313183,0.0832221188850653,0.080384207793996,0.0556363216150882,0.0561199113867925,0.0609176063027571
0.195,0.04,0.0606570349488258,0.0504274029917135,0.111839936215795,0.069852020302288,0.061150860192141,0.0829567326307386,0.0803510566517511,0.0570584084483912,0.0579787917162373,0.0643945327641357
0.195,0.045,0.060973364908301,0.053084387283792,0.110683196981223,0.0718098489739968,0.0626006390871762,0.0822435319646328,0.0791250814666539,0.0592324509438291,0.0598426399557474,0.0643900996426999
0.195,0.05,0.0607312686013084,0.0549281700487897,0.112550192434946,0.0750816116441666,0.0634216401453905,0.0853740946548661,0.0831215787418092,0.0616487361528185,0.0618739607864747,0.0665021120752637
0.195,0.055,0.0582311687460389,0.0552967470737701,0.109912693256679,0.0750007097247222,0.0616896015447727,0.083672480102533,0.0817164245457258,0.0624570338729063,0.0627702046531467,0.0667486877330279
0.195,0.06,0.0605366998889591,0.057905501893905,0.111048547262691,0.0770958675708006,0.0643527532048453,0.08513468492552,0.0829792096343909,0.0647882105745348,0.0647610662851431,0.0673285426045329
0.195,0.065,0.0613040078083797,0.0592004399886276,0.109211307783666,0.078441022427435,0.0650756775676633,0.0845285275497625,0.0831725481029112,0.0675334076590301,0.0678670415612113,0.0712868011818019
0.195,0.07,0.0602539734152061,0.0620406248574819,0.109556302486327,0.0803749324064717,0.0650738355846804,0.0855420222598514,0.0842323548953991,0.0706598268974605,0.0713005262052597,0.0743905457244926
0.195,0.075,0.0591978066507182,0.0635069545917384,0.108621777151739,0.0815533274485858,0.0661493351359835,0.0860830449099859,0.0847207735484269,0.071725111790139,0.0717335649999361,0.0733026324515037
0.195,0.08,0.060423929963745,0.0658885840074792,0.108063864112722,0.0827950674826222,0.0663504265403535,0.0869570238305524,0.0862970949053927,0.0738660209161941,0.0744184217306975,0.0765203467613386
0.195,0.085,0.0601969661289813,0.0666132171630273,0.108459306087077,0.084438493574607,0.0662948078819933,0.0865388068333475,0.0863685799612954,0.0750943743768307,0.0755528265153058,0.0762655291662228
0.195,0.09,0.0595319912815562,0.070487446772818,0.107302764482277,0.0866852559470911,0.0666043177563661,0.0887358121165873,0.0882158961055157,0.0786147151528513,0.0785715728632571,0.0796917505921916
0.195,0.095,0.0585747780438613,0.0718604529950505,0.107833003674453,0.0878878569564572,0.0676882876703694,0.0896583123485275,0.0889824998880133,0.0803261021879688,0.0805537807353899,0.0811765322759585
0.195,0.1,0.058790418682659,0.0751804213264389,0.105208805287029,0.0898824116472717,0.0669601761977548,0.089937440792209,0.0906514711239312,0.0829894817608321,0.0829654731035387,0.0827031209762722
0.195,0.105,0.059505393892944,0.0756768336650013,0.104080084485686,0.089987988118475,0.0674462853226323,0.0907569916162948,0.0904951891657018,0.083825796474031,0.0838702792942577,0.0839281956738518
0.195,0.11,0.0582156690660437,0.0792731602340505,0.104771834570485,0.093151245395761,0.067975115774609,0.0932060861002898,0.0934477801294664,0.0877945598448241,0.0880759207433395,0.0872272046078306
0.195,0.115,0.0590681647505477,0.0814812869335123,0.104405267634634,0.0944727777841336,0.0672869816127502,0.0940787426204658,0.0945999175377828,0.0891947362131314,0.0886006676002627,0.0881735536433868
0.195,0.12,0.0583220935040858,0.0814943667805536,0.103752336197734,0.0953351215157203,0.0675174499296109,0.0943164642883623,0.0949704913699997,0.0905545898228581,0.0905714136065345,0.0898130823858585
0.195,0.125,0.0577190744163926,0.0847865185157758,0.103259430151507,0.0972838204145053,0.0666445923429739,0.0960679869098509,0.0967003494137966,0.0924613878201482,0.0921857467012968,0.0903816011064634
0.195,0.13,0.0572935457793293,0.0860775619324643,0.102968729703807,0.0985793092347361,0.0666297721083299,0.0975810514184449,0.098264759131573,0.0937628961887008,0.0935321468939421,0.0918416995116112
0.195,0.135,0.0582026078756179,0.0880635507076405,0.100662365414539,0.0991930362892485,0.0662649478109184,0.0975832827569775,0.098593968770744,0.0952021307628419,0.0948608364270921,0.0931370251183422
0.195,0.14,0.0576443394204019,0.0913707783346554,0.100697845078104,0.102563412063659,0.0670516953908105,0.100151914260732,0.101279229267315,0.0994644973884186,0.0987622740325695,0.0957852839964623
0.195,0.145,0.0569396476176247,0.0920866823517609,0.100101011719017,0.102775714854011,0.0651768230406748,0.100154560474147,0.101634250183989,0.0997738601009632,0.0995815340079772,0.0963044012804409
0.195,0.15,0.0582847702052668,0.0960927642908638,0.10061386844078,0.106092490558583,0.0667968539795926,0.102818597013073,0.104447985696394,0.103247230832064,0.102280848677753,0.0987644935436766
0.195,0.155,0.0576005295036478,0.0986961580233055,0.09982899644801,0.108170815026596,0.0654764734109342,0.105039081868167,0.106672880283505,0.10565334086469,0.104649161809795,0.100471141145202
0.195,0.16,0.0567763573355033,0.0986567814851158,0.0989076198172711,0.108079132633524,0.0651611611327557,0.10445361470754,0.106247168897795,0.105518058358704,0.104715728451684,0.0990446018450788
0.195,0.165,0.0578278322253181,0.1020319153216,0.0983599343026703,0.109999759563344,0.0646782425247554,0.106200771985953,0.108085445088233,0.108194933852137,0.107266827608626,0.10259947558874
0.195,0.17,0.0566399387109893,0.102608524591334,0.0970049568332432,0.110866054053792,0.0646378069078485,0.106323798359847,0.108328586892497,0.108620325456315,0.107252503001926,0.101719185411176
0.195,0.175,0.0559182133928814,0.104773844039098,0.0982435991230578,0.113400122333242,0.0626323959024501,0.108269029674638,0.110530749115677,0.110903560668964,0.109804999530207,0.10332384513157
0.195,0.18,0.0562001666491518,0.108241545923976,0.0981802432266253,0.115589938553918,0.0629315368362297,0.110456506414848,0.112887454474525,0.113801976333376,0.112536140425177,0.105390508837459
0.195,0.185,0.0568238059220001,0.109882520166324,0.0970724811975325,0.117494676140441,0.0628897878762462,0.111641300874946,0.114708869995279,0.115875365173737,0.114797979355497,0.106133831900158
0.195,0.19,0.0575109681945115,0.112267341720297,0.0965954552627459,0.118697493830072,0.0634002071773632,0.111807818445747,0.114885047811867,0.116890626117807,0.11463678741941,0.105756639200512
0.195,0.195,0.0560863818455655,0.113084541499537,0.0948619526613427,0.119451230882654,0.0618983235226636,0.112373373030671,0.115085479810798,0.117622800323619,0.11515145141192,0.105068568875966
0.195,0.2,0.0574492083965477,0.116106113726066,0.0955329854334496,0.121796506626556,0.0630115653671395,0.113103756749263,0.117495420382116,0.120099335919717,0.117833494090713,0.106762578487471
0.2,0,0.0640681296737601,0.0445070944274695,0.120482667458875,0.0609021436017927,0.0585748755209501,0.0941426927354885,0.0900469648204438,0.0478523860118211,0.0487406365229313,0.0605209683662506
0.2,0.005,0.0621773614096125,0.0438832531996927,0.118940484673978,0.0612332684210775,0.0578212376979491,0.0920142425991897,0.0855176726465749,0.0473211484875412,0.0484414378774262,0.0577278794824975
0.2,0.01,0.0625458382113998,0.045348361396088,0.117882759515542,0.0636514553637215,0.0587649278064883,0.0894123299670462,0.0849549091436288,0.0499222174891814,0.0510982379812788,0.0608969439234793
0.2,0.015,0.0633533989210548,0.0458435328805012,0.117722146411746,0.0649555939058721,0.0598227596339325,0.0895664873884594,0.0851145855164121,0.0504962060115249,0.051769638146915,0.061425931139666
0.2,0.02,0.061990346832941,0.046639130576503,0.11730989845187,0.0659138562824512,0.0600251710555119,0.0893712220442863,0.0849146858975887,0.0517730633904958,0.0529357395792699,0.0613345128753487
0.2,0.025,0.0633000982930535,0.0469590769826381,0.115879503140025,0.0666245034904059,0.0605237170971156,0.0862978927913392,0.0821998461548869,0.0518041294294315,0.0529408728414438,0.0607282191576738
0.2,0.03,0.0595339953076898,0.048278977521394,0.116483300523096,0.0686002003338836,0.058959855062337,0.085723921948842,0.0822276453626927,0.0543633947952995,0.055469451574315,0.0622490480457833
0.2,0.035,0.0628944588239176,0.0499399180812601,0.116253431486767,0.0707804984928603,0.0618971732477308,0.0873068939461677,0.0846728299307165,0.0558956930059252,0.05763170096161,0.0632516323537663
0.2,0.04,0.0614003536248059,0.0514035391456482,0.115263587539331,0.0721773753076937,0.0622873483517444,0.0864379003365219,0.082802778696816,0.0576428946035012,0.0586118072085786,0.0646590401324298
0.2,0.045,0.0613634171844868,0.0526763822163009,0.1144588185493,0.0732105062694714,0.0618927751617068,0.0854849436595891,0.0823866182476357,0.0592096573514087,0.0599898106615765,0.0661789421808946
0.2,0.05,0.0604853500301878,0.0541108349721045,0.112413646666056,0.0738724766369211,0.0619007165393019,0.083815413117364,0.0808392082291215,0.0613396054601332,0.0616404261164069,0.0663174144658095
0.2,0.055,0.0612621021034383,0.0559532070920521,0.113563976487047,0.0762965774475005,0.0647401269427303,0.0851204482968868,0.0826587625750348,0.063495726409843,0.0642080069347091,0.0689982903280033
0.2,0.06,0.0603737538481199,0.0570980949683414,0.112261239607312,0.0769374676342965,0.06360716380189,0.085510736385118,0.0829611846988147,0.0643559062865163,0.0644687257794049,0.0689991199670506
0.2,0.065,0.0604022883456086,0.0586207658274442,0.111240937365339,0.0787064747791262,0.0647542043519361,0.0852802792186312,0.0839154359903367,0.0670434155448946,0.0675622779935657,0.0704270764179699
0.2,0.07,0.0598874872204205,0.0628607156595094,0.112794709111683,0.0822090683110982,0.0652741334246413,0.087633786131652,0.0862568862743593,0.071128986628325,0.0714753229561439,0.0741220034149947
0.2,0.075,0.0626523984171917,0.0644443965920444,0.111889707747825,0.0829970777345962,0.0676237596447806,0.087715042283132,0.0864175619220223,0.0726881735602254,0.0727597419972957,0.0750840778363726
0.2,0.08,0.0593225235842447,0.0674804317563825,0.110007192020723,0.0847630100883385,0.0665712117241513,0.0881418175863839,0.0871420654568823,0.0754559615030605,0.0756789580180434,0.0766084407608099
0.2,0.085,0.0593741120180662,0.069042048395609,0.111162813354386,0.0868317475214407,0.0669606680149499,0.0897932399047876,0.0886962957245165,0.0773818972511581,0.0776876673017243,0.0789679223866418
0.2,0.09,0.0577519711364584,0.0692733834118707,0.109630800712714,0.0870530990961151,0.0658954380391928,0.0895804285469755,0.0892455428846717,0.0780242576687187,0.0781754626346396,0.0788996960358916
0.2,0.095,0.0611254796426944,0.0723609320643386,0.108905242739845,0.0884995261527772,0.0683479368176123,0.0904686008678404,0.0902372299045388,0.0811486547033527,0.0813838992532465,0.0827555920244283
0.2,0.1,0.0583230780444657,0.0747533814498255,0.108200590772893,0.0906480791487617,0.0659444895411337,0.0917762636616713,0.0914796800642622,0.0832672040053107,0.0833465612828016,0.0833345513456387
0.2,0.105,0.0595747800901893,0.0763582159998611,0.108183844989968,0.0921006171304695,0.0685061234040588,0.0927608568178458,0.0928632423981438,0.0848895261968295,0.0849035082431346,0.085015319353227
0.2,0.11,0.0604344260603772,0.0786104580105268,0.10757930447424,0.093890541204318,0.0689673834163909,0.0945814569980729,0.0946512018927422,0.0873486102769867,0.087522783724932,0.087367894416937
0.2,0.115,0.0596592642314064,0.0811132550698113,0.107064486989607,0.0955191196212936,0.0691974193225413,0.0950945140092644,0.0954673799291906,0.0894903932385877,0.0895670669728552,0.0886490163005586
0.2,0.12,0.0579944223425867,0.0832708731975581,0.106246915813787,0.0970388159326965,0.0673003373784787,0.0962177801652956,0.0968720875223623,0.0918294614990956,0.0915318610223778,0.0903615977930916
0.2,0.125,0.0590156489056524,0.086099152582628,0.105612850735045,0.0985153286677604,0.0677575751769639,0.0969386177846037,0.097763995777185,0.0939568982558855,0.0936723822697622,0.0917476732571976
0.2,0.13,0.0572154372029463,0.0857908670914558,0.102714914299394,0.098133955350932,0.0662487585920526,0.0965860256911505,0.0970670258499656,0.0934382384382078,0.0932446062620211,0.0911528059856163
0.2,0.135,0.0575374766460175,0.0886483952181385,0.104806919478334,0.10133157096968,0.0671491535845203,0.09985365184666,0.100621679367419,0.0968644585004148,0.0966536968111289,0.0944666002267587
0.2,0.14,0.0565066657211909,0.0911513122215709,0.102143185900601,0.102266310062612,0.0657371569939263,0.0999563881404994,0.101006262335005,0.0986517507708874,0.0981737368538682,0.0955092413761784
0.2,0.145,0.0574758086076414,0.09306277324693,0.105317010653641,0.104915480958724,0.0670552722111759,0.102946145187448,0.104141064009936,0.100981062560819,0.100587446370281,0.0974481410980948
0.2,0.15,0.056201757219522,0.0947665506821374,0.101935746728415,0.105451046369014,0.0643675506819437,0.103143083815704,0.104128970761061,0.102310657313314,0.102039733193318,0.0984292558727229
0.2,0.155,0.0581074690180507,0.0983443816831151,0.103115969047127,0.108092245214369,0.0656326115723057,0.104771443834682,0.106469550963658,0.105331691622177,0.104533830299902,0.100722192267801
0.2,0.16,0.0562061653893327,0.0988338624945223,0.0999383564047465,0.108229109450499,0.0639433912304634,0.104683267444678,0.10616527837775,0.105524468893823,0.104836369534983,0.100122855480332
0.2,0.165,0.0551458817105913,0.102325969583106,0.10112776306907,0.111252487615199,0.0627849952342455,0.107093734422559,0.108813950025736,0.108732409201334,0.107718206372348,0.101479738798267
0.2,0.17,0.0575929935579468,0.104923314944172,0.101146748862575,0.113536608963874,0.0648945005867631,0.109896976347205,0.111714101788645,0.111530240118763,0.110775244807659,0.105434016837733
0.2,0.175,0.0568963439802735,0.106085312183934,0.099706616506718,0.11420498900037,0.0639101755834425,0.10906170664586,0.111636920951919,0.112275426453982,0.110815231546875,0.104982245788781
0.2,0.18,0.0569384645163093,0.107631793376068,0.0977212776735779,0.11491151775023,0.0637844790146604,0.109213608027246,0.111942659093928,0.112750209885596,0.11113302632557,0.104753404465293
0.2,0.185,0.0563984065110016,0.110405556506338,0.100251225936099,0.118274201232185,0.0627826591838627,0.112366525492904,0.114975594765656,0.116017969566185,0.114006654285769,0.106848551598764
0.2,0.19,0.0561646763318256,0.112828738829797,0.0986415474145162,0.119790301145359,0.0620231575901942,0.113523081496601,0.115880161230091,0.118363877980961,0.116191581174954,0.107478613222686
0.2,0.195,0.0569545937227726,0.112636375456904,0.0968845505826656,0.119760700013499,0.0626783795055677,0.112877589214263,0.115753435306107,0.117833706689375,0.115455073502329,0.105987819440662
0.2,0.2,0.0559905911790877,0.115741135201488,0.0974787792504493,0.122705115490775,0.0608329227594566,0.114025185296259,0.117417986830403,0.120975263723163,0.118278757152086,0.106885754780266


==> simulations/DynamicPanel/results/rmse_T5_N500.csv <==
"gamma","r.x.v","LW","LS","W","S","GFIC","J10","J5","BIC","HQ","AIC"
0,0,0.0405898708265372,0.0310421336037297,0.0318924595904441,0.0266840612166177,0.03327158258611,0.0286211900398907,0.0275889202130952,0.0298398584851917,0.0301334258996903,0.0309860611848789
0,0.005,0.0397843115220236,0.0302712922267333,0.0313168500374899,0.0257910727567531,0.0321039734083531,0.0279936657359631,0.0270754291030008,0.0286088172005999,0.0287668085202555,0.0302200429793676
0,0.01,0.0401415926551977,0.0313795074446713,0.0321108101461659,0.0268653614644768,0.0332809326707706,0.0287079056397284,0.0279407049987868,0.0301004375700543,0.030130811091395,0.0316125237428718
0,0.015,0.0389277059855663,0.0305606552071887,0.0308773534978761,0.0264391083949147,0.0316599820210883,0.0286434211767083,0.0279206710410456,0.0292892779707223,0.0295253878472775,0.030441069486455
0,0.02,0.0402373616054986,0.0336644694457418,0.0320799659783154,0.0290196966358185,0.0336834495062483,0.0303980796118702,0.0297736844048518,0.0323503773238951,0.0325447904297368,0.0333257519200483
0,0.025,0.0398040208291517,0.0338170519114092,0.0319690084733876,0.02949415133115,0.0335876605852355,0.031076348149766,0.0302320023193825,0.0327011423246206,0.0331193651592917,0.0342669050079431
0,0.03,0.0400980901454602,0.0346019762346686,0.0320382657429546,0.0300547750070976,0.0345821105450732,0.0321124403900684,0.031065415678144,0.0332485298442858,0.0337673643464268,0.0349325405575662
0,0.035,0.0395261416113331,0.0370294631113239,0.0316525938076514,0.0318199714506704,0.034810510031128,0.0324585745992067,0.0320484233476502,0.0355848284646366,0.0354248790863916,0.0360198835919839
0,0.04,0.0391823802714373,0.0382183138606944,0.0311015037892007,0.0325877250762112,0.0347117238514681,0.0339616294056453,0.0334859836312747,0.0367236846731702,0.037060970794023,0.0378676288687243
0,0.045,0.0398473459060985,0.0408902396579742,0.032382628025946,0.0352296259692272,0.0358679980779553,0.0361691911261975,0.0357179445971826,0.0394384228507058,0.0398416370551202,0.0399649383071805
0,0.05,0.0398143202331578,0.0421018640768896,0.0307257145472233,0.0362344901035729,0.0357197495807971,0.0375658867158594,0.0372802597310642,0.040649801894822,0.041126193637521,0.0413059838677871
0,0.055,0.038903206855345,0.0433256570712443,0.0314266304783064,0.0372778517175499,0.0358352236816898,0.0386045880637612,0.038122636894163,0.041915937338195,0.0423428905028472,0.0424103732914255
0,0.06,0.0390878046465587,0.0460163759629355,0.0317855043018362,0.039942374395177,0.0369150930176665,0.0403493601026967,0.0402237981420992,0.044629753464382,0.0446820613205712,0.044407901697773
0,0.065,0.0377472559009655,0.0480479511457909,0.0307630387767239,0.0412513590991837,0.036405920933813,0.0412160436280652,0.0409067452257001,0.0467012879781852,0.0466388503577634,0.04515764061011
0,0.07,0.0396056124350207,0.05037697346545,0.0324635638629979,0.04445482715278,0.0383212296321865,0.0438979494409976,0.0442169868530464,0.0489319981180909,0.0491556499530288,0.0479119230991525
0,0.075,0.0394673912587384,0.0522235436016695,0.0326654666878806,0.0457405344508188,0.0398005102307817,0.0444765304640005,0.045149738946379,0.0508740868816572,0.0504861053500802,0.0486604591003305
0,0.08,0.0379728328423033,0.0552053069058507,0.0317148412866835,0.0482042693964721,0.0388709535915695,0.0464157371404339,0.0472354263880747,0.0537300166279515,0.0535982505099149,0.0506917265188323
0,0.085,0.0394955540322693,0.0564327288815031,0.0321256874372123,0.0495342599533293,0.0400672882258481,0.0474941679568687,0.0483965833602757,0.0550026202984242,0.0548047832896778,0.0514699372422525
0,0.09,0.0386534858224661,0.0588996037176688,0.0316718008874861,0.0520906585524359,0.0390649792049262,0.0480713190461172,0.0496589405508183,0.0580448412729867,0.0576493886414641,0.0520846003728525
0,0.095,0.0379129291458895,0.0607283711709128,0.0308478449861646,0.0538080550793634,0.0389175014581224,0.049427940788211,0.0500381623669416,0.0595857019706074,0.0589155771852301,0.0530558036692297
0,0.1,0.0378402682652999,0.0628912927536914,0.0315851267107084,0.0556393146098133,0.0395243078145729,0.0485339490431559,0.0505717611565126,0.0615139474611673,0.0603437148365698,0.0532881786545688
0,0.105,0.038996195407321,0.0663794257539752,0.0314174319898212,0.05934947678616,0.0402335032571582,0.0508158593811525,0.0530463036807293,0.0652985470686155,0.0638454644759029,0.0555378938787542
0,0.11,0.0391919564263633,0.0682274709712195,0.0317269339710474,0.0608554098438647,0.0410636952384951,0.0515786357893429,0.0548650542605736,0.0671520881224716,0.0656820067162854,0.056033422495173
0,0.115,0.037010560282312,0.0699322396875902,0.0312478801485233,0.0622794996252064,0.0386282054886908,0.0501185165370841,0.0530970225724411,0.0686467398917092,0.0659918887201927,0.0539001113907326
0,0.12,0.0379539285362225,0.0721270635354671,0.0309660281456376,0.0649050225121999,0.0398543060992253,0.0498506066619986,0.0538442491165829,0.071221014696885,0.0682665997016709,0.0549816953241324
0,0.125,0.0386212982942571,0.0756667653996577,0.0320919862609563,0.0679920106642674,0.0406360158962972,0.0503714275635748,0.0551233782512661,0.074565017795141,0.0707798121956487,0.0553208699076285
0,0.13,0.0382713865301722,0.0779269786632584,0.0310300317951652,0.070859595412362,0.0398353690855911,0.0495664852132007,0.0552827386350682,0.0768687538842025,0.0713270219884344,0.0552558666124207
0,0.135,0.0385471075495094,0.0799615194818778,0.0321460637449665,0.0726279766558484,0.0404469581443876,0.0493502317088624,0.0543107517241469,0.0786201135094759,0.0722336797853481,0.0539053831157739
0,0.14,0.0380217760416727,0.0825808661692493,0.0316678967358369,0.0757772801923163,0.0396306846501661,0.0481599426715997,0.0540370798178443,0.0812156400707414,0.0734538233126453,0.0528355429884395
0,0.145,0.0383176150140219,0.0838702815411283,0.0320017483624205,0.0770035645335744,0.0395980439085187,0.0475201921216424,0.0512810699565844,0.0822460767765924,0.0730506096832427,0.0523165853669638
0,0.15,0.0377202029235994,0.0856429145113318,0.0315376271005298,0.0789338089467857,0.0379832468645751,0.0461331492457448,0.0511955358691173,0.0841540421936459,0.07274172606579,0.0501577005643462
0,0.155,0.0388033233348258,0.0882768187157974,0.032140315201606,0.0816300628763759,0.0397219136755106,0.0445153150708096,0.0507289330822693,0.0867365456506103,0.075186075154662,0.0503871521829021
0,0.16,0.0376718304236775,0.0900133749351672,0.0322282052101613,0.0837853894335197,0.0383966787681331,0.0434869942114083,0.0490309623336302,0.0874292115420306,0.0730799890204656,0.0494578033130595
0,0.165,0.0377927134134766,0.0926307663109797,0.0317486470140966,0.086652084182874,0.0389930059755694,0.0420807967443626,0.0471437235174188,0.0896302178098645,0.0721211186013454,0.0480679339881788
0,0.17,0.0371432986072727,0.0947252964187216,0.0311960262073622,0.0886321790071464,0.0365970454840588,0.0408569963423873,0.0463961975322611,0.0908908316750305,0.0716708890769885,0.0465613251742014
0,0.175,0.0380694918130836,0.0975600537407342,0.0319887859139714,0.0913690582987597,0.0378761867999121,0.0398300550288158,0.0437790463412874,0.092030685886905,0.0701927620226728,0.0457108326434389
0,0.18,0.0378815448593329,0.0987513511561457,0.0315942694218189,0.0932343491597377,0.0364040294129012,0.0380854216505497,0.0421273481367056,0.0934509667168513,0.0693052253183787,0.0440663612091712
0,0.185,0.0370006615818348,0.101431593985733,0.0312474682112213,0.0962021170050462,0.0353710169682196,0.0366946667204445,0.0401424540201605,0.0941566985694123,0.0683739816282372,0.0424420981120708
0,0.19,0.037373942445504,0.104267667659984,0.0318045103667419,0.0991449273409824,0.0355688588500013,0.0376388285118045,0.0398116799510181,0.0959762265156428,0.0668620287301447,0.0423934724356855
0,0.195,0.0371371728140603,0.106072168349209,0.0322292356829079,0.101042985666435,0.0358114826749778,0.0362129635039362,0.0390401228407222,0.0955831955054216,0.0664541505552637,0.0404960622780137
0,0.2,0.037064360870603,0.107091482458339,0.0310210102463858,0.102850138234089,0.034703228210198,0.0345963323649872,0.0368249665323707,0.0954084292680877,0.0623180012513916,0.0394738846445328
0.005,0,0.0388696762864946,0.029917630728924,0.0313503034861732,0.0257773393077243,0.0319884747381535,0.027305432617721,0.0266516816736646,0.0289391110094186,0.0289195157754981,0.0302105025309635
0.005,0.005,0.0399173247126884,0.0310472902470455,0.0316258701039651,0.0265808520294763,0.03329698793448,0.0284164071917683,0.0277064582118842,0.0298500346926607,0.0302112300710253,0.0316517877761752
0.005,0.01,0.0397582639598607,0.031306247566778,0.0322186607051475,0.0272347627869276,0.0325461811953164,0.0290138435914015,0.0279015883154969,0.0302590045732945,0.0304255738331847,0.0316050528137024
0.005,0.015,0.0406409862502002,0.0320007926195399,0.0321721487643441,0.0275290899340596,0.0328467792092938,0.0293659355207719,0.0288111830891245,0.0304737668370127,0.0308864960194297,0.0318809407962402
0.005,0.02,0.0383377455785347,0.0322149007993538,0.0310523614783737,0.0282995833605056,0.032492749172459,0.0295359383630405,0.0290390655168146,0.030910346149415,0.0311219366022129,0.0318595238798563
0.005,0.025,0.0389740089472107,0.0328243042045844,0.0314289377334715,0.0286789992398346,0.0329792172679438,0.0300872720552778,0.0295428513895666,0.0316147783289675,0.0318364171000886,0.0329952038170445
0.005,0.03,0.0387687336177115,0.0348318818028164,0.0318118281744463,0.0306910923875269,0.0338828470910783,0.0327428754612677,0.0317829715909159,0.0334894322380928,0.033802392461759,0.0348076529277706
0.005,0.035,0.0388051739144823,0.0362925670925113,0.0311917162947305,0.0320314622602193,0.0340004504123679,0.0332958933060423,0.0329733425604873,0.0354827391695255,0.035731783226223,0.0361380154226473
0.005,0.04,0.0392114438938117,0.0379030120391452,0.0319328531089265,0.0337669723470977,0.0356200227020371,0.0351518181275473,0.0343697020886447,0.036779239361787,0.0369180857192217,0.0381555229787496
0.005,0.045,0.0401684799445245,0.0404964761600634,0.0324913750689731,0.0353272092709493,0.0364392779379704,0.0366182179557215,0.0358371441311285,0.0392469328051115,0.0394045996868468,0.0401414504245851
0.005,0.05,0.0399452548809511,0.0421275051027199,0.0328078721185672,0.0372036889882602,0.0364976054440207,0.0382933702265442,0.0377929525704849,0.0408860828374034,0.0410189590739938,0.0420788976279266
0.005,0.055,0.0387507073822159,0.0438639744460003,0.030998641092545,0.0391099869920682,0.036395626957837,0.0395719593366389,0.0390337844251531,0.0425614962771413,0.0426914542401297,0.0426006849831068
0.005,0.06,0.0395538357714752,0.0453853314943253,0.0319464409755423,0.0401891476182077,0.0374903384711702,0.0401723664134842,0.0405561552901242,0.0437851847013745,0.0439209121815012,0.0437042736099559
0.005,0.065,0.0388782757605088,0.0477604203178761,0.0318149183193922,0.0421310229209924,0.0370869220713482,0.0417850087061366,0.0418195398952363,0.0463225372921298,0.0464792236271842,0.0449963041016399
0.005,0.07,0.0393729636845813,0.0494168173528725,0.0324471214805271,0.0439176572059378,0.0384257847042146,0.0433237165672663,0.0437940178707442,0.0480553841702694,0.0481385861142663,0.0468861919449064
0.005,0.075,0.0379626628682766,0.0513463456531294,0.0316392120167847,0.0456979991231187,0.0376734841909844,0.0447885522869988,0.044604871599618,0.0501488770802356,0.0501529668489549,0.0480143991173256
0.005,0.08,0.0395878859469027,0.0548292901637888,0.0319602855881872,0.0482783222713934,0.0388025632677399,0.045746401779077,0.0465298730285003,0.0533134971982286,0.0532473611871816,0.0500367722911732
0.005,0.085,0.0392389308085235,0.0569902562139077,0.0324016325482397,0.0510387473618116,0.0397433805830842,0.0475552238582548,0.0487686012101805,0.0555858923647589,0.0551041669679526,0.0512671581480958
0.005,0.09,0.0383476163635466,0.0605169846358955,0.0311555793448164,0.0535591483111771,0.0389922792460625,0.0491739127384913,0.0510538052302533,0.0592060599626403,0.0585598923706873,0.0533135293994542
0.005,0.095,0.0386046702204381,0.0617260558337477,0.0320648135243725,0.0551406636762039,0.0386647535032787,0.0494236031527066,0.0515875902818495,0.0605440126807329,0.0598156892722326,0.0526247397794998
0.005,0.1,0.0381605009400309,0.0638500027920789,0.0315499932972646,0.057195436714757,0.0395641362151599,0.0502155812188091,0.0525853351334308,0.0625376640731579,0.061049417572031,0.054679842117747
0.005,0.105,0.0390711954844476,0.0656499948129579,0.0314912542276302,0.059030605587029,0.0403300472955631,0.0504816642370839,0.0534794289405018,0.0647499186358722,0.063531584137343,0.0546725749884355
0.005,0.11,0.0370195453959212,0.0679608222711973,0.0319533663406664,0.0613137295704571,0.0393971132557637,0.0514259222134964,0.0546780868070291,0.067085748000398,0.0651984860336815,0.0552186522235306
0.005,0.115,0.0380280891541821,0.070299310514252,0.0317430031901995,0.0638213832833151,0.040342633828532,0.0518567898025586,0.0552229778109058,0.0692737854226703,0.0669749896048323,0.0551204258238532
0.005,0.12,0.0386328429243596,0.0733066123873125,0.0327170284031887,0.0669036960031043,0.0403554484051214,0.0533290878491256,0.0571264604868696,0.0721723106796589,0.0692883387121778,0.056580331604121
0.005,0.125,0.0386608241922282,0.0746606432553577,0.0317631068992727,0.0683796947910153,0.0392498903350196,0.051613129947732,0.055789939473087,0.0734733853297638,0.0694122895457997,0.0548533172945329
0.005,0.13,0.0380942978240251,0.0770635491124574,0.0318088456582575,0.0705173882914357,0.0391674365780507,0.0505954912735593,0.0561090466637855,0.0756072103465053,0.0716200587103801,0.0536343758581276
0.005,0.135,0.0377366925260796,0.0790819450453524,0.0313040218386734,0.0728879620856225,0.0386870232939663,0.0498685200125686,0.0551113856705856,0.0779527331422696,0.0721623521451647,0.0542223921855124
0.005,0.14,0.0379264951580069,0.0804432812465655,0.0310936163998673,0.0744460438538454,0.0386259754754511,0.0473768689143396,0.0533496823551503,0.0791492700457835,0.0716647567096491,0.0529290698841694
0.005,0.145,0.0377457091449934,0.0852309755999019,0.0314338274008422,0.0787242879449347,0.0388804476180606,0.0477868066142339,0.0538052262723812,0.0839742159881633,0.0749770686517782,0.0531116056271417
0.005,0.15,0.0387400231682524,0.0855461474715508,0.0324415534447597,0.0794991436613834,0.0385081453112978,0.0469039683663208,0.0526621549013237,0.0839789799434007,0.0733484549480686,0.0512751450017617
0.005,0.155,0.0382927364497427,0.0889531746327012,0.0310762264307309,0.0827179486561775,0.039049857714386,0.0462938551999852,0.0518096845592125,0.0869285391747908,0.0758629340208257,0.0507534921148741
0.005,0.16,0.0379974386655702,0.091630096937361,0.032040816068955,0.0854213068560351,0.0375357261645795,0.0453740129788734,0.0508489118897903,0.0891953157486436,0.0743099085344665,0.0491065543201445
0.005,0.165,0.0377249999802773,0.0925449539285376,0.0315185864296284,0.0866446122743942,0.0371978046080449,0.0427941391479567,0.0478208592249534,0.0889540643635293,0.0718662484008691,0.0475961973824604
0.005,0.17,0.0376758951441893,0.0952321241002517,0.0320937066835908,0.0899257304884565,0.0372074488561602,0.0428483275869479,0.047445130401952,0.0914166614779364,0.071769838544178,0.0458378261025395
0.005,0.175,0.037181884463674,0.0976984368308479,0.0312193266544119,0.0917516487338866,0.0362850822583352,0.0412423210373307,0.0450855108519621,0.0933556866517788,0.0713227016824941,0.0443653591804244
0.005,0.18,0.0375386368842765,0.0995961194614487,0.0314938013739847,0.0943335099058293,0.0367651936757855,0.0383204170599771,0.0424166075597989,0.0946151327882238,0.0711442087016513,0.0438143196842444
0.005,0.185,0.0372816599780981,0.101240682186344,0.0307375168634903,0.0964788321399445,0.0354112994116938,0.0384996966481144,0.0424428069251229,0.0942171281413868,0.0686352311390792,0.042920091666255
0.005,0.19,0.0373291412247752,0.103790325155846,0.0316956891932494,0.0992079841583212,0.034767902809157,0.0362730334596679,0.0396191193787265,0.0946141063039166,0.0659011803227618,0.0414320422796216
0.005,0.195,0.0374348356959287,0.106268280558774,0.0311575222102533,0.101741915271646,0.0359427850282481,0.0363290314301593,0.0387268467662252,0.0968412725063513,0.0666051124184623,0.0421682647680137
0.005,0.2,0.0365730285066573,0.107888588986269,0.0311172009003258,0.103812587935052,0.0341368132128295,0.0357600858699498,0.0384608426928009,0.0954262503380898,0.0627109126117048,0.0384321156037765
0.01,0,0.0390205660619244,0.030538750174178,0.031723405890817,0.0262827224326944,0.0317996043788029,0.0279554122669771,0.0272549877438705,0.0291342783359141,0.0293047898190038,0.0308701301629965
0.01,0.005,0.0401294405855078,0.0308631199114796,0.0319017794733694,0.0266274818189824,0.0327055895683333,0.0285484221244223,0.0275166580600345,0.0297977104752495,0.029932171514903,0.0311106138795789
0.01,0.01,0.0402916367489389,0.0313971900616324,0.0322185925960098,0.0272517928416457,0.0333181885150463,0.0289180025205855,0.0282057168083497,0.0303975435067914,0.0306654757396379,0.03123746925948
0.01,0.015,0.0383113555707762,0.0308750875225296,0.0311488459408132,0.0270398750819746,0.0322378495055148,0.0283809382668523,0.0278137400500879,0.0296468284893528,0.030006312186747,0.0310838144632727
0.01,0.02,0.0380192138527862,0.0321804459986223,0.0312725538309077,0.0286531836371625,0.0329790775157872,0.0301816879986847,0.0294872652980961,0.031449686618537,0.0316808589464993,0.032089385416063
0.01,0.025,0.0399960818328944,0.0334237632325068,0.0322707282479945,0.0296220815311742,0.0339801540511219,0.0309289368667761,0.0304447389560909,0.0323554188777699,0.0325649227403743,0.0336193399990377
0.01,0.03,0.0390710346379134,0.034909705703417,0.0303065077616192,0.0301839363679994,0.0329729136828969,0.0313933666292322,0.0307691900066003,0.0337243256777967,0.0339741763467963,0.0344451591200506
0.01,0.035,0.0395712102177856,0.0364960410619288,0.0321512748752519,0.0323783109990004,0.0349441936485246,0.033216355032243,0.0330601036177802,0.0354348376325514,0.0357601367776242,0.0362335102298575
0.01,0.04,0.0393664170616471,0.0381974038848161,0.0323425603043049,0.0339611716080431,0.0349413165883078,0.0357012697278055,0.0349860764701472,0.0371617042801672,0.0375428935070818,0.0382316686834323
0.01,0.045,0.0393977777602617,0.0404404006730007,0.0319403064543515,0.0361226614192098,0.0357943019952803,0.0369443593661645,0.036774486125434,0.0389978246955058,0.0391434110199436,0.0401718936350295
0.01,0.05,0.0389700762777787,0.0418084782867006,0.0322434512249011,0.03759927124938,0.0361048065393849,0.0384530664920757,0.0379160587465542,0.0407773597658024,0.0409549617594901,0.0412038424689017
0.01,0.055,0.0395078719715999,0.0436550581304097,0.0323553423990402,0.0389875332485146,0.0371364500752681,0.0400755132441118,0.0396940436832503,0.0423771232709172,0.0425721829580091,0.0426360316377074
0.01,0.06,0.0391763242872622,0.0465836323677964,0.0317571712152896,0.0413048985057184,0.0366268973672987,0.0406896914074747,0.0413658856993765,0.0452989774146272,0.0454611473097121,0.0449797165117283
0.01,0.065,0.0397878116665061,0.047686226001314,0.0319603739620637,0.0428382336091719,0.0383586197027458,0.0422326623871306,0.0426604719643855,0.0464816473976128,0.0468084859833653,0.0460358611432067
0.01,0.07,0.038959256462367,0.0496655640089989,0.0317969379817304,0.0448248956605972,0.0379073802171321,0.0440955264671034,0.0444631642867053,0.0485959183715437,0.0486489702165766,0.0468845722301667
0.01,0.075,0.037703274088217,0.0529359559343624,0.0322795721243242,0.0477620778801297,0.0376447364395941,0.0456924850551927,0.0464167601445389,0.0518426834563275,0.0516863608517647,0.0491008356686901
0.01,0.08,0.0384666127052445,0.0543281732756804,0.0318739663698964,0.0489782835850065,0.0386064400873892,0.0464969319781852,0.0473706464029821,0.0531169049042726,0.0525870254199365,0.0497924456333806
0.01,0.085,0.0388614343034346,0.0571405424149091,0.0316967467077156,0.051346443923717,0.0388505487563081,0.0480871918566988,0.0492069843215287,0.0556304273345439,0.0553460548946164,0.0512907821412115
0.01,0.09,0.0389210042237095,0.0591202281203454,0.032205291418954,0.0536299420096659,0.0391077763139328,0.0496224684175217,0.0511172255152098,0.0580535034903813,0.057423379013186,0.0525998240942376
0.01,0.095,0.0392745092588961,0.0614177474915345,0.0325821763898785,0.055660002547761,0.0388077135565939,0.0508939358479944,0.0525720858835694,0.0602306863919016,0.0598610637985742,0.0543005027367003
0.01,0.1,0.0385626127796901,0.0641306089202145,0.0327152507530231,0.0581255647600843,0.0396272429028307,0.051608677258559,0.0536133102136586,0.0630102006194092,0.0619854541911973,0.0542464454437374
0.01,0.105,0.0391598859631156,0.066814495262709,0.0318829312116455,0.0604316413863758,0.0398617428817713,0.0510385533295385,0.0541317399690028,0.0656895149458298,0.0640715603599206,0.0546479459929666
0.01,0.11,0.0391818047801075,0.0678475021415675,0.0322059112716188,0.0619375459440568,0.0405798861469772,0.0517787999071155,0.0551418287556426,0.0664797730655175,0.0645105672975132,0.054912141893909
0.01,0.115,0.0375806197118804,0.070879960365535,0.0320256764627483,0.0651952162058801,0.0383327523075244,0.052621170721264,0.0565090816638401,0.0699474880130061,0.0676057270821247,0.055355000348268
0.01,0.12,0.0391431998260152,0.0742505227120317,0.0324040289855699,0.0674954234582975,0.0402456023587348,0.0530681898216546,0.0569282808806301,0.0730016246762638,0.0696075002982273,0.0570854436796862
0.01,0.125,0.0374757847275273,0.0746313938441845,0.0317041305899732,0.0688567031066989,0.0393227602174906,0.0516518373657366,0.0559485309878985,0.0736478523912474,0.0695881157695145,0.0547553097622511
0.01,0.13,0.038098803971555,0.0774611269707855,0.0324245899280991,0.071701469927892,0.0397174890065582,0.0523054651364054,0.0566229301383897,0.0762862727870419,0.0707346389722222,0.0549691885665365
0.01,0.135,0.0374216449263551,0.078847097323003,0.0316104089882757,0.0727958961262059,0.0389082085219571,0.0501315637516358,0.0553196192708038,0.0776147263841225,0.0715565655798645,0.0535876371049669
0.01,0.14,0.0382026745789347,0.0823548524712385,0.0330121953650081,0.0766929443895282,0.0397048244153231,0.0524042596405231,0.0583181504755501,0.0808446045034138,0.0740951719769725,0.0554663652027319
0.01,0.145,0.0383307041136945,0.0853054316832298,0.0322481045850434,0.079473120861395,0.0391317952970819,0.0504291167298687,0.0555366579596485,0.0839391759951716,0.0746545815081164,0.0538289478217862
0.01,0.15,0.0376205029500449,0.0857307852552852,0.0318821774264507,0.0798353907823583,0.0376641150726778,0.0476544621330058,0.0532103165051526,0.0841243603007356,0.074310749145607,0.0513214686436652
0.01,0.155,0.0371032909891149,0.0884534600595368,0.031784432960811,0.0828394655053544,0.0371283349405288,0.0469230324845342,0.0525264665852229,0.086002103143024,0.073457766329695,0.0489804870388851
0.01,0.16,0.0371634346561331,0.0912039586107861,0.0316999994258691,0.0857113989854556,0.0363370868085942,0.045408174525069,0.0520416287085107,0.0887342345084439,0.0737745434002054,0.0479670577713584
0.01,0.165,0.0384743209653718,0.0933586053845165,0.0325293728921813,0.088071320375199,0.0371907858359131,0.0449513337966191,0.0510511869619526,0.0902248314072202,0.0741621612381168,0.0502704283969565
0.01,0.17,0.0373443062345977,0.0957694314004665,0.0312805019415624,0.0895738850411266,0.0362815085696184,0.0416071685726107,0.0465756732706063,0.0916434935406653,0.0714048325182383,0.0457381394023663
0.01,0.175,0.0379377040034084,0.0970156892189509,0.0316505658396503,0.0918230157336765,0.0368185143919614,0.0421202291303868,0.0454784125687042,0.0928929139714285,0.0711565285866179,0.0462703133516697
0.01,0.18,0.037100304374895,0.0987342069179337,0.0312195549211733,0.0934987888373308,0.0358080240515071,0.0393328808089809,0.0436718882674608,0.0930813336359238,0.07001386869949,0.0425714060263511
0.01,0.185,0.0381671502907049,0.102214511484435,0.0317219944441569,0.0972621068571703,0.0359335668386666,0.0390083931630343,0.0439338091323533,0.0953861584984189,0.0704955545576737,0.0433600121994715
0.01,0.19,0.0378380117134043,0.104553893450243,0.0319202088617999,0.0999102050404625,0.035422369311053,0.0382545412853143,0.042039320906182,0.095705334974521,0.0700257118045415,0.043143980744323
0.01,0.195,0.0371474568440511,0.105410113312196,0.0322708041267987,0.101713149611431,0.0354162506746563,0.0363028431975178,0.04000138500474,0.0949702424468977,0.0647903973121932,0.0404781961611076
0.01,0.2,0.0378498044758341,0.108809193685987,0.0314233138213365,0.104756253784497,0.0346809700617217,0.0354521397049783,0.0377580440934266,0.0964030728142459,0.0653166125691268,0.0405228477463965
0.015,0,0.0395713573603331,0.0303806494935718,0.0323522093696976,0.0260174964398439,0.032418090076978,0.0277967156491234,0.0271956387071981,0.0289077742450813,0.0291347581227288,0.030592904958879
0.015,0.005,0.0400618553858795,0.0303045761738857,0.0324440050510263,0.0260730179206233,0.033070519715369,0.02802752649891,0.0270863839544761,0.0290152612896683,0.0290979147941151,0.0305909734920749
0.015,0.01,0.0402088369933739,0.0318619136885249,0.0329354142354176,0.0277792566806137,0.0330247515747798,0.0292076701312056,0.0285205454407235,0.0308149486046761,0.0310443478658482,0.0321572303619329
0.015,0.015,0.0390523315267945,0.0316630664890241,0.0316373496325358,0.0279077394744587,0.0328449323230795,0.0296395826616329,0.0288305348757271,0.0307119287217416,0.0308235720367028,0.0321409569934056
0.015,0.02,0.0390596212496112,0.0332134592827977,0.0324287272808907,0.030080273379765,0.0337746888200744,0.0319087850598394,0.0313089793313534,0.0321404884472908,0.0322571275658582,0.033362993834378
0.015,0.025,0.0405519608728649,0.0338730243968035,0.0335715825665569,0.0311410599973564,0.0352164260400174,0.0326208343755345,0.0318543418737415,0.0332862383900877,0.0334415249524438,0.0349627796800635
0.015,0.03,0.0400375450996574,0.0356545878591793,0.0330144061438263,0.0321822270826045,0.0351085608147537,0.0331734394171544,0.0326753926971316,0.0347287373915762,0.0346993887807263,0.0358692669106693
0.015,0.035,0.0400810258257222,0.0371079143266704,0.0321963119106643,0.0334299533991548,0.035775864492965,0.0347323005925001,0.0341022850928639,0.0359753135404481,0.0360909156842056,0.0371143964951449
0.015,0.04,0.0388253083344128,0.0380919962975123,0.0319057154368567,0.034595061257948,0.0350043967612258,0.0354263614434125,0.0350416854466609,0.0375340260874341,0.0376182448872177,0.038235280375151
0.015,0.045,0.0385985826208269,0.0399616044137413,0.0318606771707852,0.0362113776924996,0.0353117502206373,0.0368558067012303,0.0364512520756973,0.0388500714155719,0.0389454501019906,0.0393880641622247
0.015,0.05,0.0388108850228334,0.0418323862026354,0.0322135667839132,0.0379018292711593,0.0361172510344806,0.038149726698272,0.0381286220957638,0.0410441695044998,0.0410370697011208,0.0408808149898157
0.015,0.055,0.0384863421405627,0.0445118258489586,0.032503260002344,0.0411261428704528,0.0368090241798973,0.0408304583704346,0.041048657669456,0.0435714863215184,0.0435149498289432,0.0426097636839969
0.015,0.06,0.0394545220113245,0.0459761899684267,0.0323255637498559,0.0421317652140898,0.037052840048773,0.0423163903019816,0.042134861387174,0.0451160944193723,0.0451307171540691,0.0446696142959227
0.015,0.065,0.0402711329852909,0.0486571824665364,0.0321409757009647,0.0441407297760893,0.0384144024485452,0.0437678641699622,0.0439795947692782,0.0476906795229171,0.0479119934257843,0.0471420628899751
0.015,0.07,0.0385304605840564,0.0504088639923986,0.0322350329052118,0.046027063201254,0.0376544625143763,0.0452674132343788,0.0458826233636264,0.0492168080662892,0.0495130213744344,0.0479846760873339
0.015,0.075,0.0394496128586272,0.0532568323161867,0.0326522623081253,0.0487769738782163,0.0388215850837933,0.0469599378621163,0.0476335013400676,0.0522169871149269,0.0522176166173463,0.0495001037705061
0.015,0.08,0.0379060824380975,0.055062033858292,0.0324981700342663,0.050363043161229,0.037752143450074,0.0481149115119551,0.0489278221115977,0.0540836989593278,0.0536689214117203,0.0507927002226106
0.015,0.085,0.0394274954603459,0.0578836250124938,0.0327720990030888,0.0526426775087433,0.0392569068919258,0.0491456251670387,0.0503918360068631,0.0566000605329491,0.0562941204111203,0.0523651093953243
0.015,0.09,0.0385290422932468,0.0583877025501802,0.0319781735643998,0.0534312780173439,0.0388348702061001,0.0496005646008334,0.0510927677462026,0.0574930558655485,0.0571973984616755,0.0527659698901378
0.015,0.095,0.0385326057726742,0.0606913271341833,0.0318984492434838,0.0555846426018646,0.0387258742357998,0.0500628399636555,0.0515198768063861,0.0594271535109739,0.0589012169794012,0.0520282789328857
0.015,0.1,0.0380750052979326,0.0628695106764817,0.0318249124393598,0.0578358889155378,0.0390075554690554,0.051531238741143,0.0539956105526394,0.0618870030820369,0.0610482525291304,0.0537282036626415
0.015,0.105,0.0376798182065185,0.065450565963848,0.0320533083839101,0.0602701531122083,0.0382775523480976,0.0519695690186123,0.0547191029103714,0.0642430176482617,0.0629120792547323,0.0541733800250574
0.015,0.11,0.0389447942008621,0.0679387079903993,0.0331045102854742,0.0629729060274019,0.0388538688963184,0.0536397342692436,0.0565067529559239,0.0668876885166986,0.0646889479671052,0.055678587315934
0.015,0.115,0.0385256101080063,0.0709041916628749,0.0318553555962232,0.06531345397528,0.0390236453985096,0.0537035589147905,0.0573102543145778,0.0695883532895981,0.0672929879940895,0.0554089902141857
0.015,0.12,0.03847995208456,0.0749752201813786,0.0333075915824104,0.0693076841012229,0.039295866897528,0.0546150443292205,0.0590524214861603,0.073656484661118,0.0707358761770743,0.0564057373991076
0.015,0.125,0.0393800626042423,0.0744041326323495,0.031710891735674,0.0690210887832104,0.039607622587049,0.0527836094579067,0.057700306593541,0.0734281106431158,0.0701118529885411,0.0556990546587876
0.015,0.13,0.0379463305924911,0.0771519099760459,0.0323358759860746,0.0716842645299526,0.0392223285333656,0.0534526836028839,0.0582929158150462,0.0760807816575244,0.0712693989193489,0.0553570666267009
0.015,0.135,0.038702571928174,0.0806518325364017,0.0321901794212084,0.0747719307726465,0.0386052576492538,0.0528735550991956,0.0581377625195022,0.0793839809251282,0.0737314206049802,0.0554371322457461
0.015,0.14,0.0382466334988442,0.081287501071245,0.0318492314608409,0.0759119762195704,0.0384160505181511,0.0516064937725384,0.057704646954769,0.0801311142266004,0.0726959454831382,0.0537196475108722
0.015,0.145,0.0383410911275577,0.08414270477154,0.0323010158372139,0.0785653315964095,0.0376626960757802,0.0504519083239783,0.0564141611047911,0.082680085724622,0.0731943018122302,0.0525806822868035
0.015,0.15,0.0374387181452377,0.0867747833919571,0.032257765718881,0.0810915827495383,0.0374530536729145,0.0498179268860733,0.0554870002442152,0.0852910842945604,0.0743209065869107,0.0518912851277471
0.015,0.155,0.0369746845329899,0.0874834099257434,0.0314925762461082,0.0822508433754861,0.0370192852967207,0.0478836629654085,0.0540949793369896,0.0857040139314823,0.0734607049278925,0.0500355793923758
0.015,0.16,0.0381855479960856,0.0904997911649573,0.0321668027151138,0.0854075165205123,0.0375752975782927,0.046369548151226,0.0524045322761217,0.0880881385831006,0.0737082541121307,0.0504362924542762
0.015,0.165,0.0384189113504508,0.0938309290427503,0.0324715024723208,0.0885160339920143,0.0373646921332928,0.0465006337395589,0.0514237178563683,0.0904304660165261,0.0735423942826636,0.0483045840510329
0.015,0.17,0.0373985351150611,0.0954019616804096,0.0313773352969092,0.0904987522786119,0.0356053113428434,0.0426557224470769,0.0479121833210053,0.0920600631167429,0.072830995592219,0.0462016113603949
0.015,0.175,0.0378803418182173,0.0973975723707418,0.0316586286617135,0.0923152331169597,0.0355794851271811,0.0413297229169554,0.0474614530618093,0.0925045614042862,0.0714256030678454,0.0455784327719051
0.015,0.18,0.0375818346023322,0.100004827073662,0.0315158940854076,0.0952258106086742,0.0358127783766574,0.0412792689162321,0.0469622262472672,0.0942268906730226,0.0703537555320638,0.0447407675460201
0.015,0.185,0.0377369323522856,0.101875571950192,0.0319281143238705,0.097286668134417,0.0363325988286945,0.0407205827869307,0.0438825215082125,0.0949306507831758,0.0693220678706536,0.0435664413771878
0.015,0.19,0.0373868186607286,0.103469478968945,0.0315412564052472,0.0988088950208052,0.0355235494783058,0.0383636246164726,0.0436206661335934,0.0952144817377676,0.0686995551474082,0.0430877166244693
0.015,0.195,0.0374004195386212,0.10625035806318,0.0314604423302719,0.10245851493939,0.0348160651726205,0.0369572788290088,0.0414152270900532,0.0960019736559903,0.0668730549359227,0.0419447285811021
0.015,0.2,0.0365809845557152,0.108153073930425,0.0320389728072526,0.104662349208488,0.0346484573064093,0.0365989616481119,0.0397744754415337,0.0961809858737319,0.0630020939071532,0.0390942457320744
0.02,0,0.0394858215463751,0.0301348800146754,0.0321257565099681,0.0258787430955215,0.0323397613178127,0.028167110489788,0.02734993683856,0.0288311779450145,0.0289883157202294,0.0303410466226528
0.02,0.005,0.039775705778822,0.0310274158945034,0.0331432089930855,0.0276712244492821,0.0328587348698295,0.029486570933526,0.0284941935153905,0.0301544598195216,0.030164284487744,0.0312356221637895
0.02,0.01,0.0393874734445327,0.0314919000522504,0.0330247165615276,0.0278193889733144,0.0325595276028506,0.0295009478583153,0.0286138623591222,0.0303524602702012,0.030474601813519,0.0309215819556609
0.02,0.015,0.0396620506886649,0.0311973551415504,0.033124019065784,0.0281729174837433,0.0332974557676579,0.0299811466029043,0.0290070196760084,0.030477147297914,0.030562437984506,0.0316981876690696
0.02,0.02,0.0394889342684186,0.0324570261992628,0.0323344675770416,0.0290959763763131,0.0329778140272814,0.0308856156877597,0.0302254369324741,0.031622647785637,0.0318471842964563,0.0332119397644018
0.02,0.025,0.0399469913087982,0.0342949016691517,0.0329613364935861,0.0310083253048946,0.0353556125698295,0.0322082050300146,0.031615067305528,0.0333125660356602,0.0334363005133571,0.0343917375705502
0.02,0.03,0.0400081950247286,0.0352127198710003,0.0333464596305723,0.0323096552952053,0.0353530541871973,0.0334855987377671,0.0328030752146604,0.0345767173954051,0.0346797024097436,0.0355196812954473
0.02,0.035,0.0396798242287356,0.0373873367566648,0.0333654950817884,0.0345353230737812,0.0354760956065279,0.0355591583318888,0.0351543801615128,0.0364553599681243,0.0366911581105352,0.0372574258589083
0.02,0.04,0.0394898751432684,0.0381607418259421,0.0323436806416027,0.0351142954005227,0.0357219676103716,0.035673512860289,0.0353034167535222,0.0373397034657668,0.0374102078655636,0.0379092604390416
0.02,0.045,0.0394170142764311,0.0402569011198237,0.0331332841087289,0.0373803577760343,0.0362293751920947,0.0376162616029133,0.0376689277561861,0.0395962677385356,0.0396952981785145,0.0403705560191921
0.02,0.05,0.039552587563355,0.0418902735738034,0.0330997973025171,0.0388719304209869,0.0371285857669897,0.0394820747411167,0.0392309275253884,0.0411791841693855,0.041081473795446,0.0413438685649876
0.02,0.055,0.038377204482513,0.0438029817892961,0.0320359000457402,0.0402976775213902,0.0369724311689375,0.04046152874038,0.0405362737607829,0.0428989170756187,0.0430988649889287,0.0426624639262198
0.02,0.06,0.0390972056106908,0.0465420444821586,0.0330825207316152,0.0425649986093451,0.0378242961330745,0.0419833686180664,0.0423156918648866,0.0458097806141937,0.0455801398859468,0.0452233892640928
0.02,0.065,0.0395893169985628,0.0479649218838611,0.0326350755593951,0.0439146344953553,0.0379142453328056,0.0434585646316634,0.0436930057130769,0.0472477264739815,0.0472653141453357,0.0462331526804403
0.02,0.07,0.039512822689591,0.050550244505243,0.0327843434634722,0.0465844417792549,0.0385425816745353,0.0453543725960093,0.0461261413096514,0.049790480074846,0.049886396114078,0.0487632027868272
0.02,0.075,0.0389320378811908,0.0524495304789859,0.0323237575269015,0.0486930785980036,0.0389065203736657,0.0470276169612489,0.0479985225983109,0.0517995811512732,0.05164852688997,0.0493402207178119
0.02,0.08,0.0392192265938261,0.0547266236112401,0.0322924165658744,0.0505692016774667,0.0384474714519683,0.0486466834479669,0.0492843790465137,0.0538319534240336,0.0536134536423561,0.0512796505279338
0.02,0.085,0.0389052275176113,0.0566488501163358,0.0326220682655448,0.0524905240357317,0.0389178468770098,0.0491973328601297,0.0506539301406426,0.0559469422514389,0.0560036953100232,0.0517083591113293
0.02,0.09,0.0384697848801403,0.0599685177644383,0.0326898934217577,0.0554995596929422,0.0385485145468145,0.0512513182121568,0.0529275961323706,0.0588897897234737,0.0584448376005165,0.0529124204576097
0.02,0.095,0.0384532518659978,0.0626225766765962,0.0325036131934512,0.0577857417262342,0.0393242201875149,0.052767540260935,0.0543147146823559,0.0614780407548198,0.0608569331153591,0.054646127576185
0.02,0.1,0.0387846651479557,0.0651412611655386,0.0331458400128232,0.060355852778396,0.0390817777529546,0.0545083203952836,0.0566493422643007,0.0642264674151025,0.063292708400515,0.056145949055311
0.02,0.105,0.038282616345341,0.0665055201397152,0.0326522413490499,0.061475564310595,0.039350954319762,0.0533007523697021,0.0556563925483812,0.0656962629904622,0.0639301662774763,0.0562197044384692
0.02,0.11,0.0395966427612452,0.0687666367650221,0.0331380060979649,0.0638444369876515,0.0398857774994508,0.0546195911739492,0.0572391680423411,0.0681480727087831,0.0664643176776052,0.0576323375087668
0.02,0.115,0.038152029346276,0.0714334906809409,0.0327641925632142,0.0662326684744435,0.0398636894547451,0.0544440840105829,0.0580759061136587,0.0702256140515192,0.0677150235026186,0.0563158535659788
0.02,0.12,0.0385765371096101,0.0730547246067789,0.0333332991947681,0.0684488745202556,0.0391957606654756,0.0546677024920319,0.0588163921009513,0.072308749754802,0.0691112716952102,0.0563257457161733
0.02,0.125,0.0371321912994018,0.0744248932275007,0.0320662343897225,0.0697484059101782,0.0375320225214397,0.0524543181861396,0.0567990313729191,0.073466199299602,0.0690242937502374,0.0550439270484797
0.02,0.13,0.0387528701719288,0.0774625541850025,0.0330948520977163,0.0723839373665478,0.0390295356007739,0.0555489755487437,0.0600064807090692,0.0765925119833027,0.0726807114823089,0.056208231038219
0.02,0.135,0.0383849752086753,0.0791103105793039,0.0320257520392985,0.07383903563554,0.0380451560758836,0.0528120454722737,0.058267882330048,0.0782628378495437,0.0719242624536849,0.0549468504817473
0.02,0.14,0.0387606493084408,0.0814544251359501,0.0329649890194783,0.0762997229840814,0.0387365749590089,0.0531289391847688,0.0583923046790853,0.0805289508344801,0.0735837930832319,0.0557089097925805
0.02,0.145,0.0371422053658515,0.0830817692198473,0.0319111927708758,0.077821595893027,0.0369287482745958,0.0512436754659071,0.056926986580443,0.08174282136002,0.073970810388168,0.0536384608296172
0.02,0.15,0.0379778445676431,0.0866141812379926,0.0323032606145701,0.0814402995211879,0.0376499917227564,0.0500760880727284,0.0562474309849936,0.0853180346542166,0.0747073950235354,0.0511286328125556
0.02,0.155,0.0370462752556466,0.0879578101157001,0.0323724347316055,0.0838321866199037,0.0365807703083673,0.0490440337464792,0.0559295001951939,0.0862144615069423,0.0742208377075118,0.050326756780565
0.02,0.16,0.0385411066950918,0.0910669978197744,0.0324802832846984,0.0865472831387211,0.036502930842817,0.0479310862503229,0.0546758688733084,0.088823623723626,0.075144010322189,0.0505178356396039
0.02,0.165,0.0370517610067266,0.0931704745320338,0.0324397297018393,0.0887496816088024,0.0366770541702723,0.0454140701232189,0.0523771574426104,0.0900012741696312,0.0740995060430913,0.047868240630809
0.02,0.17,0.0378681065844404,0.0949093284547903,0.0333653041528753,0.090001426887968,0.0369864144093568,0.0461729352625311,0.0526198886522687,0.0912957010492594,0.0745161573061524,0.0472635874885188
0.02,0.175,0.0376942489598137,0.0972682336712343,0.0324729333087826,0.0930518452867014,0.0364281060468623,0.0445927466848096,0.0501248673068078,0.092370272108223,0.0721522585559741,0.0469819812022897
0.02,0.18,0.0373487314028261,0.0996235240014664,0.0319768899610659,0.0951172981618147,0.0355813574201991,0.0412153110006419,0.0468404689458271,0.0938039101388036,0.0703336409091226,0.0448168727903804
0.02,0.185,0.0371463701616647,0.101110057774531,0.0311637271597064,0.0971723665954655,0.0346946989480179,0.0397515264017075,0.0448138774992411,0.0947008104334674,0.0700747488801781,0.0441034255578628
0.02,0.19,0.038398885596643,0.105015450825233,0.0329751642155818,0.100760182733225,0.0361358784129305,0.0398831526154955,0.0447373373570274,0.0966612754234197,0.0682872172822456,0.0436193488461783
0.02,0.195,0.0379255472582384,0.106621870454025,0.0326684058816705,0.102874222815271,0.0354956870451675,0.0388923514984594,0.0422744974588989,0.0971098299169411,0.0673205813774974,0.0426490216208445
0.02,0.2,0.038275346710731,0.107925071407124,0.032071430084553,0.104062311303181,0.0355998549942039,0.0383443542386034,0.0404248728240927,0.09737122616085,0.0659597364128797,0.0419806427152621
0.025,0,0.0395412425140836,0.0296445112064688,0.0336648560140963,0.0257792111098704,0.0323737544267952,0.0277117186210253,0.0269736752311931,0.0287037844510553,0.0289271104945489,0.0300747741857297
0.025,0.005,0.0394808609311493,0.0301956687146714,0.033866549905696,0.0270346335923167,0.0327399521766342,0.0290003643992031,0.0282350774204758,0.0291725078206066,0.0293224554020132,0.0312760108159691
0.025,0.01,0.0408925651163609,0.030892984390821,0.0341231081734872,0.0280110299561634,0.0342693328965564,0.0302748942748402,0.0293055329943595,0.030080698020818,0.0302835203931563,0.0319510249389162
0.025,0.015,0.0388559470816904,0.031326754286772,0.0340926990856177,0.0296652230963715,0.0337316314314723,0.0312365109816244,0.0305258628638675,0.0311400557129402,0.0312825837200472,0.0321753612362832
0.025,0.02,0.0400029616941457,0.0324426222945006,0.033524463484226,0.0296223608837856,0.0339166907608058,0.0312750290661358,0.0307287759430777,0.0319067566326982,0.0321139575800434,0.0337963476830441
0.025,0.025,0.039678312422244,0.0344135483994733,0.0341201450564758,0.0319932016857151,0.0350372478243182,0.0335313735920007,0.0330207466439917,0.0338755943162383,0.0342975269977482,0.035322722585001
0.025,0.03,0.0400927783538406,0.0348396787834442,0.033914751126362,0.0325665512165242,0.0357621017203091,0.0332317677356258,0.0330403665146083,0.034469380242046,0.0346547718539006,0.0351140794566269
0.025,0.035,0.0394228632416227,0.0369190722207891,0.0333385200770939,0.0344094635301816,0.0355480413832832,0.0356242924501228,0.0352979785097162,0.0366411830023073,0.036991255987754,0.0374736287641791
0.025,0.04,0.0384713889945527,0.0389699639996844,0.0336662240128452,0.0362856179865665,0.0355156761440173,0.0368941055785512,0.0366716086673164,0.0386008898629102,0.0385861140052623,0.039029418492105
0.025,0.045,0.0375733026276564,0.0392843260280029,0.0316633071510502,0.0364184194354179,0.0353267955149017,0.0366400061865116,0.0364499972305635,0.0386683922170148,0.0386465872888119,0.0386655866638115
0.025,0.05,0.0402341769405715,0.0434039324107832,0.034595806519832,0.0406584352528011,0.0383372572049913,0.0409266104141923,0.0408282033052061,0.0426920161178079,0.0428099787442828,0.042926258239615
0.025,0.055,0.0386404022028383,0.0439990894395205,0.033814053014489,0.0415108121288015,0.0375944833268953,0.0416747855910835,0.0416339734146784,0.0436113361855347,0.043749979507585,0.0440659312967277
0.025,0.06,0.0396746510494377,0.0469526702115402,0.0337861857065456,0.0438404930753585,0.0388256652751412,0.0438375703805309,0.0437486129664583,0.0464216686792854,0.0466607183345618,0.0461864247812428
0.025,0.065,0.0386679528027373,0.0480698285993197,0.0334681321361999,0.0450555918424091,0.0377869037585442,0.0440632814152622,0.0446165056044657,0.047501163832752,0.0475689133335943,0.0465041538747088
0.025,0.07,0.0387154422551871,0.0509371435946553,0.0339983967945412,0.0480564880861354,0.038803621840492,0.0469341266343532,0.0473314689318484,0.0505780008070627,0.0506171574618793,0.0493066558935985
0.025,0.075,0.0393116813425234,0.0529709988192539,0.0332700592374567,0.049686421489083,0.0388771424416352,0.0478266783080975,0.0484477714863093,0.0523347086873968,0.0522511628336069,0.0498228783033341
0.025,0.08,0.0384032772781015,0.0533617300243378,0.0324069928766632,0.0501930107791639,0.0384720194596139,0.0479526670206975,0.0488088344743506,0.052696971764512,0.0527820081912371,0.0503471917080584
0.025,0.085,0.0389106073871895,0.057216720263496,0.0339055727136403,0.0534062950292813,0.0391497198652752,0.0500572951312018,0.0516045335007988,0.0564664053437069,0.0563283639108096,0.0520540626918472
0.025,0.09,0.0386360785840132,0.0597911963007056,0.0334968720467596,0.0557175364501504,0.038911193279666,0.051658410476281,0.0531931533929639,0.0589133721338422,0.0584561599633606,0.0544382025117673
0.025,0.095,0.0390836153506368,0.061181882419059,0.034007358542215,0.0573484070382149,0.0396586633325841,0.0528113154264891,0.0543679122668312,0.0601946788472395,0.0597329123253845,0.0554096817918493
0.025,0.1,0.0385737472907211,0.0636143315011746,0.0337049161304266,0.0597849743784364,0.0389647325521694,0.0534101563937959,0.0561441770447566,0.0631234435292123,0.0621366436077357,0.0553288798972355
0.025,0.105,0.0387046955397213,0.0657933514324972,0.033002416826424,0.0619636510322534,0.03923850905393,0.054402228325482,0.0569343091212313,0.0649253781539874,0.0639319963779712,0.0561371532659455
0.025,0.11,0.0382867978543835,0.0691018784811711,0.0332371360700504,0.0648788856739928,0.0386593140086228,0.0558597256545076,0.0591631484888993,0.0682226015603546,0.0667857815422494,0.056849707940433
0.025,0.115,0.0377193560805556,0.0712992465122909,0.0335384439890671,0.0669407776866084,0.0382914507389813,0.05598392325589,0.0597247542272608,0.070426422594275,0.0681772457033923,0.0567125038559526
0.025,0.12,0.0388837562577776,0.0742102082887441,0.0342979713130817,0.0698072868462708,0.0399010546650203,0.056561344238759,0.0607990649688696,0.0732487040086333,0.0701332071249968,0.0576592216086158
0.025,0.125,0.0378387870224941,0.0752241738260687,0.0331703066813253,0.070773102425929,0.0378432514682393,0.0560345840812017,0.0601937630055119,0.0741767883363296,0.0708151873814971,0.0569222485688447
0.025,0.13,0.0387003805441151,0.0784553827107556,0.0335618220708565,0.0738927081931661,0.0385995721437465,0.0562728980947742,0.0608783177824608,0.0773495533058933,0.0726375749788186,0.0573218944048649
0.025,0.135,0.0389658124400099,0.0794418263148165,0.0333083744347903,0.0752135293731475,0.0394840159046195,0.0550936025063669,0.0599772701619471,0.0784377184532612,0.0737365636811013,0.0566946426266777
0.025,0.14,0.0380005271779659,0.082802429378027,0.0328498064784728,0.077965236807583,0.0380725026263851,0.054317265773647,0.0599595252294542,0.0814750468928203,0.0743521785060171,0.0551509946911386
0.025,0.145,0.0371134976773441,0.0840867432466698,0.0318801804948979,0.0795275195679692,0.03683155487609,0.0510450482155055,0.0573691455216457,0.0826927726358317,0.074304530144369,0.0519778319965212
0.025,0.15,0.0385446067141136,0.0863313689275423,0.0334377478630372,0.0817667057012647,0.0383042671661373,0.0532227271092019,0.0591444654347695,0.085200896016524,0.0753420896696109,0.0535563068976999
0.025,0.155,0.038144010159213,0.0890691779328595,0.0330465831372698,0.0844258809473433,0.0377007867945067,0.0511676687335037,0.0573864351412571,0.0869376546228209,0.0756222730410033,0.051298190635793
0.025,0.16,0.0373335074695276,0.0909309214062394,0.0330983156966548,0.0867027974780596,0.0369210256188115,0.0499906649139025,0.0570099391488181,0.0888474402917228,0.075327620534621,0.0508391429045095
0.025,0.165,0.0382706979713273,0.09277424328442,0.0331738497684609,0.0882626682664431,0.0379256029753532,0.0489128494274553,0.0550165965694793,0.0899186784381237,0.0739676684012088,0.0495565322430479
0.025,0.17,0.0370739169591833,0.0959975128602894,0.0333562992752022,0.0916531873614263,0.0360600142304406,0.0472988819833892,0.0536721741058377,0.0922847594838387,0.0741238327510067,0.0478523920462939
0.025,0.175,0.0379816029463154,0.0978483164459497,0.0328891312584078,0.0934779993059572,0.0360964500674892,0.0453969591570214,0.0507691023920393,0.0930834574309003,0.0734281761758368,0.0458660983084276
0.025,0.18,0.0375039610552165,0.0996207184411637,0.0322333181744573,0.0955369683035785,0.0347565215453614,0.042475782881122,0.0478342102476794,0.0943266205649099,0.0719585631518326,0.0451719008602579
0.025,0.185,0.0375172931879958,0.102004884794642,0.0323040346494845,0.0980642908185144,0.0360688963207547,0.0411997692320811,0.0469150225677014,0.0950412472743304,0.0700756663576377,0.044487858157877
0.025,0.19,0.0370570724107448,0.103657381829494,0.0322469392241196,0.100284062221069,0.035353740418274,0.04015634267853,0.0445727149623718,0.0960939968648118,0.0680673265561755,0.0428296334168738
0.025,0.195,0.0379462844536445,0.105848919243096,0.0334478048152836,0.102462713346352,0.0359784671877901,0.0404798997773356,0.0447496463288942,0.0963977487852715,0.0678747428701497,0.0433380908144206
0.025,0.2,0.0373435027314391,0.108460530295566,0.0328793024732804,0.105322185256039,0.0345045566319813,0.0397597070763616,0.0426144608067818,0.0972023027700111,0.0643095940373275,0.0415766307367949
0.03,0,0.0396281392477519,0.0297626717048162,0.0343718142205032,0.0257818471253662,0.0321195310244014,0.0281250051015903,0.0270748705479334,0.0287789477018421,0.0290197963747533,0.0303272582410956
0.03,0.005,0.0409100832019955,0.0316170268676108,0.036498776400048,0.0285646654831129,0.0343814006910652,0.0303606247884406,0.0295661522614157,0.0308675367092492,0.0308819967235419,0.0323125766043446
0.03,0.01,0.040196611149546,0.0316829956794923,0.0352176055709794,0.028467875516646,0.0340379240137661,0.0300635852841526,0.0293515580911203,0.0309651767950655,0.0310667440676078,0.0322248065799859
0.03,0.015,0.0398497614044188,0.0319405204014144,0.0350208880719465,0.0297663700090204,0.0345960644639699,0.0316534825323897,0.0309925481163931,0.0313592604573512,0.0316199128630588,0.0324993074840744
0.03,0.02,0.0404621888020847,0.0325702887973614,0.0342863521179501,0.0298827491118729,0.0344862490790087,0.0315277045733242,0.0307165219759042,0.0323637868393462,0.0327507634456199,0.033795619682033
0.03,0.025,0.0391169459198778,0.0333270519210265,0.0347199134375776,0.0318278139214273,0.0349944724093635,0.0324568712080557,0.0321792754758718,0.0334615964913953,0.033473825978385,0.0344181384077223
0.03,0.03,0.040201832208255,0.0362313177551354,0.035495843093847,0.0339963700076631,0.0367876722891534,0.0351305769467116,0.034571671180173,0.0359178334195204,0.0360347657475548,0.0370540151209074
0.03,0.035,0.0393048542187097,0.0366361510819157,0.035283335466636,0.0353638375176933,0.0371410998213493,0.0359164735992084,0.0354932424221478,0.036438965523007,0.0365302586865631,0.0373762391929608
0.03,0.04,0.0392106650373232,0.0391831524939344,0.035088201544085,0.037353924720446,0.0369376049540221,0.0378584046789305,0.037495571674411,0.0389682959983371,0.0390632457617229,0.0389326477090604
0.03,0.045,0.0398903067914019,0.0406095906324186,0.0356533861782979,0.0393578817018743,0.038151921904954,0.0396351509879344,0.0396554233577102,0.0404108877675474,0.0405789187853918,0.0410238925133145
0.03,0.05,0.0402116318950421,0.0423879949037612,0.0350002490795566,0.0402105917667081,0.0384353557125114,0.0407416002534516,0.0402822057164776,0.0422876781433292,0.0423429206680124,0.0423973991549015
0.03,0.055,0.0396346437022568,0.0443023408350535,0.0347650515617959,0.0420301314719526,0.0384631546778562,0.0420482315747066,0.0417535856937353,0.0442128260525715,0.0444811944815692,0.0443963295292737
0.03,0.06,0.0393691489944986,0.045952417563743,0.0349460055958811,0.0442743878806203,0.0388857604215467,0.0436148254354718,0.0438219009871105,0.0456696904172418,0.0460168427909898,0.0451630833251
0.03,0.065,0.0401328813766018,0.0483653328256474,0.0352576750081219,0.0460749829028528,0.0396264279912802,0.0453471962421932,0.0456453385049724,0.0481613598213513,0.0483490586801355,0.0474737288839955
0.03,0.07,0.0397296618872386,0.0515015569042107,0.0349015655295002,0.0488168501594352,0.039785501687649,0.0475856524197624,0.0481110445196744,0.0511457020267368,0.0508946421870353,0.049260560641661
0.03,0.075,0.0383778030911726,0.0517985981676613,0.0344134918709853,0.0493262120903338,0.0392218561324605,0.0477265682230157,0.0484854455601725,0.0512723357573388,0.051167842284851,0.0495304784222743
0.03,0.08,0.0387369056258524,0.0550607367484659,0.0347701467286445,0.0525437424689056,0.0391852921436054,0.050370224348313,0.0514244586877948,0.0547855854570269,0.0544854460104545,0.0519695247773018
0.03,0.085,0.0386212724018381,0.0574027061082312,0.0345273711071496,0.0542370890377962,0.0394314966600009,0.0513513839011817,0.05267113759091,0.0570385168030572,0.057151455238338,0.053091173910874
0.03,0.09,0.0388963975440177,0.0593243778661675,0.0348105966259117,0.0564107883978154,0.0394272137125608,0.0529248089151007,0.0545486821352576,0.0591606736409442,0.0586840897145689,0.0547820354798251
0.03,0.095,0.0387307014590911,0.0623793712062032,0.0348321145578525,0.059465846133394,0.0399735726295631,0.0539915763756124,0.0559173311411709,0.0618177585366106,0.061258757440694,0.0554774618759712
0.03,0.1,0.0392325636606939,0.0647792920115938,0.0348616975799256,0.0614505918507717,0.0405351079600501,0.0554065456692343,0.0573757563504205,0.0637229047381323,0.062785922774815,0.0565182566230754
0.03,0.105,0.0381214095757912,0.0654643022940211,0.0343748733987546,0.0622012252123465,0.0391499785925733,0.0549005868506514,0.0573204352099976,0.0647763584586825,0.0636885630914203,0.056018684105992
0.03,0.11,0.0395123804339248,0.0683833655959635,0.0340054761178765,0.0645870162516975,0.0395728798145876,0.056404333504628,0.0590279839013894,0.0679076253631973,0.0663832273904755,0.0580048863091646
0.03,0.115,0.0386630820249329,0.0714118945387835,0.0342380442717156,0.0672518850675345,0.0397493890869918,0.056938091907007,0.0599779590717625,0.0705197683669507,0.0690439048458555,0.0572788533977019
0.03,0.12,0.0375774797140382,0.0733318374385092,0.0335747021388757,0.0693508852429256,0.0375122473144585,0.056630780071594,0.0603067510186479,0.072370534646632,0.0696623184315078,0.056830108918939
0.03,0.125,0.0379218162382626,0.0755282632111176,0.0337715664922415,0.071324746191072,0.0382856822604197,0.057261720760999,0.0619358824543299,0.0745451975551376,0.0710086630796451,0.0579329662219017
0.03,0.13,0.0384193313502751,0.0775788611204344,0.0337024572317431,0.0735375168530486,0.0373220552989167,0.0564277413884126,0.0615709328584753,0.0765692970575108,0.0719060547191489,0.0559272530359351
0.03,0.135,0.0397146137576636,0.0807533718144289,0.0344358571098797,0.0763554375845377,0.039381212930201,0.0563508624713351,0.0616867308115677,0.0797834479260925,0.0746799271465835,0.0578720654876663
0.03,0.14,0.0378653645499487,0.0818618146424144,0.0333003966852212,0.0780217359222981,0.0378025427593549,0.055579691916859,0.0609276221486453,0.08099062406096,0.0737261414591829,0.0552188430636811
0.03,0.145,0.0391014083110664,0.0850896249846642,0.0349064185463888,0.0812540383221333,0.039547764975988,0.0549247802477777,0.061318551084948,0.0839651859678294,0.0757101109767683,0.0554712906214645
0.03,0.15,0.0384421785431199,0.0865170903825634,0.0340380256957295,0.0827205175929423,0.037995956423129,0.0538725233569336,0.0595352884122858,0.0853322702868599,0.0760445995880672,0.0537303063497659
0.03,0.155,0.0379462959120499,0.0896125736718227,0.0339264933921637,0.0850105184355069,0.0371168680012076,0.0527830830127863,0.0589151695678368,0.0879268475401383,0.0754514599592245,0.0532154189396412
0.03,0.16,0.0378921273236334,0.0909675562412564,0.0343224440115195,0.086974133065219,0.0376020610005007,0.0510439228096409,0.0579200387114023,0.0890110476919158,0.0753987256992855,0.0512945351324541
0.03,0.165,0.0380422752345402,0.0931460643291706,0.0342503361710922,0.0893207567549481,0.0368631063706872,0.050078406962619,0.0568923292487687,0.0897809547927543,0.0755623329629973,0.0505934139195585
0.03,0.17,0.0381484166979993,0.0953554575129853,0.0351630345183498,0.091792735569852,0.0372774807367507,0.0494692460631171,0.0570348679370042,0.0925086793806786,0.0757448980258738,0.0501987603638428
0.03,0.175,0.0374042370527023,0.0975230788188817,0.0334648022964527,0.0939726744467088,0.035923171875372,0.0462928455680858,0.0526949476742597,0.0937389316730635,0.0743609855852119,0.0478013532951834
0.03,0.18,0.0381188092907781,0.0998425532034221,0.0331263387954657,0.0963886652890434,0.0363595137947096,0.0448171723443255,0.050406614960514,0.0947828797016064,0.072479324063937,0.0462481814198057
0.03,0.185,0.0366582724233696,0.102477048846689,0.0331061678537957,0.0986228038871561,0.035154857952842,0.0439717396850638,0.0491426239855957,0.0963013398153397,0.0714906299231289,0.0446145918692724
0.03,0.19,0.0381842997876342,0.103513635634862,0.033524316415649,0.10020472194868,0.0367172190648496,0.0429517544716402,0.0476980181745262,0.0965230902960075,0.0692834131078432,0.0437849210032598
0.03,0.195,0.0370849439256765,0.106125089230158,0.0331656875381694,0.10283530089072,0.0349334074076667,0.0404428305718105,0.0455543225716103,0.0969198832885778,0.0669610422579743,0.0415989055004092
0.03,0.2,0.0372687534718816,0.109202871719916,0.0332550562035113,0.10597833732124,0.0349482755118385,0.0397565199865568,0.043356156119874,0.0970150151594211,0.0644894121252235,0.0418393261583328
0.035,0,0.0414870770562919,0.0306391632240184,0.0361804469900254,0.026807541487613,0.0346171092060018,0.0300864952888023,0.0287264309408816,0.0292848103932453,0.0295495966214994,0.031816532060668
0.035,0.005,0.0395585590701924,0.0303299954692224,0.0365968318096258,0.02777933227612,0.033230132668675,0.0300025801547895,0.0290684443378924,0.0300439946857697,0.0301910522356132,0.0315834770355806
0.035,0.01,0.0388926460749672,0.0305550024962791,0.0357774627094945,0.0285225889844664,0.0339933613583538,0.030254106137749,0.0296851368527068,0.0303970317526865,0.0305062788716702,0.0319311109487476
0.035,0.015,0.041416109987055,0.032331381707838,0.0368022476766295,0.0304356592032579,0.0358416052467615,0.0320129398038315,0.0313691823399607,0.0320501073326795,0.0322947439149466,0.0335937588938935
0.035,0.02,0.0399182491089838,0.0334166377902874,0.0357322314827366,0.0314624546990167,0.0350352855419271,0.0326743598851823,0.0322650993865545,0.0332340736462479,0.0333021312050192,0.0339692630597857
0.035,0.025,0.0398577929314316,0.0337034271393775,0.0359816449067925,0.0326689930324232,0.0363516459366389,0.0338095111132665,0.033194092340883,0.0339793239077053,0.0342173365657869,0.0351750568797835
0.035,0.03,0.0395185735113178,0.035289809330901,0.0366721390205134,0.0342591071966036,0.0358549248175306,0.0352294428832729,0.0346959720380548,0.0356539881543287,0.0359034882049188,0.0364768166415141
0.035,0.035,0.0405411281845648,0.0376598482467524,0.0370359998992741,0.0368327676970448,0.0375280559381049,0.0378062996762181,0.0371889544979845,0.0378769930676741,0.0378938305207546,0.038653898277364
0.035,0.04,0.039907394803676,0.0377554479588693,0.0364329684296852,0.0373452649358915,0.037636467996797,0.038057265514369,0.0376589359427165,0.0380515059349864,0.0381287938638862,0.0388696820217979
0.035,0.045,0.0396244869828824,0.0413521701975144,0.0367116087986904,0.0405225696992572,0.0387156827867664,0.0405256525528918,0.0404649259854788,0.0417434720012317,0.0417582191911222,0.0416668485959231
0.035,0.05,0.039539813871608,0.0425216315682602,0.0363074645475989,0.0414755785097533,0.0387809081631987,0.0413733121651893,0.0413942113583536,0.0425902177917672,0.0425317105981017,0.0425533814443555
0.035,0.055,0.0391326870201743,0.0437754958440391,0.035916058560151,0.0430292289381231,0.0382779379307424,0.0425107178230695,0.0426703534736469,0.0440477095440727,0.0442258726621992,0.0440047699843414
0.035,0.06,0.039202443735679,0.0468445964335197,0.0359829299048352,0.0454229591905167,0.0392519223184699,0.0449127243380313,0.0452131212874205,0.0468273364433679,0.0468829379992195,0.0463513050061642
0.035,0.065,0.0393358653992101,0.0487687527827949,0.0361020092505623,0.0469477941885307,0.0395868616953102,0.0462638958787687,0.0464642127029882,0.0485241321380682,0.0486450624445019,0.0473111582966105
0.035,0.07,0.0397997962090397,0.0506767231568734,0.0356269684468257,0.0488106937026555,0.0401275621220525,0.047502134265746,0.0481630809304656,0.0505743474773096,0.0503533236097272,0.0490334144722111
0.035,0.075,0.0386175219367286,0.0531567831061845,0.0361946876827392,0.0514997060266433,0.0397534176193452,0.0495884066548395,0.0503282697772948,0.0534485692995912,0.0533536352506247,0.0510060472435892
0.035,0.08,0.038985439434953,0.0557355652215857,0.0352572308724198,0.0532265326938864,0.0399414428602313,0.0509226629361577,0.0518379668855818,0.055395662929561,0.0552482306346514,0.0521258500538774
0.035,0.085,0.038086588512382,0.0582144001305882,0.0353123488819237,0.0560107102913465,0.0388636617954561,0.0533972510733601,0.0541118912057799,0.0579751267170797,0.0580098002579898,0.0540104020035934
0.035,0.09,0.0387064923711808,0.0594660743645616,0.0361477225048131,0.0573795743961205,0.04071463204096,0.0543351848877985,0.0552683128314659,0.0591448871975748,0.0590223643669266,0.0553495085768833
0.035,0.095,0.0400241206559347,0.0620121042064413,0.0354632175954926,0.0592867623542324,0.0406124451533411,0.0551359109383576,0.056597395642213,0.0617335282390108,0.0612650455833667,0.0572810068927697
0.035,0.1,0.0386321564894963,0.0629750549028576,0.0355238403000604,0.0604459506319058,0.0398304646600294,0.0543915016688817,0.0567581399597073,0.062615777962335,0.0623400432075812,0.0564599594025209
0.035,0.105,0.0388095409408552,0.0662986587501351,0.0350865566181783,0.0634322049705545,0.0396314847715535,0.0565547594039486,0.0588223683326642,0.0656492893258377,0.0647516013055284,0.0572935404881251
0.035,0.11,0.0379878817248142,0.068529361995529,0.0343406292155073,0.0656015023948508,0.038646496068811,0.0564422464258987,0.0597159190988538,0.0678404062722977,0.0662602429483372,0.0575290606549594
0.035,0.115,0.0385091333533368,0.071342727292816,0.035938171642614,0.0679856878140689,0.0398672708960743,0.0581192667106765,0.061769988018518,0.0711050823118097,0.0691834593839263,0.058629307136942
0.035,0.12,0.038634834267028,0.0733452568038293,0.0350774260150105,0.0700036742050264,0.0392466425536392,0.0585053271996067,0.0621991234660562,0.0729969945238321,0.0703204900896938,0.0578484468762877
0.035,0.125,0.0381473025051693,0.0760651339680196,0.0353710187807747,0.0729239683936136,0.0392325219649627,0.0586045326781597,0.0629388132942963,0.0751388015009844,0.0717689128726783,0.0583904445524592
0.035,0.13,0.0400699758811877,0.0773142175735646,0.0355071664430016,0.073680123423601,0.0406615056933081,0.0583133846465016,0.0625630357520243,0.0767541520830813,0.0731997563240965,0.0579553459697952
0.035,0.135,0.0391381749899449,0.0800852378767512,0.0357745267271576,0.0763856459421761,0.0390906276251614,0.0594399848889175,0.0638054653057718,0.0791521605215857,0.073934014111893,0.0576411209177248
0.035,0.14,0.0389398411530112,0.0821823396209671,0.0347204593941554,0.0785923016578397,0.0390376212535089,0.0569106520983929,0.0631779943358897,0.0808679330071221,0.0750394090952816,0.0565056413831357
0.035,0.145,0.0386845428233491,0.0855679826879583,0.0360646036448927,0.0817296856051445,0.0386087361042023,0.0579051789475338,0.063247497488751,0.0843437265035279,0.0762070599457595,0.0560470163677846
0.035,0.15,0.0385040594431039,0.0870260261808744,0.035069802368294,0.0832516729178877,0.0384797482027712,0.0562476538301289,0.0618205693365182,0.0857399774852138,0.0757100478871043,0.0563550836307821
0.035,0.155,0.0377855390867571,0.0885944127210545,0.0346694672419503,0.0851776927644578,0.0372954910790031,0.0533998251024244,0.061222083492685,0.0872308503846311,0.0766067837307658,0.0534203587194646
0.035,0.16,0.0385856030453024,0.0908286109327892,0.03509272151403,0.0875783013362805,0.037438306942168,0.052791949979909,0.0598958906549808,0.0888529018244062,0.0766240528823486,0.052520347367701
0.035,0.165,0.0381879878769008,0.0927847189663224,0.0350887518397787,0.0896754115873429,0.037568725511635,0.0527014981974413,0.0592758496877694,0.0901212249520412,0.0756337863917324,0.0513599081556061
0.035,0.17,0.0378173656281859,0.0954808223878563,0.0349584958103333,0.0923236948867548,0.0370241635647784,0.0498721035108894,0.0559502468353961,0.0922214917441172,0.0743988911434476,0.0485178720383239
0.035,0.175,0.0382683100248998,0.0985052439627383,0.0351274001138011,0.0948608901546135,0.0368600208737934,0.0490996819773009,0.0564868576376741,0.0942592181252097,0.0763406651736566,0.0484791171014235
0.035,0.18,0.0369762076198271,0.0989740403098924,0.0337102229777544,0.0959623197828884,0.0360256939751517,0.0454950019349133,0.0517255781879844,0.0943009164418751,0.0724347583535122,0.045435659845237
0.035,0.185,0.038765388357878,0.101558872732198,0.0340807795213804,0.098330751800407,0.0369253811917157,0.0438942104629945,0.0498786107420942,0.0951444317466869,0.0712247685183232,0.0452630211208838
0.035,0.19,0.036793091217613,0.10304870142808,0.0337048147506893,0.100513523210095,0.0356629589244599,0.044232250870646,0.0495624691826178,0.0965255417112003,0.0694191940328872,0.0429420419674084
0.035,0.195,0.0369640814972926,0.1047204163052,0.0338798434509644,0.102417674242442,0.035345888867477,0.0419470499061679,0.0473134568117924,0.0954700399010556,0.0676770188011178,0.0426019160492498
0.035,0.2,0.0367131316778252,0.108509090092914,0.0335802345132161,0.106080704052471,0.0349585631288555,0.041143684033178,0.0441067053057784,0.0968962052379378,0.0644068676941907,0.0410145427269929
0.04,0,0.0404735435274823,0.0305096160463392,0.03879271029243,0.02745138017487,0.0340341367566889,0.03049223538419,0.0296928643869176,0.0298018544063195,0.0300619433474541,0.0316846404745685
0.04,0.005,0.0410110646206236,0.0302767731363871,0.0377206208267623,0.0281730659259863,0.0351875947952483,0.0309703446166718,0.0298779241966628,0.0298062106690447,0.0299187905668738,0.0312934873242693
0.04,0.01,0.0399160233941861,0.0311874297279946,0.0375085546358848,0.0295739146688957,0.0349226250466334,0.0314949977852562,0.0309476718648383,0.0311272311190482,0.0315509399177348,0.0328783209487303
0.04,0.015,0.0403100311074507,0.0320586101547134,0.0371795885655076,0.0305158436502166,0.0352166815682492,0.032289001003519,0.0314920977342111,0.031767613714424,0.0319147613801551,0.0330327677701481
0.04,0.02,0.0406556151220327,0.0323742104514892,0.0375567071581944,0.0311332810844061,0.035834913603648,0.0328269305808606,0.0322189372559538,0.0329182122015569,0.0331903595511235,0.0341510349883633
0.04,0.025,0.0387902248396886,0.0333774306893894,0.0374278825289413,0.0329107243835969,0.0357203615947862,0.0342069897941646,0.0335183559341684,0.0337703222836417,0.0339566176741174,0.0349791472767355
0.04,0.03,0.0401000830892097,0.035703376051792,0.0382747305135859,0.0356894415241472,0.0373053166830644,0.0363521339125814,0.0362171728920798,0.0362101543131996,0.0364509035098639,0.0373515907780824
0.04,0.035,0.0389843713677281,0.0371629441722246,0.036739650447484,0.0366216222305626,0.0371633577211865,0.0375009014940075,0.0369668190144385,0.0376378097092673,0.0379340407606029,0.0383864311652479
0.04,0.04,0.0390871043639145,0.0379994613411334,0.0367698669105876,0.0376573777553208,0.0369920567399325,0.0384258067910677,0.0380800238268275,0.0384629793722167,0.0385110535696738,0.0390980274596326
0.04,0.045,0.0394327661068783,0.0402709683952108,0.036321740399584,0.0395732855915637,0.0383140620067405,0.0398142076519153,0.0398833929238177,0.0406194729233672,0.040660197474795,0.0412675880318008
0.04,0.05,0.0392157148831828,0.0419703920859245,0.0373767167379637,0.0417275511993234,0.038716900658783,0.0418495083569921,0.041799387117834,0.0424919121555504,0.0426348564521328,0.042836252063576
0.04,0.055,0.0390350480907828,0.0436105700209614,0.036845897110787,0.0432412078936619,0.0387444559932917,0.0430762044194039,0.0432436605029484,0.0442228760264713,0.0442882248502197,0.0438604608673893
0.04,0.06,0.0402971194647602,0.0462112253831922,0.038359128229159,0.0461056747042989,0.0409808733856983,0.0458905616070171,0.0459021746139477,0.04694972733025,0.0472160233758947,0.0470905386697613
0.04,0.065,0.0392788492731349,0.0487911829590143,0.0372299753534159,0.0476031441579345,0.0399903247413386,0.046867510198732,0.0472481513590297,0.0490614263077123,0.0492364235632009,0.0483848861000072
0.04,0.07,0.0385082068714269,0.0502650799806555,0.0366545163513985,0.0495769333169312,0.0401656020005064,0.048025339485636,0.0486730323791606,0.0507382085302752,0.0505967963270511,0.0491385529856764
0.04,0.075,0.0400428713348411,0.0533446920798549,0.0372648209292309,0.051970761478318,0.0414282142521969,0.0502330678598144,0.0512168693308924,0.0536277803527034,0.0537620743897093,0.0519709163468001
0.04,0.08,0.0395965135746053,0.055445731435367,0.0374012449558262,0.054142270670243,0.0408315091352315,0.0520727552361231,0.0528870674668745,0.0557363628657587,0.0555999723211125,0.0531151720969185
0.04,0.085,0.0387494728045777,0.057300480802804,0.0362393685968125,0.0556603562839318,0.0405582282773693,0.0526337503631019,0.0536217533920798,0.0574274642083516,0.0572104163774838,0.0534602944362287
0.04,0.09,0.0384638430415734,0.0593666634269272,0.0363916662399815,0.0575765701850027,0.0399650508674794,0.0538814349113868,0.0555504848722304,0.059230765300476,0.0584683503540154,0.0546747742489465
0.04,0.095,0.0394819373009153,0.0627191971343799,0.0372648550861081,0.0606940449714683,0.0407149655295763,0.0563376300826388,0.0577520832683873,0.0626056494200797,0.0618176984474775,0.0565728357811194
0.04,0.1,0.0375702629683099,0.0642537079972345,0.035907990119181,0.0615280594702269,0.0389319479033167,0.0561973255189579,0.0581016354375795,0.0640066762780716,0.063294209017269,0.0561779022728311
0.04,0.105,0.0393460865244919,0.0657175577488538,0.0356093798964205,0.06283965049417,0.040091576433397,0.0570457757918785,0.0596028847544356,0.0653315164508704,0.0646378492313453,0.0579332961462636
0.04,0.11,0.0386439528200968,0.0680330670228892,0.0370544155109632,0.066026271281334,0.0399936827319702,0.0582889759916648,0.0610491227980768,0.0679939981902238,0.0670332863371896,0.0578270611587221
0.04,0.115,0.0386472247610268,0.0711114535475918,0.0352466971517231,0.0682643223810842,0.0390282262364523,0.0587989273643168,0.0620863855347636,0.0705315841493005,0.0687750487531002,0.0585091622427399
0.04,0.12,0.0389981140875752,0.0744371747405876,0.0363165124294747,0.0709787098860053,0.0390703079685977,0.0598300715263769,0.0629700030200956,0.0737629539345935,0.0710230569966837,0.0594414061080402
0.04,0.125,0.0385243641990074,0.0741522169292075,0.0358281318671225,0.0715112814724552,0.0383184644042728,0.0594575362056235,0.0634262076681744,0.0735988712700865,0.0708143547009392,0.0582530897587975
0.04,0.13,0.037664509301667,0.0778476037409193,0.0356728024499076,0.0749128167325737,0.0375771365933044,0.0599564614008584,0.0645737480821022,0.0768776940373292,0.0724452406562848,0.0576803811416091
0.04,0.135,0.0383705711406375,0.0809709850032163,0.0360042940363293,0.0773005620820263,0.0388204987224957,0.0584287525905211,0.0641819850730038,0.0803236120501219,0.0750462673134786,0.0580781492121522
0.04,0.14,0.0388456570413185,0.081432519747327,0.0357583851197768,0.0787368667415497,0.0384965350944718,0.0583801118544689,0.0640285147121655,0.0810401163634965,0.0754480033937705,0.0566591317580309
0.04,0.145,0.0383467673261097,0.0854222546600012,0.0355503551945585,0.0820847847442291,0.0389159028950334,0.0579459180027887,0.0638991361600437,0.0841990323618304,0.0766851496429661,0.0559583769436845
0.04,0.15,0.0394169824716557,0.0873671412633893,0.0356755348307211,0.0835548233460113,0.0385980791986658,0.057950868388827,0.0639518454501873,0.0863094741868183,0.0774781299182383,0.055863927487164
0.04,0.155,0.0381601186245294,0.0889474729838037,0.0359856374868103,0.0863221742538608,0.0385646651557569,0.0568916470419646,0.0625885271326282,0.0880583558167427,0.0778261781409536,0.0535343311216774
0.04,0.16,0.0381890080742829,0.0909338855485027,0.0358526225364253,0.0879791176499254,0.037872155479967,0.0541370985091758,0.0610221172476317,0.0891985429793373,0.0772618001998519,0.0512372983318561
0.04,0.165,0.0383129829581633,0.0940516480657,0.0358578959542322,0.0908552123235918,0.0381224597206136,0.0532366568400214,0.0613968052895277,0.092133893702859,0.077709625288594,0.0517809799583581
0.04,0.17,0.0383663250199522,0.0971521080431462,0.0366574448464616,0.0937327866059124,0.0387020973177557,0.0519474922332661,0.059716378196819,0.0939910994775513,0.0773718412998796,0.0510977031683269
0.04,0.175,0.0378955516592693,0.0978385388826837,0.0348310757180723,0.0945722785300763,0.0370285236150077,0.0493671611408521,0.0562032373197356,0.0939021317507755,0.0746903852616555,0.0487183007926858
0.04,0.18,0.0366034403282107,0.0995784150804547,0.0343252765690611,0.0966174774657199,0.0354004198543971,0.0472322757780571,0.0541867538420237,0.0941828625462499,0.0724745570519975,0.0456702955625862
0.04,0.185,0.0371355395990496,0.102654660059943,0.0347494218136042,0.0999254438738696,0.0361376273091092,0.0459677769479708,0.0528965856796687,0.0966579088743153,0.0717076960996441,0.0437722592740805
0.04,0.19,0.0385236345494059,0.103426414772889,0.0361163954248492,0.101561947268547,0.0371983893135628,0.0464086778691792,0.0523117752899006,0.0969328928464705,0.0719264902427989,0.0450543409771347
0.04,0.195,0.0374175960875084,0.107199083295202,0.0356738693690516,0.104657725874113,0.0363311934662926,0.0443023580713516,0.0496613254798919,0.0978517148089547,0.0692470424529738,0.0436259181488087
0.04,0.2,0.0374848547366531,0.108565951199272,0.0347041354157639,0.106062490830049,0.0356453817965437,0.0411343225264489,0.0465020520484263,0.0978244349021351,0.0680418221638582,0.0425158158542145
0.045,0,0.0400210872240774,0.0301732485465251,0.03953695734704,0.027323911225202,0.0339936626362862,0.0306603670239124,0.0287747777552104,0.030220460089478,0.0302911432490888,0.0320656021000777
0.045,0.005,0.0412472890211391,0.0306164955397818,0.0395254052606038,0.0282644023219489,0.0350940185032363,0.0323195799400963,0.0305477901090521,0.0300590036640977,0.030326648866722,0.0324016559051982
0.045,0.01,0.0391021537403247,0.0306363875671239,0.0382770149117,0.029331144303808,0.0341165267118553,0.03128569824809,0.0302305535965177,0.0305147326748064,0.0306126687183728,0.032012885722993
0.045,0.015,0.038059097780478,0.0306439735175613,0.0389627270317171,0.0304186788996357,0.0335807260200835,0.0321076966727743,0.0315075698825266,0.0310504030731475,0.0312966624042918,0.032132585051055
0.045,0.02,0.0408847934341695,0.0328387570550767,0.0398267506243155,0.0328250290929326,0.0372015234187787,0.0342454079866302,0.0336180156060822,0.0334981949939961,0.0336657139955156,0.0352207456880961
0.045,0.025,0.0398996192264761,0.0344780814931256,0.0388337694325986,0.0344100610618496,0.0368286380960195,0.035435037203042,0.0350667975474872,0.0349952137381251,0.0350983428585165,0.0358998073508468
0.045,0.03,0.040575132681886,0.0362790446536573,0.0396234933195824,0.0366934994103038,0.038294969807316,0.037739095187235,0.0372370977108937,0.0370660008341961,0.0370898300773311,0.0377044031709779
0.045,0.035,0.0402379652544893,0.036507686138116,0.0386267263333442,0.0370241782727715,0.0380041907348989,0.037870126944558,0.0375951545113262,0.0376359187975142,0.0378614958986794,0.0382554643102976
0.045,0.04,0.0398128549134959,0.0399731353212184,0.0392043302121571,0.0403896709075432,0.0387236100984159,0.0408227374176295,0.0406252354073284,0.0405021565980274,0.0405035291210454,0.040659327149706
0.045,0.045,0.0393767602281205,0.04086500672895,0.0388590160826388,0.0411029543974707,0.0391227282237299,0.0415282108950225,0.0412505207091375,0.0419543996973031,0.0420375043318833,0.0424032735377819
0.045,0.05,0.0389131849834714,0.0416683017039194,0.0396809517003766,0.0428253419504358,0.0396377994623048,0.0430300669918602,0.0428654307429602,0.0432371118710118,0.0433520271084598,0.0433223319086654
0.045,0.055,0.0403940694009268,0.0444064002416694,0.0384192001151036,0.0440498308302341,0.0403141661680061,0.0439894511346395,0.0441234480265325,0.0452449915442516,0.0454371849592,0.0452512404590734
0.045,0.06,0.0389514259275859,0.0460360475842465,0.0382246198910172,0.0460451767003471,0.0402040457477527,0.0452848314249762,0.0454193232230863,0.0467049580856564,0.0466442496977296,0.0460051879795367
0.045,0.065,0.0394102107282205,0.0487981438315266,0.0382296540080764,0.0486614223004881,0.0403002603686811,0.0476377296460128,0.0482528721392032,0.0492201308654906,0.0493183673482676,0.0484249610997736
0.045,0.07,0.0393700176315996,0.0506322439942741,0.0384945068572688,0.0502501822243989,0.0409322855011294,0.049459186862577,0.0498424732347604,0.0510959463583966,0.0515231247889281,0.0498946649782197
0.045,0.075,0.0394781726877956,0.0541690765153205,0.0384171598309801,0.0532515035496145,0.0412186644549438,0.0514966782668668,0.0524573925230976,0.0542506232458923,0.0540446013662222,0.0517971333668656
0.045,0.08,0.038781327318755,0.0551258727752325,0.0378041113294247,0.0541096433482039,0.0401816541288489,0.0520929785820814,0.0528524117167339,0.0554276520419962,0.0549971655331975,0.0526964360941915
0.045,0.085,0.0396347873122683,0.057313124406079,0.0382277843787359,0.0565472097054984,0.0415611877453155,0.0536609380570477,0.0549243942128655,0.0577216296361416,0.0575829356844487,0.0543999705242751
0.045,0.09,0.0387571789458687,0.0595957861158534,0.0377038971510344,0.0583645884581464,0.0401998087324168,0.0552108247283619,0.0564008883829249,0.0599761102442006,0.0594499359224135,0.0558050693645277
0.045,0.095,0.038883903770055,0.0609278505195913,0.0375535556510524,0.0600389446154005,0.0406333955123877,0.0563996843168141,0.0575358021829184,0.0612100569288656,0.0605698561947425,0.0561753068516656
0.045,0.1,0.0385031472897789,0.0635672483018126,0.0371300807088306,0.0621151894531942,0.0396422784073955,0.0571973255308026,0.0591683462156962,0.0637029616578734,0.0628904611771358,0.0569950011815192
0.045,0.105,0.039598402832588,0.0665895560885463,0.0383564354182949,0.0650671817655873,0.041625893912418,0.0588209439432222,0.0611944834627104,0.0664858228822239,0.0654048342319226,0.0584183765209631
0.045,0.11,0.0392194284986322,0.068001210166936,0.0369206676903557,0.0663127927861045,0.0403838645802679,0.0591433885834397,0.0613663554714907,0.0681075960355894,0.066827487188288,0.0588685799695661
0.045,0.115,0.0387237196348502,0.0714937921474247,0.0378036411058127,0.0698043937286359,0.0399122055227848,0.0604818536245966,0.0635087751211552,0.0717051579105999,0.0699075974517243,0.0589074668749306
0.045,0.12,0.0387080031002904,0.0734470790735555,0.0374472433133726,0.0711312072636977,0.0398482974031671,0.0610894023134349,0.0644627748991694,0.0732083298991255,0.070991927336405,0.0603358073494442
0.045,0.125,0.038520570996901,0.0766072464644269,0.0375538858995393,0.0745397025313396,0.039218204376794,0.0613634845706438,0.0661040820131177,0.0765954510243393,0.0735762181189853,0.0607012262620792
0.045,0.13,0.0389285446023442,0.0774815122159295,0.0369595869126405,0.0748072182608957,0.039401422190832,0.0600156242818085,0.0641807848632208,0.0769544887453315,0.0730725476907013,0.0581616697127207
0.045,0.135,0.0387397382497871,0.0811141894358203,0.0378141000914495,0.0781977910964512,0.0394330617467863,0.0616467560687912,0.0667900964708671,0.0801165413953103,0.075549697579985,0.0590586679825636
0.045,0.14,0.0386599218681232,0.0838866692266457,0.0377163731432496,0.0810911983035859,0.039417213750503,0.0611489186193857,0.0660161636942256,0.083076717496507,0.0767108145509955,0.0583589413546447
0.045,0.145,0.0380554857158255,0.084999422093337,0.0371678320600659,0.0822705486683042,0.0389917314230151,0.0601437880820667,0.0655887931864595,0.0843711725834621,0.0776354537227745,0.057891696430731
0.045,0.15,0.0387824101375297,0.0873603426362003,0.0374959136952994,0.0844932755111502,0.0384341728733792,0.0598647240825685,0.0660176163268065,0.0862133440381672,0.0776414924039405,0.0566045116748155
0.045,0.155,0.0383713899082428,0.0885555846353269,0.0362958493324854,0.0858984045795525,0.0380947660645048,0.0567354340454905,0.0632329108376478,0.0869996128548835,0.0762947792254666,0.0539134088853916
0.045,0.16,0.038096115040787,0.0913911801017121,0.0367197547018925,0.0887010889216917,0.0378531555893575,0.0555163000969925,0.0617496682114046,0.0896319014501341,0.0776080479312666,0.054474359318547
0.045,0.165,0.0371789701700995,0.092739571471077,0.0361975051870896,0.0903789488314984,0.0373428140794127,0.0534531639048168,0.0612805806634948,0.0901230605475533,0.0749669845363029,0.050940086127058
0.045,0.17,0.0386678843370841,0.0958631390149489,0.0372807348211511,0.0933081526960581,0.0378731151035495,0.054181555913435,0.0621241880072829,0.093294728924195,0.0783557965791823,0.0519366928800801
0.045,0.175,0.0380502644431461,0.0977911899873889,0.0365909257114934,0.0948852679917792,0.0372086652252954,0.0524769717177483,0.0593131276820703,0.094205890271122,0.075645051999075,0.0506204574783879
0.045,0.18,0.0381292664559057,0.100466966204402,0.0372888213257287,0.0981287692506234,0.037886387740805,0.0511836359724954,0.0589198302494226,0.0965038349900726,0.0765864950971795,0.0480951492260263
0.045,0.185,0.0382630926651521,0.102005771607685,0.0364479582495062,0.099520019694981,0.0370295015209757,0.0491292664875625,0.0556391509745708,0.0972130555474573,0.0734789376198194,0.0468420434244213
0.045,0.19,0.0377285300591972,0.103874942431969,0.0366310186643449,0.101596348345038,0.0371715654341443,0.0469190837548322,0.0531366049714037,0.0969610357279896,0.0721349312009702,0.04517030653618
0.045,0.195,0.0373716193209247,0.106561400050735,0.0360629734706583,0.10450046026291,0.0368606232551456,0.0452314598562778,0.0502694938951857,0.0974431886981572,0.0687810086974259,0.043272470318038
0.045,0.2,0.037824182789927,0.107832604271999,0.0353761193050174,0.10599058249722,0.036851917839183,0.0439090509194775,0.0488450007460524,0.0975403526139047,0.0678503136939029,0.0435141300782455
0.05,0,0.0408952527827718,0.0308391747712998,0.0418036484020311,0.0288462097968124,0.0347260001514804,0.0320196286862806,0.0306702726983264,0.0305753581650036,0.0306629906101451,0.0325681106829893
0.05,0.005,0.0392728545044223,0.0302691259259062,0.0412385322867332,0.0297449576989278,0.0345770431495425,0.0328228865881348,0.0321323352334628,0.0303744535798504,0.030572109265199,0.0324934459670391
0.05,0.01,0.0394349413935666,0.0302187666331515,0.0404812696408743,0.0299450052307679,0.0346171473681033,0.032294692931944,0.0315343055021033,0.0305856309041152,0.0306524511464477,0.0319810791156057
0.05,0.015,0.039802797262925,0.032147586530614,0.0412019406067087,0.032355779583244,0.0355287781980124,0.0343258749233435,0.0333850426865179,0.0328006441506064,0.0330610154969138,0.034426885409157
0.05,0.02,0.0402822051891529,0.0327992700688878,0.0410120236958692,0.0332546884477857,0.0367828318394728,0.0347232518095825,0.0339808660659541,0.0337814032638331,0.0338296551681185,0.0355728883222533
0.05,0.025,0.0399961224936787,0.0349642927257929,0.0420578492890712,0.036077554176878,0.0378958492569291,0.0373072154142823,0.0367913054545161,0.0356655825968307,0.0356845515216382,0.0363207504387652
0.05,0.03,0.0400819504977764,0.0352529574017117,0.0413407214510734,0.0367915136236199,0.0382341269946353,0.0375794160190214,0.0372976442269066,0.0365050444469345,0.0366138206289396,0.0373081441243574
0.05,0.035,0.0397490796071403,0.0362797111411486,0.039767212606598,0.0374002318389599,0.0377166497911845,0.038394589444985,0.0380081701354205,0.037569818412672,0.0375856077288638,0.0387493344681095
0.05,0.04,0.0400024268184505,0.0393933166101564,0.0404966472964999,0.0404432137205729,0.0387728865752412,0.040499849408524,0.0403949632650414,0.0407120598006161,0.0408313023201311,0.0412927127509392
0.05,0.045,0.0396293016344698,0.0403864283021665,0.0408413040941647,0.0418939363596752,0.0398532427632528,0.041998017684339,0.0418249778058887,0.0418487517733058,0.0419277798538728,0.0418129925309211
0.05,0.05,0.0393147157175369,0.0421320212152774,0.0403672319160436,0.0433867544346939,0.0398489309075721,0.043554192700529,0.0436179503879101,0.0436194828260215,0.0439681398121682,0.0438666532995683
0.05,0.055,0.0401503578668073,0.0448969172356397,0.0409764082327181,0.0457332699308039,0.0406968221913552,0.0453379005170561,0.0455501858921096,0.0462080297806119,0.0464122067660778,0.0461031943764916
0.05,0.06,0.0396595767789385,0.0465487518536754,0.0395551285634178,0.0472624591767997,0.0411644474769717,0.0470195875126134,0.0469902902598214,0.0476824110239434,0.0478468232287116,0.0475705557255741
0.05,0.065,0.0397530558589897,0.049376820173672,0.0406944028242943,0.0501501450575792,0.041505932057211,0.0489739747515858,0.0495665853775369,0.0504932803759048,0.0505628084323415,0.0492932003612553
0.05,0.07,0.0394123603762199,0.0506659100497462,0.0394019970452348,0.0510749962098737,0.0415798916800873,0.0500929458001044,0.050755335775086,0.0516112855449681,0.051719774370871,0.0504427462519012
0.05,0.075,0.0399094735999727,0.0525257713669705,0.0396757968342822,0.0529470691429984,0.0414321824996539,0.0512505873998275,0.0519437384618864,0.0536895354728131,0.0535365116827927,0.0520054947182075
0.05,0.08,0.0389190055114576,0.055163145743838,0.03926019193684,0.0548174939893538,0.0413139248967186,0.0530723602127375,0.0534903299232231,0.0560469880801527,0.0558670006114397,0.0535675363322924
0.05,0.085,0.0388998176710939,0.0576595123199918,0.0382070469371142,0.0564660672368741,0.041466292721968,0.0538086949669498,0.0546658262926279,0.0581036160554973,0.0579396925227973,0.055182271987525
0.05,0.09,0.0389273919653987,0.0599741985908975,0.0396741357472325,0.0598926525548753,0.0414791579484127,0.0565040672174921,0.0580348489053431,0.0607115281794689,0.0602694989897572,0.0561522953712446
0.05,0.095,0.0390453533918111,0.061209785608988,0.0385553618495096,0.0604572195738333,0.0408656885115921,0.0563916882728293,0.0576921431116527,0.0618364303218132,0.061419767136435,0.0562809695391515
0.05,0.1,0.0381915799152028,0.0631937671786917,0.0378791281358636,0.0619009340573649,0.0395857038343647,0.0569434695430564,0.059024874844984,0.0636493234806595,0.0631364278310032,0.0572532841837597
0.05,0.105,0.0393856184083135,0.0672196064036666,0.0399284440608522,0.0661427835849358,0.041418876596816,0.0602228318133097,0.0623490580818853,0.0676524065281825,0.0670257602887134,0.0600582608079135
0.05,0.11,0.0391019618515252,0.0693495802873033,0.0391107124454139,0.0684247554093465,0.0406509674165916,0.0614549636499659,0.0634936879010845,0.0694155724384043,0.0682787552648038,0.0602424018688717
0.05,0.115,0.0395936804021728,0.070929383776055,0.0393433817273901,0.0699458226659725,0.040799834058468,0.062105789059755,0.0647729401140553,0.0708619351665593,0.0689949166877804,0.0609553028802246
0.05,0.12,0.0382707877123167,0.0734292706502268,0.0382180558182073,0.0719544291680427,0.0399178363512498,0.0618176543566257,0.0652358854012616,0.0733267474839375,0.0705014377789848,0.0597009577416956
0.05,0.125,0.0378407074522908,0.0758427625686278,0.0392312185540709,0.0744725482942824,0.0396791574006288,0.0640143699635487,0.0674934762180305,0.0759268723570576,0.0737100314968177,0.0607606458849721
0.05,0.13,0.0383043748484644,0.0779012555360655,0.0381204033534573,0.0762249710192868,0.0397682265886785,0.0622926244899653,0.0669562744129929,0.0777601862684231,0.0744243482293511,0.0592332654019829
0.05,0.135,0.0388454835944758,0.0821671118053381,0.0388315429459694,0.079348796396219,0.0397417560424375,0.0622722868058283,0.0671322579047058,0.0814806315055851,0.0768822081687105,0.060756843274305
0.05,0.14,0.0388833285185813,0.083335817929408,0.0390602324477073,0.0811072662750387,0.040381664575024,0.0631344998363147,0.0681279252227288,0.0827385880022284,0.0776046526761032,0.0601414675757412
0.05,0.145,0.0399865497863898,0.0856343168744193,0.038502436560173,0.0834110522689008,0.0402047970356132,0.0619161412667649,0.0678208755433643,0.0847255718693875,0.0787044225211555,0.0586114801927001
0.05,0.15,0.0380337393286386,0.0869708243787218,0.0379965228146387,0.0848533833594165,0.0381778121693566,0.060571701879663,0.066184446749139,0.085594991626403,0.0770935073291287,0.0564910915655486
0.05,0.155,0.0385307868728337,0.0892056207904394,0.0377439191343441,0.087034164151072,0.0387387774129964,0.0590599928890905,0.0656769386425382,0.087752551341632,0.07725500819937,0.055742508060958
0.05,0.16,0.0373364738486223,0.0911947137536138,0.0376814152675513,0.0893868430836788,0.0382397696167363,0.059201818090843,0.0658107731441681,0.0898807821866158,0.0782114688430445,0.053946394533633
0.05,0.165,0.0380946013785912,0.0935770623575294,0.0372332720685255,0.0910475325297862,0.038229415769228,0.0563397852855847,0.0640939389437211,0.0912145413550595,0.078659419760278,0.0527240843461678
0.05,0.17,0.0384270450974626,0.0959548200577844,0.0382578480936983,0.0938969415390535,0.0383285306814517,0.0557186406544828,0.0635581476930502,0.0931456091385587,0.0780405477236624,0.0523775978052024
0.05,0.175,0.0375568843345503,0.0976409555848693,0.0372832201550194,0.0955327596149423,0.0369023622887532,0.0524549135994123,0.0606864968700306,0.094498428753581,0.076389725461884,0.049573913607339
0.05,0.18,0.0376308583959861,0.100333448203552,0.0372338860126896,0.0979873401254883,0.0366939528830144,0.0517727928797718,0.0584300502426929,0.0960890931519713,0.075236725172234,0.0489966725283701
0.05,0.185,0.0372891307620156,0.102659273642142,0.0365414750256166,0.100034039600292,0.0374637591044514,0.0496081717294725,0.0564608573061458,0.0974663446510186,0.0738821383461052,0.0466740460490929
0.05,0.19,0.0376920650970643,0.105463306539888,0.0374869648856122,0.103178594848032,0.0368930074955075,0.0493621963095569,0.0570217903269659,0.0988240861011509,0.0728580508968418,0.0455861834388459
0.05,0.195,0.0359480989025143,0.10534777085457,0.036729917933997,0.103756564158122,0.0355582017303215,0.0475528888440724,0.0543701731127956,0.0971643112000268,0.0709039934073581,0.0430051586013379
0.05,0.2,0.0372574021254694,0.108401387848924,0.0369890910978947,0.106636094271476,0.0365225901190267,0.0453815534673323,0.0515026391812474,0.0980688925794909,0.0690009962005653,0.0439931820563067
0.055,0,0.0397296444797025,0.0303744293262078,0.0430989560924095,0.0284734846605782,0.0345708553053251,0.0317088657111163,0.0307540022634142,0.0305722225265511,0.0306121611004333,0.0324610772347122
0.055,0.005,0.04070241954701,0.0311081820802313,0.042313366494801,0.0295743412718694,0.0349393912559565,0.0322862183227337,0.0313310626997133,0.0310526407162048,0.0313266868357308,0.0331415203128109
0.055,0.01,0.0399115486419396,0.0302110722110151,0.0426972640858652,0.0307495741134921,0.0360650771852723,0.0336280566157188,0.0327935767028605,0.0312409353782403,0.0316002963882184,0.0330337215310649
0.055,0.015,0.0397435753053235,0.0323063015249352,0.0431198408197831,0.0330674067423875,0.037010501085448,0.0350362527528129,0.0340123490274692,0.033208988391601,0.0333218679974338,0.0349794194659432
0.055,0.02,0.0412550121693004,0.0336315496958763,0.0434227987050148,0.0346860307836559,0.0387588819808121,0.0365830602657559,0.0360616652647744,0.0346738108327715,0.0349607142429518,0.0360658821874708
0.055,0.025,0.0397949192146895,0.0345446002064877,0.0426835321960437,0.036251763494483,0.0379179061491164,0.0380060081308266,0.0372324070313571,0.0360289729621695,0.03624304439531,0.037524820768384
0.055,0.03,0.03993490454087,0.0354215007328519,0.042790717601103,0.0375367467513896,0.0385903745511783,0.0389719193931103,0.0384184108851668,0.0370371920144472,0.0370240002125974,0.0379711110517228
0.055,0.035,0.0395711593884204,0.0363909597941481,0.0415964405610272,0.0384156865537446,0.0385936163052973,0.0390883549468285,0.0387320419894048,0.0381495915673469,0.0382095021285276,0.0386473016280139
0.055,0.04,0.0411672598958587,0.0392482436190896,0.0426889169194762,0.0408485443752709,0.0405238287134658,0.041379767863937,0.041147921634781,0.0410952228998676,0.04113232895152,0.0416492778203192
0.055,0.045,0.0403464854823652,0.0412988803713203,0.0423855135530209,0.0431006783784898,0.0407082866785772,0.0432661380771779,0.0433149677591468,0.0430053442818589,0.0430913846793849,0.0435940038262926
0.055,0.05,0.0388615835180433,0.0419568304927806,0.0420060931047582,0.0441684739540123,0.0394220010291941,0.044035422036647,0.0441646377424778,0.0438489865698425,0.0438667449978465,0.0438794528931153
0.055,0.055,0.0397600669798126,0.0452856531035125,0.0427034718102397,0.0471263361431792,0.041828778969963,0.0466831973528225,0.046870479830965,0.0468957456177562,0.0468606106050541,0.0464505351280888
0.055,0.06,0.0388984523135825,0.0464851020508075,0.0412637438138128,0.0481035741954469,0.0410369583172269,0.0475162076522107,0.0478899237850473,0.0481510881516548,0.0481122519754043,0.047483151224756
0.055,0.065,0.0393516055255654,0.04958235940911,0.042123742822382,0.050777216241015,0.0419944606184913,0.0497663089045262,0.0500986345659955,0.0511010668531753,0.0509537024999343,0.0495112729496276
0.055,0.07,0.0397617463690853,0.0508250117909045,0.041817835997134,0.0520453209205163,0.0424811410522773,0.051066374622502,0.0514707919932851,0.0526093271444838,0.0526977045856133,0.0520372335781012
0.055,0.075,0.0384736030907712,0.0526834191686139,0.0399224182913017,0.0533763868360346,0.0406400862219315,0.0520586621751089,0.0525594461427409,0.0539853226910052,0.0538593719718837,0.0520347264169478
0.055,0.08,0.0396184527436741,0.0553966008526389,0.0419044756138057,0.0561901480351192,0.0425125134635437,0.0544483920683999,0.0550290266622572,0.0565051291725871,0.0562613036056653,0.0545121344461305
0.055,0.085,0.0396358775611805,0.0567686180031134,0.0413759196951649,0.0577229197685652,0.0423729103209219,0.0556247438586089,0.0564328157261433,0.0582346039024159,0.0580205114416076,0.0554293547215296
0.055,0.09,0.0388273324009794,0.0596484911264628,0.0406450678321637,0.0593674502551512,0.041293266753173,0.0562337283450548,0.0576265897853749,0.0604045807322575,0.0601258590235424,0.0563989782612187
0.055,0.095,0.039865422799958,0.062746737912177,0.040658015732475,0.0624856772651026,0.0422134127435565,0.0588042282937995,0.0603021106790085,0.0633067351748724,0.0625837682007389,0.0589052229089126
0.055,0.1,0.0385490228472591,0.0636372119083535,0.0407187951438247,0.0636950799193452,0.0413851619234794,0.0594085659312053,0.0611431796180454,0.0645863531631748,0.0641469778620687,0.0582393758507198
0.055,0.105,0.0393991531438597,0.0663793967421821,0.0406313481172199,0.0661442849831654,0.041506210108406,0.061016277974241,0.0630674534247405,0.0669745083862371,0.0662590996495348,0.0599117468415408
0.055,0.11,0.0384975761475755,0.0697980474778133,0.0406523454375083,0.0690756366652819,0.0409270832072682,0.0626631499249001,0.0647835822900273,0.0702949825978009,0.0690383945372446,0.0604280069598245
0.055,0.115,0.0384795188196771,0.0712827203429088,0.0403138381575312,0.0705523911582947,0.0403637720076666,0.0617777494501631,0.0648607112491895,0.0713013253655021,0.0697232359364962,0.0601487213728529
0.055,0.12,0.0390866601064518,0.0732860912959529,0.0402063283141601,0.0724858060197321,0.0408360530419469,0.0637968903689186,0.0663434641725927,0.0737096158375945,0.0718549859456682,0.0620246493434919
0.055,0.125,0.0381219482257928,0.0759479714058287,0.0405449661479123,0.0750458507944776,0.0398027461651448,0.0636123587633375,0.0678829963973358,0.075948177468241,0.0738894468570752,0.0614337834182683
0.055,0.13,0.038150866923395,0.0769822636086581,0.0389061476195339,0.0757641518911148,0.0389953765784387,0.0625662351186877,0.0669188992073382,0.076926406245208,0.0736215318984571,0.0599465002403612
0.055,0.135,0.037983209930557,0.0807095800842021,0.0391162038936433,0.0789621284326878,0.0385153238923336,0.0631624326594194,0.0677595333060811,0.0804382200789272,0.0754519489225971,0.0593280265760807
0.055,0.14,0.038616216284645,0.0826597175287884,0.0386640811396921,0.0803375037136211,0.0396618638770851,0.0620572919156835,0.0672604242769181,0.0818540442197642,0.0753692971359519,0.058741896222582
0.055,0.145,0.0372902078283157,0.0841151055299882,0.038930024476724,0.0826157070179863,0.0380383346594784,0.0623096706253556,0.0678312346412824,0.0836639702967844,0.0764569786061652,0.0580472775574816
0.055,0.15,0.0391226921414028,0.087060788008338,0.0392578881848783,0.0851480652260195,0.0396308637887085,0.0627535958758331,0.0682372830306889,0.0867414462153332,0.0781506763328256,0.0585121086291277
0.055,0.155,0.0375763326759483,0.0903073513597974,0.0394089918201162,0.0885189576827586,0.0380112137176188,0.0607891136124098,0.067955591651424,0.0889809058313315,0.0782503955281526,0.0562198881336617
0.055,0.16,0.0376859103098949,0.0914344033854961,0.0382426272892633,0.0892207123256736,0.0375814280410398,0.0586507319263775,0.0659684695851945,0.0892936072799168,0.0776944446444576,0.0536471822549585
0.055,0.165,0.0376856171428924,0.0933725048024773,0.0391950711686135,0.0919412871969506,0.0381516701997069,0.0598822377854559,0.0664398419200678,0.0915326723772876,0.0786888224711962,0.054854533821221
0.055,0.17,0.0370529626221315,0.0949746004151587,0.0383553034791107,0.0933724284119046,0.0374681955357403,0.056616629673465,0.0634368799893376,0.0924730710587839,0.0780516934686204,0.0508951482462852
0.055,0.175,0.037095970162464,0.0984720266879183,0.0387795371403152,0.0968357750220635,0.0375710396348525,0.0555874323217016,0.0638079764230266,0.0958065056327783,0.0776295141333551,0.0504434734936737
0.055,0.18,0.0367048718601038,0.0999298605410297,0.0376814569678584,0.0980975478833867,0.0367005497663029,0.0533973609529525,0.0609869472023806,0.095425476506083,0.0752096219584766,0.0478338548725079
0.055,0.185,0.0376889272066875,0.102338842778806,0.0384256192868881,0.10086326762805,0.0372895313002318,0.0530952380165719,0.0596786136476406,0.097743774166171,0.0744591670487383,0.0478364193751615
0.055,0.19,0.0373500755166227,0.105225818437678,0.0386412230715754,0.103518941240114,0.0374001095513975,0.0506757176618181,0.0570665254204343,0.0991099869450639,0.0745618655280897,0.0472556505690362
0.055,0.195,0.0380716799526141,0.106096447100759,0.0386226374553324,0.104674220299282,0.0381178119040688,0.0488064721103343,0.056288947107612,0.0986343746638539,0.0721064996194057,0.0453432276052611
0.055,0.2,0.0375664347427706,0.10900507787562,0.0377683342436415,0.10714214090155,0.0368556327464174,0.0471130284218993,0.0524809528968583,0.0992709294749855,0.0690211687706066,0.0442239400933067
0.06,0,0.0412173763040578,0.0313967936086436,0.0459333630108124,0.0302702254342932,0.0358132095716079,0.0339285139427369,0.0328600272096131,0.0318858156928282,0.0320593283792936,0.0343550150075917
0.06,0.005,0.0406739681632732,0.0313156978445002,0.0451017345619288,0.0311380439028053,0.0358012515017021,0.0341504411788001,0.033032366363741,0.0317564662298189,0.0318993673981127,0.033827151449257
0.06,0.01,0.0397857304768181,0.030734423752788,0.0439631839074055,0.0313184678589046,0.0359955817337698,0.0337480969678165,0.0327567979032945,0.0319412896691515,0.0321754213126739,0.0336782736034323
0.06,0.015,0.0395469026249221,0.031852814044564,0.0448286162883422,0.0331246849766945,0.0361341506971129,0.0362962292652531,0.0350841525006434,0.0329666435821686,0.0333192459228685,0.0350942136613426
0.06,0.02,0.0408466988071873,0.0339366750402842,0.0460110363014683,0.0361346071471438,0.0382677376971884,0.0377122367185107,0.0370660030182372,0.0352422429372013,0.0354533312914406,0.0363890498366811
0.06,0.025,0.0404311256012376,0.0347481601815039,0.0447483294969267,0.0366428254820821,0.0381572560446324,0.0387573561795479,0.0376735032981221,0.0364808732547478,0.0365782534193848,0.0379110192371486
0.06,0.03,0.0398026633653783,0.0350150094647078,0.0450210548049683,0.0380861541955733,0.0387848620637828,0.03881739943251,0.0386476856614319,0.0371204282979975,0.037088064632387,0.0376457857999286
0.06,0.035,0.0393364986246043,0.0368902566587563,0.044262607698347,0.0399330672325794,0.0386763420973307,0.0402887260869978,0.0400681894427057,0.0390413557715088,0.0389581912099649,0.0396590911233582
0.06,0.04,0.0395058305610098,0.0383971761051603,0.0436780231220554,0.0411867951054024,0.0394854548079346,0.0415089370366152,0.0414185280844609,0.0405905927259402,0.0404920300583536,0.0407987350055764
0.06,0.045,0.0399181890155252,0.0414752747648319,0.0441938396261087,0.0439388600310162,0.0401564921155126,0.0445862836465666,0.0444206613231236,0.0435559481198157,0.0436659854058629,0.0439351845638891
0.06,0.05,0.039513620552559,0.0424222190237192,0.0428222353450227,0.0446387350163498,0.0409162702285143,0.0444048035480064,0.0445488933182847,0.0443843795730211,0.0445212748126373,0.0444400042998305
0.06,0.055,0.0404540820439517,0.0437765840399564,0.0427282248863511,0.0463577226261712,0.0422938301913174,0.0464034029797648,0.0464197976258328,0.0458338877249347,0.046192203256263,0.0461387776456262
0.06,0.06,0.0395392753595335,0.0461153870425058,0.0429447889060666,0.0483356699272023,0.0420585234714298,0.0478216807032433,0.0479484091448319,0.0482300092732723,0.0486206404707987,0.0478991574529937
0.06,0.065,0.0395871800651907,0.0488274052858543,0.0440889914100911,0.0510375810741026,0.042456516292689,0.0504891952212237,0.0508934762941873,0.0507631378677039,0.0510136668537562,0.0502093310923234
0.06,0.07,0.0396713043315445,0.051538394097855,0.0436158627894611,0.0536038451644282,0.0424125048469315,0.0523792392651509,0.0527656120125022,0.0533897046298684,0.0535007513529494,0.0521419687608521
0.06,0.075,0.038809734179726,0.0524008499446168,0.0433061143094068,0.0545143546892743,0.0416352069760309,0.0531306954388957,0.0536953980492529,0.0542472230151769,0.0542181759834718,0.0529792089548372
0.06,0.08,0.0402268290189662,0.0547167301890082,0.0428267660343818,0.0562934871513912,0.0432658546018956,0.055045231023264,0.0554246556467794,0.0564234758783345,0.0567182518768486,0.0555308243806924
0.06,0.085,0.0393640794943496,0.0585228998044355,0.0436551073904756,0.0595044387303656,0.04290061764581,0.0571061583761142,0.0581428910462447,0.0599678266095247,0.0598698454980623,0.0569384085532142
0.06,0.09,0.0397849487611923,0.0601173985283378,0.0437145155881253,0.0615879306452406,0.0436136367325214,0.0591036375128754,0.0601121653102796,0.0614446056577282,0.0610046669973972,0.0578572959233154
0.06,0.095,0.0394929763729605,0.0611511794208219,0.041765131893003,0.0620507175810762,0.0425426065513921,0.0581944644961705,0.0595856250958767,0.0623983270797275,0.0620483764687316,0.0588292687628081
0.06,0.1,0.0385724471920269,0.0645810063685878,0.0415375621691846,0.0646929901461536,0.0416504100258404,0.0601497642560724,0.0618256183120294,0.0655543891114422,0.0647489761105019,0.0592810893169465
0.06,0.105,0.0389364796447394,0.0660005120808102,0.0420122658411595,0.0661444049840366,0.0418215123615184,0.0610961332146145,0.0631140707955524,0.0668894988457251,0.0663321522053959,0.0604941249212785
0.06,0.11,0.0381461948089484,0.0686272137099256,0.0414120285599927,0.0684430119279205,0.0409060800670915,0.0622854225495953,0.0645906934310637,0.0692252622382418,0.0678746920843584,0.0607640431432671
0.06,0.115,0.0385646769537312,0.0714831075268235,0.0418127384616856,0.0709068194712403,0.040953906493718,0.0632396001834339,0.0656968894621093,0.0719331075582673,0.0702388429188503,0.0614153706257868
0.06,0.12,0.0388429819463535,0.072916617902141,0.0410966756029971,0.0725137865999951,0.0408040375695421,0.0633574599938154,0.0667357543261654,0.0733680500211595,0.0713788382510793,0.0611743539945735
0.06,0.125,0.0391649824455,0.0755225995898409,0.0406229124931833,0.0748868262795715,0.0405357196600792,0.0641406759812304,0.0670050893455229,0.075779178089339,0.0731035749511415,0.0605467709293287
0.06,0.13,0.0381941071850693,0.0778380120397671,0.0403438420777572,0.0769187134910441,0.038933932322316,0.0647980781136503,0.0690209176236355,0.0779788501238656,0.0747240623335522,0.0610757206516294
0.06,0.135,0.0384299486729851,0.0807312016457062,0.0418100652718732,0.0799254936028536,0.0398536176196191,0.0663146741757192,0.070866651329401,0.080745723934573,0.0766587407536426,0.0614406854231786
0.06,0.14,0.0392071774748698,0.0829234499335071,0.0415830918895366,0.0814149154689971,0.0396661281651027,0.0651213011889357,0.0696663354455277,0.0823138279711873,0.0778593459207117,0.061511163818679
0.06,0.145,0.0372383280721583,0.0854650009690201,0.0409627967035966,0.0838861954661211,0.0376081124125836,0.0647787814983833,0.07044976852401,0.0853383928190182,0.079091377586097,0.0592614283130178
0.06,0.15,0.0383416072383442,0.0874418004347028,0.0410082013507609,0.0860096067529353,0.0392513448992407,0.0637573292919867,0.0701325736055613,0.0868407773541824,0.0788354071959425,0.0586363444653636
0.06,0.155,0.0393832803289565,0.0899196838030585,0.0408411475089025,0.0885454248423965,0.0401714831199142,0.0628961830189598,0.0691202245473198,0.0890526800226531,0.0804386233753441,0.0579131979257172
0.06,0.16,0.0380302469743033,0.0917783743103561,0.0407707490758083,0.090576784041675,0.0391933463562045,0.0627386201354266,0.0697788784265614,0.0899136125000436,0.0795202556430622,0.0565232952392899
0.06,0.165,0.0375505596181961,0.0941019437771031,0.0393808474366333,0.0924847225736325,0.0386110132590179,0.0608850802076129,0.067640461024476,0.0918670815744548,0.0785845420488087,0.0533784559509874
0.06,0.17,0.0372174984336006,0.0958626521364578,0.0397617453879324,0.0945871383240124,0.0375685729448988,0.0590701033076117,0.0665951934405572,0.0936438062544709,0.0784048093573704,0.0530850695615659
0.06,0.175,0.0389240839189866,0.0987224714866404,0.0407282604428042,0.0971608139150743,0.0392717956884874,0.0583332019957624,0.0652672625061818,0.0957015304119366,0.0791542662513578,0.0533695548827837
0.06,0.18,0.0374995070543588,0.0998413590500016,0.0398436204383257,0.0985648728987125,0.0380750497260281,0.0560749728294863,0.0633349412889714,0.0957957349131716,0.0765308325065072,0.0494440856731398
0.06,0.185,0.0376540194139515,0.10151588745132,0.0390736365723377,0.100376223074994,0.0380142976702841,0.0546875151366643,0.0615299424683599,0.0968380250576583,0.0750448785867815,0.0486160164391288
0.06,0.19,0.0381402553785114,0.105356817655095,0.0405040819980551,0.104115366706988,0.0380768365013472,0.0532825515899669,0.0599801869742966,0.0993509102542723,0.0759854113694208,0.0489513158426107
0.06,0.195,0.0386189005184679,0.106820397653431,0.0393383538171368,0.105206292360513,0.0381463910150696,0.0498078322017187,0.0569115514472811,0.0986793170049706,0.0721027734362891,0.0458107952550319
0.06,0.2,0.0384783172518768,0.10891907506824,0.0392993813290044,0.107740346808504,0.0381362193385592,0.0492706954289507,0.055475582926307,0.0998043138344547,0.072022876837095,0.0463014468778064
0.065,0,0.039933128110627,0.0306765997419286,0.0479508231791719,0.0303886614926325,0.0349558448999993,0.034422998968757,0.0331555830184955,0.0308672017598213,0.031248444086144,0.0337509502758419
0.065,0.005,0.0413714379327462,0.0306304679348428,0.0468478016968871,0.0311221723733838,0.0362884018125546,0.0347289968721558,0.0334043621826991,0.0315582542799952,0.0318772579579285,0.033795095957521
0.065,0.01,0.0407476075636386,0.03151693562047,0.0454854802220086,0.0321804517736357,0.0370694893118697,0.034700058654222,0.0336219117387003,0.0325840149849526,0.0329436117607616,0.0345666970946265
0.065,0.015,0.0400688538566984,0.0323714035517321,0.0467802893300231,0.034805269465244,0.0369552293589373,0.0370909157838343,0.0361194976917541,0.0340719686376262,0.0341860106257747,0.0353221833345717
0.065,0.02,0.0403668669605459,0.0330947645857445,0.0475505414677986,0.036215766502338,0.038366872934421,0.0381584418830126,0.0375276492260209,0.0348884320593917,0.0349323507101078,0.0359296444289105
0.065,0.025,0.039886152431604,0.0342360217723584,0.0459692482906312,0.0374320811269064,0.0385682868966089,0.0391262174819947,0.0383338018176398,0.0363883365552083,0.0365041493757024,0.0376074139088306
0.065,0.03,0.0405375112776097,0.0356854490466151,0.0474471687618364,0.0393212774403553,0.039581403920062,0.0407250357720616,0.0401169106317056,0.0380030680125373,0.03801827581589,0.0394292947094115
0.065,0.035,0.040880732272364,0.0369548070382074,0.0464356812365024,0.0404608414837656,0.0405857362707813,0.0413521782720364,0.0409650282804406,0.0393005105066721,0.0393238632265736,0.0401922615842471
0.065,0.04,0.0389526453110542,0.0378191897092405,0.0449477524350862,0.0411894434631406,0.0400949241752844,0.0415313571120706,0.0415042035079942,0.0400471007069529,0.0401137709710582,0.0401266348876306
0.065,0.045,0.0398619282905559,0.0417038899404776,0.0463539612528682,0.0451198422105174,0.0417524484995013,0.0456953855050293,0.0451377168243958,0.0443102836081593,0.0442055313532796,0.0446413788179796
0.065,0.05,0.0397534385583897,0.0432638763802544,0.0456279550609298,0.0465203110547091,0.0420892109111428,0.0466720977942883,0.0465087573714868,0.0458851335848227,0.0461575898163225,0.0462404813516813
0.065,0.055,0.0403809234411941,0.0436083011458308,0.0445677071677078,0.0466907508075297,0.0419896554593968,0.0464182314498704,0.0467039117068626,0.0458612686741734,0.0459135129145281,0.0456533257405413
0.065,0.06,0.040313359737151,0.0468014172805553,0.0452680249214935,0.049713877454258,0.0426552959395611,0.0493934341675193,0.0496199755909309,0.0491738546778928,0.0493033319015659,0.0492404747158172
0.065,0.065,0.0388857582542505,0.0473816121213366,0.0434979570167942,0.0502176118205884,0.0418972845609135,0.0494926935135365,0.049548145881892,0.0496262933986251,0.049443509083237,0.0486181135310343
0.065,0.07,0.0401020807268688,0.0519629767498217,0.0447340121829082,0.0536121415871107,0.0429197290056414,0.0526953036129697,0.0532234671380812,0.0535860465255674,0.0535341705602324,0.0525686271354482
0.065,0.075,0.0398020057283315,0.0533661443539246,0.0449752144191854,0.0557559550458681,0.0428562237424612,0.0545664247805196,0.0550050818574807,0.0552753160306656,0.0555893154147284,0.0540859856508704
0.065,0.08,0.038831604883032,0.0552786393277268,0.0441718670674034,0.0574841215215995,0.042178954285462,0.0559833731297964,0.0567143203226088,0.0573713211699459,0.0572524838809932,0.055362595142662
0.065,0.085,0.0394138040519019,0.0584998548908627,0.0460439707685485,0.0603425324336095,0.0428010210160232,0.0582754863043414,0.0590738093680083,0.0600875894120463,0.0599568733262343,0.0578849533558196
0.065,0.09,0.0405483336512748,0.0605430939712158,0.0448380347738906,0.0622213088451694,0.0435469434681209,0.0594729262547297,0.060753528561797,0.0625723994543143,0.0623125692083686,0.0591650850900381
0.065,0.095,0.0395734729130569,0.0628685032536918,0.0441722189672563,0.0640388968027944,0.0426626397000989,0.0607670319357246,0.0620256365948994,0.0645361524596583,0.0643047239069758,0.0602007800211248
0.065,0.1,0.039627921467824,0.0640531203202105,0.0447087650895913,0.0662066522897585,0.0433303547325656,0.0617905231895187,0.0635328109484628,0.0662593767365393,0.0657140284148284,0.0613075271756934
0.065,0.105,0.0398130221364654,0.0681941622105206,0.0450681252823278,0.0687923086247816,0.0427374056311966,0.0641469619146344,0.0661226016759855,0.0691878054966391,0.0685526742155972,0.0626810545805645
0.065,0.11,0.0393126600464879,0.0699574015147634,0.0443567622078787,0.0704618614771795,0.0423507078880506,0.0650165152788711,0.067197933723421,0.0712163399610182,0.0703730566558002,0.0629400427392868
0.065,0.115,0.0397291101510653,0.0717465508505314,0.0431965291252947,0.0717916326655349,0.0417467669598174,0.0648411608862804,0.0674869906646917,0.0724394620698776,0.0711281958909995,0.0628266246164261
0.065,0.12,0.0388821427586998,0.0723199825648004,0.0429616927580909,0.072902032573077,0.0410055447230776,0.065471763372452,0.0680297565238826,0.0731084456674127,0.071593449456807,0.0623908524351715
0.065,0.125,0.038784548960748,0.0763285534312935,0.04340704109351,0.0766188087871012,0.0411909261655055,0.0670040320371481,0.0704346718258999,0.0767737783266592,0.0745472142912419,0.0631260142056554
0.065,0.13,0.0389410384559677,0.0792583595092156,0.0436744859241677,0.0786323427154316,0.0408274559662966,0.0666885291457607,0.0710147579039759,0.0796756621625388,0.0760067668078786,0.0637194829185297
0.065,0.135,0.0382408296280963,0.0801505086452963,0.0419734755038966,0.0792888063794016,0.0396259075161558,0.0657867012489046,0.0709808503582457,0.0802229380980306,0.0762388522059235,0.0617507147445448
0.065,0.14,0.0380220101290268,0.0829992656726731,0.0424483892113285,0.0823235635928656,0.0398456297247365,0.0662064627681962,0.0717520425281403,0.0830834207839845,0.0774038201617356,0.062218604117793
0.065,0.145,0.0391076439235633,0.0852716497939427,0.042195949552524,0.0844082201821428,0.0400944375142642,0.0661824048215056,0.0711658821258007,0.0850632688024309,0.0797229049901411,0.0607971131307491
0.065,0.15,0.0387639106809739,0.087937852401807,0.0424232586629811,0.0868090789245645,0.0400737899457769,0.0658036100626986,0.0720386549422081,0.0875021847676655,0.0804266241682163,0.0596900971000011
0.065,0.155,0.0386280706495141,0.0913965368230561,0.0441285596082405,0.0903961056409111,0.0400541195686348,0.0665737840155181,0.0724212387607361,0.0907612192504617,0.0813980922244096,0.0603282214740966
0.065,0.16,0.0375224211485353,0.0912883844202075,0.041679308857882,0.0903374809926735,0.038845474480438,0.0633760428490633,0.0703561904748645,0.0902402864641177,0.0798896829786756,0.0572485618979549
0.065,0.165,0.0400284490137028,0.095252413980301,0.0444778785446477,0.0941653566210002,0.0406409850880288,0.0650771850687875,0.0720709733013799,0.093972704048011,0.082570287833022,0.0591159742298459
0.065,0.17,0.0372563478797917,0.0960146974635377,0.0412237498443555,0.0946002762254939,0.03785882513232,0.0607195419561311,0.0686906292439307,0.0944804425145212,0.0799122502551066,0.0531464707641703
0.065,0.175,0.0392704698205147,0.0980458706635116,0.0418584915264948,0.0969009933508304,0.0396844059055694,0.0597448251947855,0.0667072537600914,0.0953661325323505,0.0785363553705622,0.0541720064784294
0.065,0.18,0.0382245417444188,0.0999856215275731,0.0409456002970249,0.0988219816338694,0.0388844847414504,0.0561968468286443,0.0637856993560415,0.0964895162745721,0.0768315200199439,0.0511236719291082
0.065,0.185,0.0371938271043197,0.102527259037566,0.0407352169365577,0.101480193837509,0.0377500339188144,0.0568059007958627,0.0641752019253972,0.09794718488411,0.0764015100340457,0.0493026088430316
0.065,0.19,0.0391425482506502,0.105349560393977,0.0417999924849523,0.104348390499564,0.0393114869992363,0.0554868980029152,0.0623840587687376,0.100360869361117,0.0759539011754931,0.0494550279746409
0.065,0.195,0.0379011364261018,0.106021793362479,0.0404391173455259,0.105465979098523,0.0380464069888177,0.0529656666347499,0.0592576937804203,0.0994504431688454,0.0740195053050448,0.0475475478170335
0.065,0.2,0.0373797302322334,0.109137706779409,0.0403550084001065,0.107869265334418,0.0375567819314226,0.0505517360666871,0.0572575355644881,0.101054856770774,0.071484460634911,0.0444184556682517
0.07,0,0.0399432423055708,0.0301230110334086,0.0494185968626749,0.0305662976385353,0.0350283252203505,0.0348189314653487,0.0334536370664128,0.0311331535947683,0.0313295978397469,0.0330658922347301
0.07,0.005,0.0415675292964707,0.031379487191975,0.0488276892485748,0.0315603924769756,0.0367542496118393,0.035317107391587,0.0339767100924134,0.0324640601750889,0.0325877691486454,0.0347949754175559
0.07,0.01,0.0408111800145586,0.0318572252761264,0.0486263908107086,0.0337713634019803,0.0370513666204012,0.0374033112704265,0.0356697877155266,0.0333023051679835,0.0334850471340569,0.0347646070328994
0.07,0.015,0.0415866790884801,0.032112193972086,0.0488209898921112,0.0346338093270617,0.0380533650290324,0.0371716023608506,0.0361171352769373,0.0336256776172423,0.0338650322542351,0.0353075313112498
0.07,0.02,0.0409501613089559,0.0335518372299673,0.0491701816728531,0.0367104818058342,0.0384027871721075,0.0390242047923608,0.038382580720882,0.0355544197567546,0.0356959450613235,0.0370149802518036
0.07,0.025,0.0416332659652874,0.0345895330809615,0.0485832902046568,0.0384526361117304,0.0402961999245235,0.0403534961814982,0.0396480528782641,0.0365611242412421,0.0368714010147388,0.0383097222285321
0.07,0.03,0.0402951567956083,0.0351211100725771,0.048168044483237,0.0393058110285028,0.0395867016807559,0.0407183727861486,0.0399562910329604,0.0375977686370014,0.0376910699389763,0.0387710380254458
0.07,0.035,0.0404774185127888,0.0366794104765434,0.0479960960068549,0.0412562269634245,0.0404264394484542,0.0420345770810917,0.0417890193223839,0.0397465143479417,0.0400498467511219,0.0402643853752104
0.07,0.04,0.0409442619293983,0.0395191599840942,0.0480158950094113,0.0435024275145294,0.0416419245049837,0.0440449735089804,0.0437174821423571,0.0420485233608875,0.0420967876366727,0.0428272055583304
0.07,0.045,0.0405046617736758,0.0416973620683779,0.0476960560762272,0.0453402292095546,0.0416013684716656,0.0458045611133037,0.0454531783726665,0.0445736267003269,0.0447307728441369,0.0450961237285174
0.07,0.05,0.0401605880869621,0.0419836134710868,0.0475957622820356,0.046435070972722,0.0417099087699739,0.0465886322545563,0.0465089948238858,0.0451180600723531,0.0453355614620947,0.045448244281935
0.07,0.055,0.039837394765261,0.0453394195141135,0.0464516838688438,0.0484520393252325,0.0419393465327508,0.0483792163185772,0.0484976602200334,0.0475187176429742,0.0476213148687329,0.0471227981171531
0.07,0.06,0.0401426862966171,0.0467913585241756,0.0467314999194241,0.0501646906859871,0.0431820829766266,0.0498457823878168,0.0499490200105848,0.0494630268034015,0.0494520750379178,0.0493661971648772
0.07,0.065,0.0386560554980284,0.0478547149826034,0.0458554301768923,0.0516743770417799,0.042576532628153,0.0513749869243164,0.0516401848448381,0.0509058484868936,0.0509896954729333,0.0504513806210309
0.07,0.07,0.0394055355834003,0.0512469903156473,0.0461343724024575,0.0543446814660835,0.0427390390713088,0.0533753244344902,0.0537148884494785,0.0539390678203258,0.0539459535806593,0.0532859315944137
0.07,0.075,0.0390549153303846,0.054355248245112,0.0469388692268252,0.0575355225121189,0.0434393907068969,0.0559089980234318,0.0567425923703802,0.057089045893498,0.056982636895578,0.0549717924555892
0.07,0.08,0.0392299396612865,0.0557339279020475,0.0464425530411414,0.0588816573206814,0.0428929078825007,0.0570975207816594,0.0580070296003699,0.0587388295606734,0.0586196103228949,0.056359475051351
0.07,0.085,0.0387048158729621,0.0574437388328148,0.0453813800463543,0.0598093449951578,0.0423306674281783,0.0576115925642846,0.0586098568236753,0.0596317966407449,0.0592973361962775,0.0569361098765375
0.07,0.09,0.0398834367935284,0.0603342991520908,0.0453987371583625,0.0620643843404276,0.0430472850082773,0.0596394811171718,0.0607748658363008,0.0624268663189849,0.0621952723840648,0.0589305642036412
0.07,0.095,0.0389584236844625,0.0625174482158818,0.0458934041263963,0.0643231000316169,0.0433145900311451,0.060924496303417,0.0623852460091664,0.0644039009163131,0.0639701635559827,0.0600980811868726
0.07,0.1,0.0394710627305591,0.0646470663896058,0.0453169795626701,0.0664607549112403,0.0431975238413023,0.0628231686852045,0.0645481606020454,0.0666597578264489,0.0663365276562617,0.0611562798261601
0.07,0.105,0.0391571420927615,0.0669794964013382,0.0459052858985764,0.0685064767835223,0.0422330457534701,0.0637119682805908,0.0659690608812455,0.0686849294803726,0.0677861698259938,0.0627465535933066
0.07,0.11,0.0375752470210295,0.0683647071535599,0.0443966805592461,0.0699791742273814,0.0404769723251399,0.0644416989135829,0.0665307729884253,0.0698584258568907,0.0688953321169907,0.0619555635556173
0.07,0.115,0.0387676335161951,0.0713888823772469,0.0449920406492095,0.0727926403392615,0.042239392334503,0.0657116915366089,0.0686030599768595,0.0729015800525496,0.0714268430935885,0.0629042028371238
0.07,0.12,0.0382303026949973,0.0745032013110773,0.0447321570440077,0.0750888878877419,0.041510678397923,0.0671746867028029,0.0701786370341453,0.0754931049522548,0.0735425797448702,0.063502346426663
0.07,0.125,0.038981154821007,0.0769077899595055,0.04459021377777,0.0769876191636159,0.041102211022231,0.0675777657685499,0.0709975011881207,0.0776322644646472,0.0753488946367106,0.0643281520713603
0.07,0.13,0.0375594299643395,0.0778293046605199,0.0429284628817458,0.0779231946118241,0.0396821803960639,0.066194150138236,0.0706111801964817,0.0784328915485996,0.0753103201411805,0.0616820011624264
0.07,0.135,0.0388823633880254,0.0798217733348361,0.0441241213197819,0.080189737083559,0.0411838363551597,0.067988383617629,0.0725970249510958,0.0808245022369267,0.078000076034161,0.0643508884588019
0.07,0.14,0.0389527612281768,0.0821826986096145,0.0441992283082413,0.082513664687593,0.0405205212659134,0.0679492600938664,0.0728625578076226,0.0829856720347966,0.0786951943552597,0.0620827948927554
0.07,0.145,0.0388948606512638,0.085027085282488,0.0438702856338777,0.084999391130955,0.0403092516856583,0.0673988767135573,0.0727925299710539,0.0851998294805458,0.0798479123502976,0.061800149232239
0.07,0.15,0.0385729550340004,0.0884940306844521,0.0447990913785274,0.0877540710026877,0.0401561527133863,0.0685266650286419,0.0743790053379987,0.0881796225140183,0.0813282085019296,0.0620166635197644
0.07,0.155,0.0383607626660083,0.0895820499088692,0.0446970104957466,0.0897494581630468,0.039444151060848,0.0677366852611764,0.0742394526239686,0.0895042222582125,0.0813231349769206,0.0605667294338744
0.07,0.16,0.0374148478778399,0.0920641601883688,0.0436826767817938,0.091446706459806,0.0385409987454856,0.0657491098845143,0.0728154451668745,0.0910312565132585,0.0809793798139125,0.0588126229691816
0.07,0.165,0.0372534585668486,0.0935763796598052,0.0428086314670618,0.0933305552634167,0.0384503681767878,0.0645515296699128,0.0720139606935126,0.0926072219099907,0.081029985453335,0.0561784652940961
0.07,0.17,0.038192227740202,0.0966727252232236,0.0432708203855901,0.0959760155053839,0.0392212582330162,0.0639762741169593,0.0711275628522509,0.0953564221618977,0.0800935221651959,0.0557486256358508
0.07,0.175,0.038031786231733,0.0984973177684544,0.043120573654914,0.0977924047825666,0.0397159602657683,0.0607872476942463,0.0693319348485495,0.0962030587772644,0.0806625550183743,0.053697945210068
0.07,0.18,0.0386323091084211,0.0999653332196488,0.0420066678328728,0.099375001306035,0.0393897046988064,0.0596259596598427,0.0667772408574758,0.0973402779943831,0.0796127408124678,0.0522088231103395
0.07,0.185,0.0380030805102559,0.102460216131824,0.0420064060600437,0.101552691885601,0.0386100485737908,0.057396772185306,0.0653750021363277,0.0980370600793057,0.0783530849672503,0.0497037364783026
0.07,0.19,0.0395473995972351,0.105658471004347,0.0441798232682828,0.104885699860159,0.0399709622811854,0.0581170934338943,0.0655618147926092,0.101254106003963,0.0785489990381203,0.0508259937406444
0.07,0.195,0.0385093934535847,0.107764548477926,0.0433339557122808,0.107133261447667,0.039152234691941,0.0556535299030121,0.0630761944886806,0.101215776634977,0.0761304512909941,0.0480902222492441
0.07,0.2,0.0389277640653541,0.108886188470225,0.0430674078473559,0.108488826317592,0.0397836328792098,0.0541129361282313,0.0614347958327198,0.101623489456175,0.0737441494779575,0.0474582378252611
0.075,0,0.0421480177359313,0.031740479582897,0.0527817094540258,0.0323659252078678,0.0373128773420344,0.0377290312532593,0.0356933198993603,0.0326360034361088,0.0329844923565327,0.0356339530021251
0.075,0.005,0.0413221573812637,0.0312549228427953,0.0520268821233917,0.0332327361315769,0.0372775232117749,0.0381283091259581,0.0357293040862951,0.0325183479777662,0.0327965910870888,0.0350114265244438
0.075,0.01,0.0403264263502296,0.031765262143948,0.0513781128355008,0.0344709004067952,0.0370196463561483,0.0378357169969836,0.0367563142940785,0.0336677371034325,0.0339299434234888,0.0359112872904453
0.075,0.015,0.0411086285037407,0.032605346188714,0.0509751340101843,0.0358120365054993,0.0383308474063122,0.0394390552753796,0.0380398882571111,0.0348085520543544,0.0348686558983436,0.0365890572203059
0.075,0.02,0.0416910172840489,0.0327793184117666,0.0502324467140105,0.0362945851318237,0.0395587127624839,0.0391950026631381,0.0382489157732829,0.0346799178624158,0.0349264286464435,0.0364606855634475
0.075,0.025,0.0406144474394999,0.0340015142005153,0.0508592913067008,0.0390434789804779,0.0395677609734249,0.0412613338306974,0.0402647771273906,0.0370867830016783,0.0371741101381106,0.0386133416808413
0.075,0.03,0.0392214133985904,0.0348490059274059,0.0505697294148467,0.0401967366705861,0.0389618581550941,0.0416152477300819,0.0412318250075406,0.0378897415335927,0.0379367747121404,0.038773585517657
0.075,0.035,0.0406185780549898,0.0373543388062641,0.0506956297551835,0.0421639980529874,0.0409443575869768,0.043008066306346,0.042714986023392,0.0401777746286685,0.0401216259870292,0.0408814070457569
0.075,0.04,0.0404121558558819,0.0387903704582851,0.0496471988030939,0.0440467580262484,0.041835156005464,0.0444732081227822,0.0443738497826632,0.0421129789162626,0.0421675769613896,0.0428062041442495
0.075,0.045,0.040870159850465,0.0407374842128029,0.0486432795323407,0.0452658956750041,0.0425636237698038,0.0456335888030371,0.0456675813234784,0.0437659881584835,0.0438778180428127,0.0447541324390537
0.075,0.05,0.0397423449570316,0.0424982030861807,0.0490617714370046,0.0476023411421407,0.0413545940693663,0.0476084836966894,0.0476706429578439,0.0458968192878946,0.0458562655351249,0.0464452712080994
0.075,0.055,0.0386643757492685,0.0452089694669778,0.0505208481618668,0.0503175827064568,0.0421436368551515,0.0501014241688174,0.0502531160983815,0.0487952921463059,0.0487470504497726,0.0485173106742094
0.075,0.06,0.0388606298043288,0.0465334913529165,0.048454687085979,0.0511170756156649,0.0429913555491536,0.0510344211710859,0.0509463029091896,0.0498199990112871,0.0498202583523911,0.0494107528131077
0.075,0.065,0.0392490375297527,0.0491308358347906,0.0492486516996491,0.0536814780381873,0.0436340741303166,0.0531862283798127,0.0534408912998341,0.0525314117390374,0.0525335347016588,0.0516667761914312
0.075,0.07,0.0402741804783205,0.0514230569652129,0.0488772889055249,0.0553493138906467,0.0444331917689877,0.0547103921691088,0.0548496919255442,0.0543439816816598,0.0544859508410414,0.0534176829143975
0.075,0.075,0.0401895607994172,0.052911970499564,0.0481333128591783,0.0567796545231705,0.0440830603332579,0.0555124988979118,0.0561360818749583,0.0561787724123204,0.0560478225907234,0.0548682537033321
0.075,0.08,0.0388915830303816,0.0556175490361391,0.0478098042790094,0.0589246683963174,0.0430481927154639,0.0574355128530016,0.0580179270912096,0.0584562759086445,0.0583155540190935,0.0568405003256826
0.075,0.085,0.038457767731522,0.0578940769093596,0.047892897655044,0.0610307739406324,0.0431603041826134,0.0592141340527668,0.0598960250810511,0.0602425043560954,0.0601256225207222,0.0577412949494636
0.075,0.09,0.0393529395944101,0.0595491026656181,0.0478346386330932,0.0626772728900609,0.0438041351752304,0.0605203891176069,0.0613546932711529,0.0622048630118172,0.0620497788677886,0.0591384166106072
0.075,0.095,0.0399386132645864,0.062291921876051,0.0473145885867873,0.0648685748968092,0.0434773220740721,0.0619987967156039,0.0631894834717737,0.0644608330904877,0.0641161853975374,0.0603807412801452
0.075,0.1,0.0393832278770736,0.0650948090140282,0.0486409645613018,0.0678322286650381,0.0433691980878442,0.0644959471398638,0.0660896308270438,0.0674825567126165,0.0671048794549906,0.0622800718320158
0.075,0.105,0.0394319354494967,0.0672840759114875,0.0477563891832977,0.0698961594469183,0.0429017744302017,0.0655920392975093,0.0675185703890271,0.0697019770710354,0.0689674529495659,0.0636319300152786
0.075,0.11,0.0396680464222242,0.0695106585941559,0.0474452983451592,0.0713892782426894,0.0431353173893077,0.0664667059753278,0.0684972385344989,0.0710842816288242,0.0705840860255648,0.0641383887625464
0.075,0.115,0.0395395162280981,0.0718441524455968,0.0472441335309592,0.073291068975699,0.0426898361610869,0.0670425212457404,0.0694602697362507,0.0735146757890982,0.0725910688383864,0.0645341001629309
0.075,0.12,0.0399935777255403,0.074172930476908,0.0478338574993282,0.0756257783910346,0.0434650656533974,0.0686004226885272,0.0715932220129801,0.0755738492212922,0.0740192360044044,0.0652246402190378
0.075,0.125,0.0390414197258379,0.0759070445838262,0.0465664279414523,0.0770864036588758,0.0418561619663566,0.068289932964507,0.0711064668776291,0.0773061018976004,0.0750491952772875,0.0645321261099196
0.075,0.13,0.0382718507509446,0.0785116184842812,0.0470678812420029,0.0799432839865922,0.041097901438204,0.0698388080783815,0.0736662296424278,0.0800840242773593,0.0775603404151479,0.0641378495422103
0.075,0.135,0.0389515274412963,0.0808083551324044,0.0460614951973727,0.0810280334971042,0.0407262152164522,0.0691836638950533,0.0729840131902365,0.0816832604861868,0.0784406581170985,0.0647681523601566
0.075,0.14,0.0387380451871103,0.0825928881092124,0.0461637767074107,0.0835935388059005,0.0407580772259633,0.0696901916919659,0.0739309212866398,0.0838734690470456,0.0795822032481203,0.0643212673995965
0.075,0.145,0.0381754213030842,0.085428308210634,0.0462694811294307,0.0860842875404867,0.0404358393832303,0.0700044484154887,0.0742124217774237,0.0857391077098854,0.079737161568299,0.0644279650842679
0.075,0.15,0.0377642691770532,0.0875135733995446,0.0455225945593057,0.0878789471918672,0.0396743005440042,0.0695312682515196,0.074783129949968,0.0878110058115029,0.0811809712370897,0.0617709729284336
0.075,0.155,0.0387362633117832,0.089326665465493,0.0452908390327906,0.0894702382432451,0.0403824974428715,0.0685340465912813,0.0747684015254204,0.0894421553062136,0.081903273463893,0.0618557831054403
0.075,0.16,0.0384190656678929,0.0917979034057472,0.0447858920617967,0.0916702733407175,0.039214136864402,0.0673851304837947,0.0736828409191301,0.091520405546092,0.0823260178308931,0.0593912261230002
0.075,0.165,0.0378242349178643,0.0937753132322441,0.0446134608300851,0.0939305966986004,0.0386491347103143,0.0657792179582841,0.0726909182702871,0.0930764174259183,0.0811810548603989,0.0577099571084193
0.075,0.17,0.03780462023973,0.09563077954216,0.0441967479296612,0.0955638894547024,0.0391292947744719,0.0648734957360461,0.0720389928331557,0.0942249828533243,0.0803680361160217,0.0555433235487911
0.075,0.175,0.036944377214798,0.098720693928358,0.0449293670244317,0.0985587712245375,0.0383684925367815,0.0644780096465088,0.0721277570468282,0.0967147655317739,0.0804371266839589,0.0536523691510604
0.075,0.18,0.0381768402762227,0.101753252595935,0.0448028518633829,0.101158464217223,0.0388044829004352,0.0625837195580714,0.0703219396010776,0.0990137309498238,0.0804280819724594,0.0552668007254894
0.075,0.185,0.0377686667113305,0.103076614098495,0.0449123508316573,0.102647429470842,0.0391810022628277,0.0624282531954032,0.0707446789352232,0.0997777205064262,0.0808746291720948,0.0527432045671606
0.075,0.19,0.0375551374193468,0.105394988503158,0.0439088655230268,0.104772826404009,0.0384140401642007,0.0588360534621122,0.067326230704529,0.100722186921779,0.0783089641513969,0.050670830307497
0.075,0.195,0.0378207052056387,0.108042899614277,0.0438799304584598,0.107468781575784,0.0384167545440267,0.0567287324833136,0.0642315011605133,0.101505593911106,0.0749516456306555,0.0491480596872371
0.075,0.2,0.0384868786750499,0.108501539015036,0.0429207141082037,0.10836974362318,0.0390205566422654,0.0545558895793279,0.0616983341324214,0.101061991645664,0.0737917565943402,0.0474932577691421
0.08,0,0.0401457880447248,0.0309062132484335,0.0534904745652488,0.0320320888851752,0.0358862276080453,0.0373410851586312,0.0355775652861991,0.0321493432883906,0.0322936991703361,0.0349383355868907
0.08,0.005,0.0408527064512032,0.0308566577751044,0.0534209770965516,0.0331957410256872,0.0369576733707263,0.0382359404764527,0.0364526749754761,0.0324515457436508,0.0325018718209307,0.034891547932563
0.08,0.01,0.0424212504947138,0.0317114695037691,0.0521767418659759,0.0345048207967174,0.0387137292983217,0.0388275016466927,0.037287411934439,0.0336583054456774,0.0340448238461784,0.0361935943344522
0.08,0.015,0.0404946844308821,0.0319214890992952,0.0528346719363033,0.0361026288666929,0.0379543950261956,0.0395529211565551,0.0387063978991833,0.034272630565069,0.034318778274124,0.036361501382823
0.08,0.02,0.0415282923036242,0.0329620969984363,0.0535028981588534,0.0380586229263482,0.038846502096548,0.040806403915108,0.0399466263359545,0.0361564620280249,0.0364103784588362,0.038474184611829
0.08,0.025,0.0399770014427765,0.0345698762798374,0.0530352351623621,0.0402029533560929,0.0397136348690078,0.0425029478643636,0.0416982653565236,0.0374973755217872,0.0376007179880028,0.0390544534087663
0.08,0.03,0.0401302224609206,0.0353198369164911,0.052033746328655,0.0411993425540124,0.0399250809075114,0.0425905042248787,0.0423512089216518,0.0385782019904765,0.0386123230023023,0.0395332111876047
0.08,0.035,0.0412769814261096,0.0384155658160504,0.053680104704391,0.044199849467805,0.0424949946004609,0.0456682282848605,0.0450043448026163,0.0419319958882848,0.041983591038323,0.0433408123742137
0.08,0.04,0.0399675604350146,0.0387198062119019,0.0517445527520788,0.0449879632230951,0.0411029794584428,0.0460938190999649,0.0456958875410321,0.0430026708488347,0.0432637013457606,0.0438614256845853
0.08,0.045,0.0393092063049061,0.0398138851986489,0.0517552781203569,0.0462928214228608,0.041489314116731,0.0466972014392101,0.0465069917701223,0.043598841706654,0.0436218001260695,0.0439502530420152
0.08,0.05,0.0400343364489774,0.0426377707616454,0.051080176589843,0.0479489097040478,0.0429591088110381,0.0479555048776061,0.0481963729352887,0.0460902599237759,0.0461199001325191,0.0465926427633749
0.08,0.055,0.0392666767793651,0.0455919714109437,0.0505888430236423,0.0505945872863773,0.0421339043111279,0.0502355209552628,0.050429796543603,0.0491666415804516,0.0491595858921977,0.0487911183622009
0.08,0.06,0.0401207830482784,0.0478811539389183,0.0515113249865093,0.0529152470887165,0.0434238983166919,0.0528033805943982,0.0528464939439188,0.0515269127715214,0.0515184202379345,0.0510746308389
0.08,0.065,0.0396109199952572,0.049297857877581,0.0504582431374926,0.0540270376143553,0.0435658160259949,0.053295881987518,0.0536189787013966,0.0530184081509401,0.053048322754634,0.0522075911745078
0.08,0.07,0.0388823198479978,0.0506633762062894,0.0491764110184292,0.0551133156015678,0.0427809718494151,0.0541224938437742,0.0546830318941293,0.0542953348985563,0.0542314340129718,0.0530529215395252
0.08,0.075,0.0402633421780552,0.0535066288047075,0.0503852369662453,0.058079794503287,0.0445096394402537,0.056985606693171,0.0573221738152219,0.0569584325188074,0.0568913453225005,0.0556840493035681
0.08,0.08,0.0380862313101543,0.0549362288846147,0.0500532208429134,0.0598647098315236,0.0424321379907953,0.058358512670293,0.0590013867191026,0.0587874486126383,0.0585307980514411,0.0565385721084384
0.08,0.085,0.0389891470671854,0.0580372803578366,0.0496229808784149,0.0622895363431734,0.0436059294974186,0.06015533350183,0.0614890211378395,0.0615879876460715,0.0615074685532194,0.058496816890623
0.08,0.09,0.0398369835111736,0.0599399575084969,0.0502202705221985,0.0635432876229598,0.0443505676392013,0.0617303045400543,0.0625722689672017,0.0628631395990394,0.0628196592501574,0.0602825975265597
0.08,0.095,0.0390765168605801,0.0631032434586399,0.0501886710451882,0.0663836515177263,0.044266062971406,0.0636772574692838,0.0647670932701133,0.0660249048583725,0.0656229781550094,0.0622086746479681
0.08,0.1,0.0393249312686585,0.0643435028545984,0.0487233299277014,0.0675687511057643,0.0433407623032847,0.0639187767430442,0.065355164388387,0.0672774309556039,0.0666594481724828,0.0616911887775784
0.08,0.105,0.0396099779582025,0.0669924795708962,0.0489232564797475,0.0699978614149489,0.0434694332415305,0.0658738077953267,0.0677262678916285,0.0695486537269755,0.069179784550745,0.063599656297978
0.08,0.11,0.0396324786858114,0.06982601038995,0.0497311940910507,0.0723658408028197,0.0432389502949785,0.0673509548295447,0.0694138441293333,0.0721155337934157,0.0711319528941957,0.0650308266964968
0.08,0.115,0.0401100399725411,0.0715350996393618,0.0483733461414476,0.0736824216860681,0.0428509834615509,0.0680937753322352,0.0703676774730211,0.073688164232836,0.0729256199414696,0.0654466455766674
0.08,0.12,0.0401246053539384,0.0738922012842266,0.0479037908182487,0.075410929151811,0.0430301525400497,0.0688755193136066,0.0713947030772185,0.075665863714395,0.0743897649411952,0.0661044456116197
0.08,0.125,0.0387202744119602,0.0756059717497976,0.0476073492874745,0.0773947885798111,0.0415203376550526,0.068920742061318,0.072100637591118,0.0775361309261516,0.0755000477506663,0.0646074901941393
0.08,0.13,0.0381994591255345,0.0785409992313701,0.0474911940587643,0.0798674030621547,0.040727048513194,0.0701202978823685,0.0734274010332691,0.0799083025126541,0.0775815482785562,0.0653349629291343
0.08,0.135,0.0398830224300564,0.0814433603729668,0.0477410291089586,0.0824528485198037,0.0417929650025327,0.0716302567223832,0.0749399568883684,0.0828333884128599,0.0794931074512018,0.0663473354289998
0.08,0.14,0.0395014631156364,0.0847589477278416,0.0482075765470309,0.0853605767118914,0.0424614713596338,0.0719438242401174,0.0765646508458699,0.0852973174800677,0.0811121882276992,0.0654349175461955
0.08,0.145,0.0396236789001865,0.0846659382186889,0.0468172001567444,0.0857102517576383,0.0411844032995939,0.0710871658485226,0.0754443924863693,0.0855588272102273,0.0812869373946384,0.0645855070744895
0.08,0.15,0.0389601030293065,0.0890860757300608,0.048303836108343,0.0894400169704445,0.0410160269646997,0.0717429260344415,0.0773710793124025,0.0894594488547337,0.0828292206454947,0.0636542059483713
0.08,0.155,0.0388082364078187,0.0900102145794734,0.0468504882407927,0.0903807316816834,0.0403792199416964,0.0706706564289085,0.0762010193602666,0.0903212384463895,0.0829490137786137,0.0623566780741748
0.08,0.16,0.0385492615172105,0.091027328528446,0.0465617748789733,0.0914771034097654,0.0400767546188438,0.0689514039116259,0.0753735407006538,0.0909080295846811,0.0829494910314163,0.0611465932068393
0.08,0.165,0.038194685217963,0.0936588217408662,0.0458216252279119,0.0942671151702684,0.039686155969691,0.0680790882136248,0.075337660659058,0.0934017548391649,0.0824832714460482,0.0585068830462288
0.08,0.17,0.0382440431422527,0.0968382842871646,0.0465519171159233,0.0971389150873447,0.0394031019328756,0.0678282487735808,0.0758611375298674,0.0961082335091216,0.0841963944615908,0.0584606766733742
0.08,0.175,0.0382031685737784,0.0999412484186644,0.0476274977602925,0.100107346304579,0.0396309840199703,0.0667292373783746,0.0751003080132202,0.097976753933069,0.0839636105797304,0.0569522530928872
0.08,0.18,0.037851547099988,0.100782361049494,0.0467149301482185,0.10123782791239,0.0390322913168248,0.0645721392558138,0.0735007469498804,0.0987161651664081,0.0825214436767305,0.0561201670434123
0.08,0.185,0.0385802414574536,0.102978666933394,0.0455618370189387,0.102402208661302,0.0391646913448379,0.0635214130397964,0.071498569036587,0.0992585677020739,0.0804438615373069,0.0537364750519573
0.08,0.19,0.037327704340223,0.105330365817221,0.0453037388018298,0.104953946332517,0.0379134883189732,0.0608585453186821,0.0695902312058991,0.101305134046855,0.0790443848660987,0.0517536800034272
0.08,0.195,0.0388536801719961,0.107493634790698,0.0452498865552861,0.107169818918172,0.0394762480910395,0.0591846698154466,0.0663409039570839,0.102026211329416,0.0773421129136056,0.0498813105595345
0.08,0.2,0.0361642446564591,0.108699716662247,0.0440269713272366,0.108450733510696,0.0371909003670981,0.0565822959178936,0.0640251332767817,0.101298277345894,0.0753173529253292,0.0472532526739281
0.085,0,0.0411972724485719,0.0309094208031375,0.0557840106122336,0.0329991629089103,0.0368336266033354,0.0391282266652144,0.0374083736852067,0.0324469539078584,0.0328666817597265,0.0355169042654933
0.085,0.005,0.0406075354799217,0.0304602798763043,0.0558619974520867,0.0342287228554244,0.0370796676368284,0.0394103329532134,0.0380885484981369,0.0323036610176322,0.0324204297242028,0.0350323857574589
0.085,0.01,0.0416089475276118,0.0323907538330824,0.0554139168014209,0.0354833230366117,0.0381665002972454,0.040103339193816,0.0391009862801793,0.0338984990868747,0.0341195471260773,0.0359809440048625
0.085,0.015,0.0407162963005826,0.0322592591940264,0.0548519398025824,0.0369135143817086,0.0379488072082173,0.0407856414072286,0.0397541636034979,0.0348329718948727,0.0350098710000424,0.0372322682355905
0.085,0.02,0.0424372474566292,0.0331343600268834,0.0558744497967116,0.0392331936456117,0.040280319524809,0.04236655168785,0.0413097614062049,0.0360228519883533,0.0361245909826818,0.0384115279656195
0.085,0.025,0.041051034452533,0.0342589865080864,0.054738281345043,0.0401696233775049,0.0402598259550638,0.043356431087383,0.0422405432718913,0.0375980276417754,0.0376113333937817,0.0391698088859947
0.085,0.03,0.0406830058497084,0.035648154525653,0.0542169091661514,0.0421206102686117,0.0401436352817495,0.043751715438789,0.0430375314374833,0.0391515428754832,0.039184187128339,0.040410953815014
0.085,0.035,0.0388494985958283,0.0360150371530768,0.0538088279691119,0.0431438679055626,0.0393308646606728,0.0442935217592829,0.0436878462398951,0.0401608519120251,0.040297860242376,0.0409018223049324
0.085,0.04,0.0407832734388391,0.0390869779679443,0.0539774068474618,0.0455865177180912,0.0421233198786071,0.046842712334199,0.0464821450263874,0.0433064060875346,0.0433593613134645,0.0447697281927323
0.085,0.045,0.0400952023419824,0.0410502106715534,0.0548974603995012,0.0479706143858209,0.04234863214031,0.0487793846115534,0.0485286305260168,0.0453349427521815,0.0453673465824853,0.0457281440574896
0.085,0.05,0.0398714083543263,0.0436034197245022,0.0537425022265126,0.0500212205842548,0.0433388703792637,0.0501746460611874,0.0499730552754398,0.0478668665901838,0.0480161001386756,0.0480433254138992
0.085,0.055,0.0388950345857071,0.0443648182338097,0.0533286027449042,0.0509621124737336,0.0427149164487403,0.0510168922065072,0.0511246915605826,0.0486475370674428,0.0487790908899887,0.0491046913732971
0.085,0.06,0.039392816823662,0.0464061148912603,0.0529476911410317,0.0525106710913452,0.0439298167203558,0.0520165589599349,0.0522069928460098,0.0508531588674862,0.050760092582027,0.0503046896587613
0.085,0.065,0.0403613394620665,0.0490529868308164,0.0528983473693221,0.0549763315080548,0.0444199727105332,0.0545823406540968,0.0549698556559622,0.0533349800510678,0.0535448599444975,0.0528679101461221
0.085,0.07,0.0401472817410245,0.0514022299733113,0.0525420825010957,0.0569897858849067,0.0443326751615593,0.0562971894644747,0.0566770536394371,0.0557946936835919,0.0558265327930172,0.0546749320657113
0.085,0.075,0.039223382122876,0.0539553217791853,0.0514800565031864,0.0588352295901916,0.0440526924327773,0.0578356959377164,0.0583721124546528,0.0575236716304157,0.0576044698399501,0.0561040877413426
0.085,0.08,0.0405890818758848,0.0571380583502851,0.0533413069118698,0.0619198983769262,0.0455988434895249,0.0605706642822994,0.0615153594817511,0.0605647863657924,0.0607187989853151,0.0585068915815231
0.085,0.085,0.0402376992873035,0.0585909847671752,0.0526295032937854,0.0634227465227147,0.0449532779282245,0.0619131695912268,0.0627187390678378,0.0623901158607901,0.0622913913788721,0.0600807837424679
0.085,0.09,0.0389928821945837,0.0609364519539194,0.0521799684244063,0.0650012322817036,0.043845091163889,0.0624731471744097,0.0634647977788235,0.0643797302996935,0.0643247467522191,0.0609281618304586
0.085,0.095,0.0394453245254659,0.0635772380018268,0.0513686472234884,0.0675160233162807,0.0439750819063214,0.0647993582912936,0.0658875692565127,0.0667268791701207,0.0662848848555243,0.0625322391642248
0.085,0.1,0.0393581230834142,0.0653773744935153,0.0516719201495116,0.0691118954131867,0.0434901660862813,0.066088864903137,0.0673591529482611,0.0683357078982075,0.0679435850211447,0.0640891313812327
0.085,0.105,0.0394736775536752,0.0676146490413247,0.0516625763668773,0.0710397891120764,0.0434969454115742,0.0671921311220935,0.0687356852432093,0.0706841501290284,0.070073048490995,0.0646692460593677
0.085,0.11,0.0392082649554294,0.0688018491621062,0.0504565652637843,0.0720266657284235,0.0425953127765543,0.0678958761916792,0.0697976031154308,0.071515103423977,0.0708672079761526,0.0654940773918235
0.085,0.115,0.0390209616470742,0.071687326558747,0.0501674517374424,0.0750148095426523,0.0425785472662423,0.0692956904601788,0.0715833117331818,0.0744311227907605,0.0735052062848979,0.065995844655044
0.085,0.12,0.0392773697741683,0.0740247809507697,0.049745001507463,0.0760823447903185,0.0425857623556581,0.0695988455462435,0.0720036743334336,0.0761991683087524,0.0749261231623591,0.0662207152689764
0.085,0.125,0.038885855392526,0.0758907070010322,0.0500376011884612,0.0784499116122986,0.0425149484211469,0.0704538796430755,0.0737257342460993,0.0782220352073666,0.0759507249949163,0.0663839064895498
0.085,0.13,0.0381892220072441,0.0786255007815029,0.049172166794925,0.0802691368985538,0.0411289365292112,0.0707442999956738,0.0738509760925564,0.080184073265485,0.0779041052124811,0.0658255785299271
0.085,0.135,0.0379749593506863,0.0804974938933804,0.0491268038307429,0.0823157931266441,0.0406142164833479,0.0718212468968063,0.0757736189243734,0.0820819517986074,0.0794335196032991,0.0659329051983623
0.085,0.14,0.037965795082551,0.0824222563876902,0.0486271758140087,0.0839791621035755,0.0403487895343219,0.0711052476783815,0.0755659357925894,0.0836800611944131,0.0794323374601013,0.0652997030447321
0.085,0.145,0.0390185939445328,0.0859917857008027,0.0497761135447896,0.0874422098855192,0.0414336789112325,0.073650937172592,0.0784305592215466,0.087262890955656,0.083221094285092,0.0670646745649505
0.085,0.15,0.0389377570532712,0.087338173482494,0.0488411332063513,0.0884882827480002,0.0411652284792581,0.0722069775940935,0.0775085825387243,0.0884219401433335,0.083509945091805,0.0658810673030262
0.085,0.155,0.0391730499778923,0.0888431117298693,0.0490673154947119,0.0900916457885257,0.0409761725810236,0.0720724295907235,0.0774886630540957,0.0897112861932936,0.083381594924489,0.0642154367367402
0.085,0.16,0.0390645555763325,0.0922246828648384,0.048603847000834,0.0931534609731407,0.0408822781748191,0.0723582971078555,0.078109067502657,0.0927026321918423,0.0850857462780595,0.0644431682296524
0.085,0.165,0.0370376042368924,0.0958245401172661,0.0487147802026643,0.0959450224333263,0.0387469749321042,0.071881444558653,0.078670444944032,0.0954118559630525,0.0859742520743385,0.0614435159969633
0.085,0.17,0.0378001701199149,0.0957379509277896,0.0473267622564613,0.0964919859720419,0.0391497052005594,0.0686507095848578,0.0759330491289965,0.0947206009826457,0.083228602041875,0.0585682210669579
0.085,0.175,0.0383983921634731,0.098578575735443,0.0469605442720073,0.0990043921664523,0.0395184434205905,0.0668596166411983,0.0746408371679888,0.0970240027637399,0.083193120184443,0.0582210838123787
0.085,0.18,0.0383223539380763,0.10037297925185,0.0469160752180572,0.100914843933935,0.0392854460891639,0.0659412918985841,0.0743534631229626,0.0988306466374033,0.0818264389953566,0.0566904505074156
0.085,0.185,0.0381719909707789,0.103048199666108,0.0473622406574219,0.103351159286062,0.0392913862017895,0.0646691762208858,0.0730196295055251,0.100587365421249,0.0827424101579377,0.0551305271793149
0.085,0.19,0.0374300154698824,0.104135292344452,0.0468390072774487,0.104846790062071,0.0382916699939046,0.064143481749621,0.0711858847106655,0.101044958161536,0.0796782392633647,0.0527135437753011
0.085,0.195,0.0380169114108574,0.107677662197934,0.0470517349404557,0.107577272316638,0.0386145319173253,0.0622348074503518,0.0700001594983934,0.102546233820185,0.079282526880842,0.0518523496004376
0.085,0.2,0.0378832317752163,0.110006835757224,0.0462963172264686,0.110024448926366,0.0382655913387723,0.0591563145378791,0.068340139341295,0.103878101877642,0.0782152776293304,0.049651417578326
0.09,0,0.0405644809282869,0.0306094183309031,0.0573017711226257,0.0330015158332447,0.0360269217612655,0.0402196423127286,0.0378479660767057,0.0319792772399164,0.0321881689379815,0.0351008199644598
0.09,0.005,0.0410831816741954,0.0303669107044848,0.0579132792089004,0.0342714552311838,0.0370308921059782,0.0402871885726062,0.0388459587061304,0.0318844491529565,0.0319783049314211,0.0349585285497779
0.09,0.01,0.041353195496355,0.0316087793693828,0.0579407516795854,0.0369840647518292,0.0381005144286648,0.0421318588171766,0.0403180994459881,0.0341733461820933,0.0343763323507642,0.0369642883986368
0.09,0.015,0.0409162487815977,0.0312720881350269,0.058081856283917,0.0379753564977235,0.0381829667184349,0.0429919474364447,0.0415035294889178,0.0340852927679917,0.0342904849504636,0.0372979177693634
0.09,0.02,0.0399184682646056,0.0330313908185804,0.056636451227676,0.0397216267064799,0.0389421989740737,0.0433786446498892,0.0420265948758287,0.0363963193083727,0.0366623425016844,0.0388850144226957
0.09,0.025,0.0411072951727048,0.0344900484732188,0.0578315391633978,0.0416439833390945,0.0404975136400538,0.0441116249150718,0.0435759280793306,0.0379088188481952,0.0379322541460855,0.0393546847102187
0.09,0.03,0.0407388471965611,0.0368193851141031,0.0574402001979195,0.0440846317896374,0.0413085682218109,0.0462533182280265,0.0451924129015933,0.0408632406081501,0.0408698100264033,0.0419544006701901
0.09,0.035,0.0413322185914902,0.0374685272921389,0.0560109160348643,0.0445980591542536,0.0418236662060127,0.0460975104591515,0.045487234557431,0.0416667069268739,0.0417604273517692,0.0428887678942419
0.09,0.04,0.0410192756015113,0.0398351375351379,0.0571059799850401,0.0471057929167575,0.04244765804819,0.0481823400379555,0.0477853401679201,0.0443226466663166,0.0445731881686016,0.0451710526080771
0.09,0.045,0.0402784664440896,0.0402722707285137,0.0553252287694416,0.0475506659804637,0.0428353966781151,0.0483305935519143,0.0480748324974992,0.0446669585481768,0.0449261165590323,0.0456996855070799
0.09,0.05,0.0391061009291783,0.0429830165502819,0.0552266742649493,0.0500376782053021,0.0425464373991539,0.0503261692829823,0.0503245992700029,0.0474538815163788,0.0474948601828701,0.0475640762666867
0.09,0.055,0.0391202244269865,0.0449065405182201,0.0558972079499129,0.0522352045152265,0.043195915042376,0.0519767553490851,0.0522499315238238,0.0499358323766783,0.0498879552686178,0.0498326278208877
0.09,0.06,0.0407866127099177,0.0460371535172766,0.0550591755102683,0.0529616480215533,0.0443455623854481,0.0529986783630731,0.0530756091970509,0.0504454620464169,0.0505917561298301,0.0509898664575668
0.09,0.065,0.0401119817078242,0.0496990600661033,0.0555930666234751,0.0566286025505665,0.0451422384569559,0.0557589714295273,0.0562302918995564,0.0545511667373606,0.0544679537879068,0.0540019323675257
0.09,0.07,0.039041758787837,0.05097272235448,0.0549055500340547,0.057828147565744,0.0437515417326518,0.056985968316615,0.0573549343641014,0.0555884133768526,0.0554839472421073,0.054637404595379
0.09,0.075,0.0400083095655283,0.054107314039638,0.0546525628067265,0.059841217229392,0.0449431549543169,0.0589352520182393,0.059345579030497,0.0585483802598933,0.058579931462178,0.0573543233462262
0.09,0.08,0.0389602964903183,0.0553516406745459,0.0541398372057213,0.0610559477628906,0.0445271733614953,0.0600186375047484,0.0604478344693109,0.0598903484837069,0.0600082535901273,0.0583684756003402
0.09,0.085,0.0385199781193485,0.0576831320818515,0.0533997261013286,0.0632383178856995,0.0431670595585716,0.0613690750452301,0.0623700859105719,0.0617856113968708,0.0615905067675588,0.05950989690626
0.09,0.09,0.0389273947400003,0.0606295660636386,0.0535607192203608,0.0656687134582058,0.0441419380573782,0.0639933335512056,0.0648751483656109,0.0646819581011809,0.0646847117485357,0.0620501005716075
0.09,0.095,0.0384884137449672,0.0630980922035077,0.0525648448150559,0.0677105606475954,0.0434204541850145,0.0647869686149236,0.0659296128449151,0.0665952849906433,0.0661440119834658,0.0624838439619324
0.09,0.1,0.0393999102689046,0.0643191484421142,0.0529357901000462,0.0685352233507701,0.0443684336882029,0.0655599574969829,0.0669716547005357,0.0674474030820429,0.0671835619709442,0.0630175356413153
0.09,0.105,0.0388093921872426,0.0678077219436794,0.0534381886865046,0.0716971844435806,0.043460802215772,0.0684503021522215,0.0696130010019089,0.0710678152600364,0.0704094550146879,0.0655758756615382
0.09,0.11,0.0385565845232338,0.0694988089159056,0.0521594025765353,0.0730118294580237,0.0427269176874507,0.068412462920835,0.0704741774842147,0.0724413711293688,0.0719727235389015,0.0657321291101399
0.09,0.115,0.0391393744638889,0.0720923768970916,0.0531588339898548,0.0755537789614881,0.043697891669654,0.0698503141362608,0.0724572774902883,0.0752098081033852,0.0741991431883693,0.0669234177253199
0.09,0.12,0.0399169039246981,0.0752003104367377,0.0525227630584833,0.0779675350046189,0.0433775562191648,0.0714653756098518,0.0741091551859257,0.0777016586023809,0.0762845062057851,0.0682689314812183
0.09,0.125,0.0389866013512625,0.0764345129868446,0.0517280196260814,0.0789392710030694,0.0422629998107611,0.072280677334123,0.0751246411573045,0.0786619649802135,0.0770811450998989,0.0678555924725675
0.09,0.13,0.0397166434490502,0.0802300826363559,0.0530877110400872,0.0826033702511469,0.0426138816447825,0.0748481535316495,0.0775253472277072,0.0822475527875359,0.0804193196848099,0.0698380508580833
0.09,0.135,0.0391632003664748,0.0823971273598289,0.052821138988918,0.0848387308029302,0.041434667916141,0.0750084631284723,0.0783559260206949,0.0841656081653852,0.081304817067772,0.0696061624639111
0.09,0.14,0.0391180335291389,0.0832349280476931,0.0516894911515991,0.0854844461604064,0.0415388443102506,0.0746406654768877,0.0787105937161178,0.0853809921479154,0.0816272055802925,0.068251455223697
0.09,0.145,0.0386807033040286,0.0857272606246537,0.0515221123951154,0.087914110396728,0.041720157570477,0.074136097144552,0.0787487540404642,0.0874569292465455,0.0831853302426558,0.0676441007077186
0.09,0.15,0.0384475606879733,0.0877459736614678,0.050282563178603,0.0891172904607388,0.0403174767149919,0.0734562394161626,0.0784912889958108,0.0888014107877963,0.083124376833237,0.0661555326705172
0.09,0.155,0.0389551078897685,0.0897688393286921,0.0510384442427932,0.0915041307350231,0.0407984545073342,0.073882770300689,0.0795769629996367,0.0908005691818622,0.0841155219856326,0.0652367137246814
0.09,0.16,0.038533686161986,0.0916356123875845,0.049823459196715,0.0929648829051175,0.0399511577359251,0.0720293706444076,0.0784790523887567,0.0926557969974592,0.0845663322759021,0.0636814117192798
0.09,0.165,0.0371220344404601,0.093062737977049,0.0486604487251864,0.0946444443238978,0.0388605986387338,0.0710203414366596,0.0777292548273034,0.0934079632464856,0.083470999189677,0.0610194584292232
0.09,0.17,0.0376480514871848,0.0959354343273485,0.0495465024257793,0.0973865969003296,0.0395782184955257,0.0716151104724894,0.0783814025638067,0.0960910715026276,0.0850391995567745,0.0615570475387934
0.09,0.175,0.0378461768890686,0.0990258860656026,0.0499137196738581,0.0998757909408771,0.0391585747943262,0.0727117782316006,0.0789101762026194,0.0984573749546131,0.0851146409523776,0.0605203017897188
0.09,0.18,0.0378937237939822,0.101044413040143,0.0496407722598608,0.102012906838502,0.0390561413402863,0.0690571326128099,0.0777567844784033,0.0997250990986495,0.0842773720658089,0.0576855756592782
0.09,0.185,0.0372078667288207,0.102601203064771,0.0482030442338665,0.103010601932126,0.0382365246977007,0.0668818125774921,0.0747020479041641,0.100471958399782,0.0831065749706232,0.0558861882406336
0.09,0.19,0.0381529542750562,0.106566811980582,0.0494495517080885,0.106379752826976,0.0390883406915003,0.0667196802837363,0.0749880194993805,0.103355192179994,0.0836990794480595,0.0549455128841924
0.09,0.195,0.038473707930907,0.107002687998771,0.0487080776339105,0.108169777806357,0.0395694373053546,0.0637971449168135,0.0716572988926291,0.102721053499539,0.0808051900256429,0.0530073940380894
0.09,0.2,0.0366483798935782,0.10876355716413,0.0473540476802102,0.109316374253806,0.0379748482610002,0.0613828621419454,0.069605401599496,0.103235278536418,0.0768321582461256,0.0493312217802752
0.095,0,0.0409756839229269,0.0308638599414911,0.059651252179163,0.0341238652336183,0.0365244237887384,0.0419471285017775,0.0391081325108758,0.032677458751779,0.0327517665987349,0.0361810227016132
0.095,0.005,0.0408097543431813,0.0302367225460036,0.0594537431779792,0.0346512325840954,0.0369559315936741,0.0414126786139356,0.0389822866275227,0.0323851410859254,0.0326039991896487,0.0356085969084652
0.095,0.01,0.0413766362988045,0.0315911892768344,0.0612008247272383,0.0375864379085689,0.0378327047702496,0.0437988108227239,0.042411030779924,0.0347766451287848,0.0351272681980321,0.0380092377734227
0.095,0.015,0.0404328835143418,0.0320421787584112,0.0589562431743514,0.0388855257049018,0.0383878282804313,0.0432620575081853,0.041545824993799,0.0356278294156276,0.0358634847229587,0.0378761103455646
0.095,0.02,0.0408410390499498,0.0325258993601041,0.0599861907860034,0.0402049817413535,0.0395514258384507,0.0442962088381146,0.0429493667757984,0.0359848465555132,0.0361734501077308,0.0383306868382957
0.095,0.025,0.0419864362713965,0.0352152722232675,0.0597684162888115,0.0430420064655068,0.0410525631704681,0.0459969844358509,0.045116106085251,0.0394210567519286,0.0398974552261883,0.0417669462388289
0.095,0.03,0.0399318926378335,0.0354085541888074,0.0580106034837808,0.0432461504068379,0.0402187936744258,0.0453662978453221,0.0445744814335821,0.0396878673574329,0.0399800869130446,0.0410769999854424
0.095,0.035,0.0407635834887904,0.0368863658684202,0.0581367855172332,0.0451202112436474,0.0414356175974129,0.0464950501299654,0.045992708090127,0.0415946543331616,0.0416717541618918,0.0432738288846519
0.095,0.04,0.0388877878402825,0.0382575972598972,0.0583230295659847,0.04696801014707,0.041142132560539,0.0483151060931237,0.0480075866643536,0.0431741155110268,0.0432533959006878,0.0440155779073501
0.095,0.045,0.0398317908602468,0.0411420423354936,0.0581971729710389,0.0493847845496649,0.0424450259887659,0.0498452745631229,0.0499159545660763,0.0462713688682429,0.0461283408285452,0.0463447978137653
0.095,0.05,0.0399512808922688,0.0430641196194095,0.0589459605041995,0.0518276390719181,0.0428304859908992,0.0523539552144376,0.0521102070034764,0.0478391975295091,0.0479306756443657,0.0483505752560526
0.095,0.055,0.0406421880949668,0.0445086626849214,0.0571859586488194,0.0528332796017679,0.0439160945153537,0.0533803082175147,0.0531800340583317,0.0502419016685845,0.0504674146786929,0.0504099029341204
0.095,0.06,0.0402402146479468,0.047825907729635,0.0584552649856867,0.0553341860793342,0.0443525119468543,0.0552383710271648,0.0555361808728755,0.0530071383013818,0.0531641570129028,0.0530489022242916
0.095,0.065,0.0397141082830426,0.049334126868071,0.0571252785939054,0.0569107039657058,0.0443863220534329,0.0564100655949639,0.0567212414098799,0.0544621245071365,0.0544307420729673,0.0539516486682859
0.095,0.07,0.0403781002448569,0.0511416270035675,0.056084049752881,0.0579596975326828,0.0456755464397878,0.0570820685102313,0.0574975071087449,0.0559484035582667,0.055944254459214,0.0555757464227288
0.095,0.075,0.0397381256083265,0.0530171897614212,0.0571333762191577,0.0603202065415526,0.0449711344900199,0.0593034385791766,0.059715196761223,0.0580026715189598,0.057972488085627,0.0569515113577254
0.095,0.08,0.039413710434181,0.0557505528323601,0.0565145522454103,0.0624576364871747,0.0454837574820735,0.0614334664541624,0.0618076969863048,0.0608957080920664,0.0607699886865053,0.058959040134452
0.095,0.085,0.0393874513252619,0.0578378073942538,0.0563413370894091,0.0641646530031743,0.0450011122826593,0.0624502285180834,0.063275815275671,0.0624423115984485,0.0623453834494242,0.0603184633364801
0.095,0.09,0.0392628729923454,0.0606508112892554,0.0558681186148046,0.0665081635861115,0.0446474025336861,0.0647032835868559,0.0652671317356628,0.0650118701046835,0.0646679718214015,0.063189437063443
0.095,0.095,0.0382200423366772,0.0631084479688125,0.0557946954395843,0.0687900256970299,0.0434546251124472,0.0662882352256753,0.0675729265458434,0.0674227067059413,0.0670280728435595,0.0636928739695787
0.095,0.1,0.0382957837477683,0.0640521347956962,0.05503348550677,0.0695086801258078,0.0429479117226703,0.0664303358543077,0.0680041390541797,0.06832090577822,0.0679088022327951,0.0635786658649254
0.095,0.105,0.0398731818890597,0.0686113536625635,0.0554646721254377,0.0728212609532423,0.0443907920895431,0.0692230954635024,0.0707555129993015,0.0722374188447029,0.0715840460788935,0.0669512607762555
0.095,0.11,0.0396104651810983,0.0702756456566681,0.0546679558787086,0.0740567839004816,0.0433482119759717,0.0702036025980634,0.0716804828726367,0.0736891755381777,0.0728869666331286,0.0675720355465123
0.095,0.115,0.0393886097053108,0.0723828993450116,0.0543964059351445,0.0760489293401474,0.0434119140988483,0.0714367656307299,0.0735212926029195,0.075397728894535,0.0742457672020841,0.0676809947004031
0.095,0.12,0.0378867416156488,0.0732020551385848,0.0528716352142908,0.0771321742390847,0.041622256301398,0.0720856104492173,0.0741874458428794,0.0765722038813373,0.0755399785284211,0.0674911757139004
0.095,0.125,0.0385598155902722,0.0762329331267621,0.0532726393013053,0.0795797533389668,0.0422444311393945,0.0731670864824852,0.0757745119321518,0.0787868199201472,0.0774461191153831,0.069194901350344
0.095,0.13,0.0398678720662281,0.0789967064636368,0.0534709115147749,0.0821321557690664,0.0430292928115518,0.0744643324034465,0.0770560764890574,0.0814928282401221,0.0796223966294368,0.0699234643947137
0.095,0.135,0.0387911815619986,0.0808299249332069,0.0537981623192411,0.083945427371732,0.0417544773682264,0.07476052387259,0.0782297478035489,0.0834524517497242,0.0808295620894787,0.0693346082606732
0.095,0.14,0.0393175392008389,0.0831539840184698,0.0535157539294866,0.0861776971669577,0.0417543114572862,0.0757124701263406,0.079535593603568,0.0857137544432586,0.082795044428105,0.0700919172551208
0.095,0.145,0.0376741062334255,0.0847757854177608,0.0531072008855514,0.0876766877988838,0.0402908342406548,0.0764436969981176,0.080641004381441,0.0871685742491663,0.0834990436837437,0.0691947161382255
0.095,0.15,0.0382845141242177,0.0882134133913679,0.0522350094891445,0.0901447514547587,0.0404619681761087,0.0759018792281444,0.0802901224851032,0.0898308181790926,0.084474900826836,0.0675218523310872
0.095,0.155,0.0384713331443728,0.0891471682248435,0.0514760293370859,0.0909554345222061,0.0404826363899872,0.0748791572368327,0.0800373740292328,0.0902258774175248,0.0843311596409918,0.0669809196727472
0.095,0.16,0.0382636753548377,0.0927704717057029,0.0527445338620345,0.0942092363361229,0.0401529038442978,0.0753204181537887,0.0811002762382529,0.09341701395519,0.086456382274648,0.0656360000211395
0.095,0.165,0.0382351791734576,0.0940658490660049,0.0511925415466986,0.095574722346685,0.0399519949974697,0.0738788823788432,0.0806862768131332,0.0947729268677097,0.086660083914886,0.0642215254877365
0.095,0.17,0.0377327740160852,0.0969227637575418,0.052601751228517,0.0990005656002177,0.0395814149676541,0.0729046279543289,0.0803305291917341,0.0973753082543261,0.0861694664040747,0.063125612634156
0.095,0.175,0.037929155634219,0.0983228099151087,0.0506368052901837,0.0994115412827528,0.0391477585586712,0.0730463182877394,0.0800623481813317,0.0977280042451652,0.0853205729796831,0.0596619048693693
0.095,0.18,0.0377682745316504,0.101344135431714,0.0509331088592893,0.10250752245389,0.038707632789636,0.0703669151813328,0.0784137491075636,0.0999899677828651,0.0864420109521312,0.0590457014981252
0.095,0.185,0.0376598600442594,0.103460402653632,0.0498705312752293,0.104348804198279,0.0383836901373177,0.0696011602877484,0.0773139176657374,0.101444379750809,0.0842169617019081,0.0564027882275041
0.095,0.19,0.0395547718759465,0.105101968839455,0.0508389849886432,0.106205373111266,0.0402067462716944,0.0684295477527941,0.0766088374100561,0.103229496082586,0.0852783631930965,0.0574733934560948
0.095,0.195,0.0382507693267638,0.108468548865829,0.0508385608506817,0.108939117102109,0.0394409625996311,0.0670549158171013,0.0757434547922882,0.104765667518933,0.0830547826790373,0.0544590047532615
0.095,0.2,0.0388901608365253,0.110086443994927,0.0505198424591386,0.11090202402992,0.0395071178102305,0.0647460207507771,0.0725993095609294,0.105537474945944,0.0806699936748686,0.0516547110133498
0.1,0,0.0418545357340079,0.0308462006157223,0.0632917204763222,0.0351764305821895,0.0370977071173445,0.0438573786318705,0.0414133533777843,0.0324826113468221,0.0327876795783624,0.036746164306466
0.1,0.005,0.0400766921662558,0.0311421009990608,0.0620432318074463,0.0366042027378438,0.0369350185410881,0.0441305852380483,0.0421585686399736,0.0334132077930461,0.0334931374823117,0.0371633464135551
0.1,0.01,0.0413574452212956,0.0321012326974847,0.0632817599679094,0.0385950925887478,0.0388393301144255,0.0456291070280805,0.0433238653065225,0.0346730302459752,0.0350475941712351,0.0382193647881556
0.1,0.015,0.0394143553026985,0.0319805821510418,0.0618253281875184,0.039141938940264,0.037668208959693,0.0450232644849718,0.042956258926228,0.0350355070230658,0.0351865869681096,0.037465632350992
0.1,0.02,0.0406367879115433,0.0331770883371476,0.0622030210613177,0.0417375642289625,0.0392078546238798,0.0457958974410564,0.0446263522411896,0.0365953137114394,0.0370057500648223,0.0389861778318179
0.1,0.025,0.0408119117000144,0.034628589759291,0.0626768635963971,0.0438237048751862,0.0402843033961243,0.0469856155393774,0.046044607827445,0.0391767630118197,0.0392536921121922,0.0412746400560149
0.1,0.03,0.0414951253344495,0.036857708112082,0.061230060128928,0.0456659973112482,0.0421992602598755,0.047948656236105,0.0470615664533084,0.0414237470515146,0.0415007675750468,0.0431485785121033
0.1,0.035,0.0403808842556346,0.0374802238908683,0.0616789297224816,0.0468759738601927,0.0412580236913079,0.0489393956178951,0.0482065479052063,0.0422795770894691,0.0423872979265408,0.0441796211211906
0.1,0.04,0.0406221876093479,0.0401826254635192,0.0607099611318295,0.0488199493579122,0.0427094362389806,0.0501539814223858,0.0495273209902726,0.0449959634877775,0.0451269978231249,0.0455846365437576
0.1,0.045,0.0416924850130972,0.0420477480444114,0.0601474495079452,0.0506542072489519,0.0442010092909582,0.0520078418688972,0.0516571902297082,0.0470309544706625,0.0470033726514078,0.0484727465912912
0.1,0.05,0.0402009143345509,0.0425495719517748,0.0600916862041535,0.0517919973155823,0.0437287495126232,0.0525455125789627,0.0523084870190856,0.0479626383902,0.048126565254027,0.0485521072356181
0.1,0.055,0.0384859853093511,0.0448543044041027,0.0597320075639991,0.0535807595891172,0.043131194635544,0.0538403593585144,0.0536554689893215,0.0501268238679974,0.0501632700409294,0.0503282514447693
0.1,0.06,0.0400749446949998,0.0468614131746059,0.059941174239235,0.0556243173031161,0.0441353153844556,0.0551470064246904,0.0556418494223753,0.0524474775557175,0.0525824461128718,0.0520570432039798
0.1,0.065,0.040470763574344,0.0504387058374874,0.0597036958658176,0.0584112959178012,0.0451635468013611,0.0580249505730292,0.0581748896138918,0.0560174001039043,0.0561355579360201,0.0556303333494673
0.1,0.07,0.039964791631539,0.0521576733657301,0.0593437986361004,0.0601346696611754,0.0454362385876342,0.0592089897918341,0.059701841929712,0.0576665593886405,0.0575979293948173,0.0563804425958049
0.1,0.075,0.0405091413888878,0.0535849237789452,0.058084476289637,0.0608368767735877,0.0458042672875486,0.0601714094205628,0.060859365768783,0.0589383037260625,0.0590708700626546,0.0579294451686049
0.1,0.08,0.0401743126334188,0.0560563951766517,0.0592136879240921,0.0635116171032879,0.0457693887388057,0.0622088588076415,0.0628309517006068,0.0610336024997316,0.0609513338714865,0.0597384013669033
0.1,0.085,0.0400443490418033,0.0585036008348928,0.058190779476462,0.0650542951023827,0.0459970381798119,0.0638225004049094,0.0643153142601198,0.0632098581413896,0.0632182793437278,0.0609810837055203
0.1,0.09,0.0403220834090172,0.0605024227554063,0.0574094124275157,0.066855565372453,0.0458573238752566,0.065087623365716,0.0657912710477684,0.0653105984324681,0.0651292308084234,0.0630415327092472
0.1,0.095,0.0395921279658626,0.0624633239537357,0.0574552179898095,0.0686852223848685,0.0442490398358165,0.0667267184305885,0.0674454425612237,0.0669854543726693,0.0666595163606144,0.0638795051324502
0.1,0.1,0.0387949758680212,0.0664129166662884,0.0576617216117737,0.0717011684921534,0.0438553337120582,0.0686942591352145,0.0700704406806439,0.0705693898013266,0.0701620831553793,0.0663211292548944
0.1,0.105,0.0395899165612536,0.0676244360617911,0.0574335892616537,0.0732333954915149,0.0444435568713733,0.0704337742201313,0.0714563437684073,0.0720103811988199,0.0715522253538882,0.0675107517745515
0.1,0.11,0.039498586499791,0.0704813524689079,0.0567668732875701,0.0750634365916804,0.0440855865841118,0.0714346881460444,0.0729425129029311,0.0744045804438731,0.0734706317516288,0.0689815356962299
0.1,0.115,0.0395702044220185,0.0718744244291003,0.0557128784058056,0.0765857302051353,0.0434045043831851,0.0714161796212113,0.0736673524231011,0.0756127856193032,0.074749517924362,0.0681975905929554
0.1,0.12,0.0402144297171235,0.0749005922945113,0.0560177779688968,0.0787391176693913,0.0433694883763464,0.0737493789595928,0.0761002870958546,0.0782828828153531,0.0774094640433333,0.0700243486381984
0.1,0.125,0.0391138207788866,0.0763406924647194,0.0555768331036689,0.0805339912252466,0.0428332839812541,0.0744730851764572,0.0769899704036841,0.0796377483646836,0.0782292609103205,0.0708498180997532
0.1,0.13,0.0388390496036785,0.0800250413851284,0.0558824388425101,0.0833641286665765,0.0416828779614793,0.0756587343733045,0.0784465240977829,0.083076363078787,0.0810723238966776,0.0704453436004103
0.1,0.135,0.0375054177612033,0.0814683615340748,0.0552300695267568,0.085160043866685,0.0399662570740995,0.0762552863882032,0.0794422664809126,0.0841667592273382,0.0818801829513935,0.0703911855522824
0.1,0.14,0.0383451462853571,0.0832291949852762,0.054821742872851,0.0866442344353039,0.0410117898884711,0.075852837343178,0.0799389558152943,0.0863203613977519,0.0830459018316932,0.0703733800646201
0.1,0.145,0.0381092860554848,0.0856227283985903,0.0541107383352518,0.0887166510077582,0.0404823040821482,0.0765485054509308,0.0806119939851827,0.0876961092264737,0.0837250535023044,0.0684162472741186
0.1,0.15,0.0395803964052674,0.0883808916063166,0.0546186554546417,0.090804724430842,0.0414611609434188,0.0780407592888461,0.0825612087824331,0.0903249655056265,0.0855896574701948,0.0698391500047032
0.1,0.155,0.0386172908607225,0.0903963738666024,0.0544638667659127,0.0931022130422112,0.0405919887848196,0.077492356078755,0.0829816496010895,0.0923924792120924,0.0871312448630339,0.0687417146978546
0.1,0.16,0.0399194809058199,0.0920392759052967,0.0540662242242858,0.0944295163247971,0.0414770292463999,0.0766991039359577,0.0825355966242881,0.0938685210258883,0.0872211792402303,0.0686961420580026
0.1,0.165,0.037928701228854,0.0952030634671772,0.0536813152800826,0.096571603819394,0.0396172550298752,0.076212233159365,0.082868176794917,0.0960203105326606,0.0876257541410689,0.0660689902415883
0.1,0.17,0.0395183120107803,0.0974775759578949,0.0543142192653491,0.099282178936847,0.0410221693631242,0.0763864238711139,0.0827168184802855,0.0979608627416622,0.0878648362974045,0.0653707144361794
0.1,0.175,0.0388418958695879,0.0993940695769434,0.0530260807137805,0.100987080892473,0.0404859635463883,0.073039838154574,0.0806510303832532,0.0993503932302617,0.0879914386067234,0.063795985694402
0.1,0.18,0.039190015941374,0.101328229831895,0.0535330322337623,0.102983980895853,0.0406579120717498,0.0733165938063364,0.0807114787672315,0.10128438068412,0.0872623901239764,0.0628790060341429
0.1,0.185,0.0387580503156511,0.103773088135381,0.0535155121349722,0.105599294845597,0.0401669625366391,0.0718556842342364,0.0796008141647102,0.102812395979212,0.0871318162821932,0.0597749314995669
0.1,0.19,0.0377848716434701,0.105661768400129,0.0523798714668999,0.106651867561707,0.0386632272358379,0.0709305363039706,0.0779671248492589,0.103102720648845,0.0852178294623675,0.0577845281520244
0.1,0.195,0.0377604958291176,0.10808988512135,0.0518942317432194,0.109127189036299,0.0388054043906679,0.0687691742185477,0.0764564353380613,0.10451277680793,0.0838178940098234,0.0550222091713117
0.1,0.2,0.037783936368334,0.10908126147529,0.0511080148169226,0.110174292401934,0.0388018441345379,0.0656502919514178,0.0748797682275904,0.104842360184662,0.0825709307495904,0.0534010591658304
0.105,0,0.0405721101141919,0.0304794133682855,0.0662096461688703,0.0363697400771961,0.0370235123500771,0.0467316646528331,0.0439763551239708,0.0326113565326725,0.032959245604662,0.0363646039688642
0.105,0.005,0.0411685757548185,0.0311124762488944,0.0657011434404065,0.0383909195697983,0.0380588784009114,0.0467199757101142,0.0448086319269622,0.0337201319553814,0.0340202689408278,0.0376600525691467
0.105,0.01,0.0411611147173793,0.0314595430714882,0.0656304118568535,0.0396325311343796,0.0384206046613191,0.0461866592364264,0.0440671705363603,0.0347807394749793,0.0350800854778838,0.0379230525163442
0.105,0.015,0.0403141910616899,0.0315509298960788,0.0646195198755399,0.0404651681113721,0.0384206384143169,0.0463181310543185,0.044451010943392,0.034870055256581,0.0350347514458597,0.0380184924973
0.105,0.02,0.0414672638060412,0.033488875329182,0.0643902925533495,0.0425328969802987,0.0403009351179114,0.0474801626514325,0.0457917048004755,0.037327953309228,0.0373069068796076,0.0400913117944154
0.105,0.025,0.0404926332926933,0.0340916299082602,0.0627850455451005,0.0434642873383859,0.0404288345841306,0.0461908492147532,0.0454857372904169,0.0386382187669371,0.0388922275385745,0.0403957236693327
0.105,0.03,0.0406575818524833,0.0355642564098788,0.0627494182892088,0.0453831646975163,0.0408776877327221,0.0481374008144698,0.047306281549156,0.0406328986047807,0.0407145621769981,0.0422030280050863
0.105,0.035,0.0414396785558572,0.0380517956117354,0.0640305975686165,0.0481273612177353,0.042767972543608,0.0504481944270846,0.0496082186309928,0.0430621589145636,0.0432270446936746,0.0442719937019374
0.105,0.04,0.0397843337544612,0.0388634973027673,0.0628612828425517,0.0489811759695716,0.0418488029422077,0.0499906891005489,0.0500767743966094,0.04436562403753,0.0445781937153685,0.0453850438786641
0.105,0.045,0.0404239899927958,0.0398075238335259,0.0613428542646382,0.0498892004320212,0.0427265989867597,0.0507138135893452,0.0506245014339025,0.0455494104574382,0.0455533653851175,0.0462738385283738
0.105,0.05,0.0409978517267619,0.0427826120787604,0.062441348811664,0.0526536143529501,0.0442280234646681,0.0536983324174285,0.0535443332889819,0.0486499875537965,0.048604388879853,0.0492551365758189
0.105,0.055,0.0405270220790242,0.0456476549251446,0.0621216495372949,0.0546453097282446,0.044445092704121,0.0548603270281699,0.0549354601547879,0.0511894444207481,0.0512965692535069,0.051548597401244
0.105,0.06,0.0403450007983395,0.048988562970577,0.0635162559400895,0.0582901812714591,0.0457199464822155,0.0586144095516145,0.0585074766379376,0.055063223651021,0.0548945161588892,0.054682678183256
0.105,0.065,0.040680776444957,0.0498366949069189,0.0611161769725677,0.0586266757433344,0.0454970630868721,0.0582925872187174,0.0585449420081806,0.0555614503854779,0.0554460206990315,0.0552574576231112
0.105,0.07,0.0397796499773303,0.0513100216800511,0.0616241862916838,0.0605517272592953,0.0451293812709676,0.0602680925649531,0.0604057268730552,0.057332258721597,0.0572795489363185,0.0565733304431865
0.105,0.075,0.0391829538905865,0.0533466772839076,0.0608970359187151,0.0622062391434463,0.0444029064242623,0.0613856038835695,0.0618660396246562,0.0594051399133779,0.0592635795053781,0.0583498780895499
0.105,0.08,0.040766289826311,0.0563668918008071,0.0611405688686833,0.0646951604384373,0.0461977484000233,0.0636968952228662,0.0641599131450292,0.0620740576984009,0.0620787654700437,0.0606933623355719
0.105,0.085,0.0398080580957551,0.0585374534784652,0.0601116620049309,0.0662273528236986,0.0454620778526164,0.0647826250254161,0.0652584277354444,0.0645655315581083,0.0643824769429405,0.0629464567925696
0.105,0.09,0.0412284164801414,0.0616016817027474,0.0614321916046628,0.0688575630373884,0.0469927344081507,0.0670749605155588,0.068002175991394,0.0670741519098365,0.0669682356556252,0.0647171081730849
0.105,0.095,0.0397185556384601,0.0621639779238688,0.0596899644074801,0.0691529996497272,0.0453799906809641,0.0674128050156711,0.0684663136060501,0.0673739749097245,0.0673314619557948,0.0646905254662504
0.105,0.1,0.0385829724317496,0.0659927709942679,0.0591955886685094,0.0719743606684129,0.0434975853140381,0.0696170903902728,0.0708796958823184,0.0711365694517885,0.0707653962152475,0.0666812549194673
0.105,0.105,0.039378771417314,0.0675875292996762,0.0594767595729004,0.0740350871330234,0.044080886266416,0.071504472894135,0.0726601358239219,0.0726513162069153,0.0723623139798981,0.0681743157234822
0.105,0.11,0.0402163022927444,0.0701516150548086,0.0587388458488848,0.0758085658575682,0.0446360008247587,0.0726569383777731,0.0739508936485379,0.0746091095777418,0.0741138762206458,0.0696470189543078
0.105,0.115,0.0407814006321156,0.072665526353043,0.0583827566638846,0.0776058501727528,0.0451974503272603,0.0740270639076855,0.0756778685985697,0.0768652932391251,0.0762788334349803,0.0700596888730951
0.105,0.12,0.039452494513231,0.0747154074919589,0.0594443879758584,0.0799157306838814,0.0432877868997216,0.0748565535988878,0.0771759815186592,0.0789431728484087,0.0774485121377317,0.0714114815045662
0.105,0.125,0.0399913759145066,0.0775556782652722,0.0588767840007689,0.082295798725483,0.043810880716514,0.0757912744186631,0.0781507065028016,0.0810866915320374,0.0790420984379331,0.0715531452914757
0.105,0.13,0.0390817714959957,0.0799842737681056,0.0577420549999269,0.0839833147866274,0.0423680859643352,0.0766784382949036,0.0792756406829975,0.0835406976008185,0.0816015834123548,0.0720901599454979
0.105,0.135,0.0393014759419268,0.0818391887269097,0.0570646616593414,0.0855330188379285,0.041982144597861,0.077192073820897,0.0806515050192803,0.0848321738628161,0.0826772515886888,0.0717304487969441
0.105,0.14,0.0390163402016683,0.083988340808256,0.0569043725289047,0.0870829687048594,0.041638773275043,0.0773268811235833,0.0810639048687608,0.0867209276480201,0.0839956140703903,0.0715882166541864
0.105,0.145,0.0398977726451545,0.0878488736139275,0.0572002975827483,0.0901073200110955,0.0419947722150091,0.0792405336801162,0.0829726266565843,0.0898001926234947,0.0863052131418475,0.0717575665165445
0.105,0.15,0.0384258605639318,0.088269579643948,0.0574389125843929,0.0914756665098848,0.0409824509255969,0.0788132062475316,0.083376122760574,0.0907612069156517,0.0864523499105618,0.0714704815163703
0.105,0.155,0.038678571043791,0.0905555794608346,0.0566858428860876,0.093398366195479,0.0406913184960101,0.0800332804576716,0.0848578047114423,0.0926751234647819,0.0879876822033536,0.071461553804935
0.105,0.16,0.0384794185715998,0.0928664594153139,0.0560391215272381,0.0954952418070562,0.0402247960096176,0.0793602640216925,0.0846040224489232,0.094768164196575,0.0887789242710114,0.0703739331135285
0.105,0.165,0.038434148702728,0.0947097346890807,0.0557990955438176,0.0974026757112043,0.040094762228979,0.0783975701489701,0.0848404868116037,0.0963173417958857,0.0887258167657047,0.0688904643995449
0.105,0.17,0.0381780880847423,0.0967640364257946,0.05431695330236,0.0985223717292559,0.0398695294538581,0.0771901060505375,0.0830791197526737,0.097295659997036,0.0881206385373329,0.0653126709518087
0.105,0.175,0.0392135636975215,0.100106191296715,0.0565009554446008,0.102288564259087,0.0405293904192608,0.0767637961687624,0.0838909696878202,0.100542696714901,0.0893743316324651,0.0668190918900585
0.105,0.18,0.0375709822888733,0.102292687675234,0.055536408825557,0.10416620421589,0.0393921737781471,0.0761863497481002,0.0841672454403529,0.102198801069399,0.0894186129855475,0.0622035454535241
0.105,0.185,0.0380269509169125,0.103273456708135,0.0542584954284445,0.104999056717925,0.0392824555435148,0.0749411386676784,0.0810401664150376,0.101836650527561,0.0871616176335202,0.0616614529076211
0.105,0.19,0.0384684178390874,0.105411653610372,0.0537584186934843,0.106954883678562,0.0398038728236354,0.0729607522577857,0.0809206818726339,0.103283064834698,0.0860094049333831,0.0603377153765995
0.105,0.195,0.0387648159615528,0.108073465916241,0.0544752346310325,0.109446418597491,0.0400764425618193,0.071126035766903,0.0800916119506944,0.105672297094552,0.0861995121630011,0.0580236724990071
0.105,0.2,0.0379879138468195,0.108946714798448,0.0532691570587997,0.11082127214346,0.0393428422702685,0.0676666955873858,0.0772509391768124,0.105411957352917,0.0830695141313098,0.05451676692493
0.11,0,0.0410593699673127,0.0305713916766468,0.0672142798323841,0.0361045043718302,0.0370651110118184,0.0480628972804208,0.0449691094783824,0.0328767571913558,0.0332816395971673,0.0378800253620802
0.11,0.005,0.0413910444712821,0.0300060996797166,0.0681994923895101,0.0382323990795255,0.0378349576173764,0.0482607075179462,0.045291079366304,0.0329168075337897,0.0332397231538213,0.0371577909179731
0.11,0.01,0.0415835121859647,0.0318196186080029,0.0682162350817023,0.0407312409844458,0.0385971430192021,0.0485131338312595,0.0461909420602,0.0349480929708245,0.0350652408879385,0.038367767209574
0.11,0.015,0.0410534570145042,0.0322340280901506,0.0681493448165507,0.0420539419971958,0.0385088333066197,0.0486211430902223,0.046247886895698,0.0359321999600404,0.0363219714959918,0.0397143126160716
0.11,0.02,0.0404174573794728,0.033248926527765,0.0667639151920478,0.0430963970011495,0.0390618136191946,0.0483295089572783,0.0470578958318398,0.0372176500197145,0.0372370119424168,0.0397503578932439
0.11,0.025,0.0399765523503087,0.0329860497247517,0.0660161579963385,0.0442540339534965,0.0398813874021786,0.0485566040807107,0.0475269502553512,0.0376841780834097,0.0379256720004988,0.040429835681529
0.11,0.03,0.0407864598660345,0.03554274480095,0.06628966223003,0.0464388169600419,0.0408339236024928,0.0493370913514727,0.0489347065892342,0.0403620044685934,0.0404553445982855,0.041918395149874
0.11,0.035,0.0414247558929727,0.0382374900337076,0.064744316022652,0.0482727656720488,0.0422555452215099,0.0506604732461506,0.0499575868303625,0.0433788912472279,0.0435615269525617,0.0450951565616133
0.11,0.04,0.0399685282880811,0.03867214541812,0.0648246772897938,0.0496779813013117,0.0414748800414406,0.051310827968,0.0511343240958577,0.0440288019134723,0.0442978631913531,0.0453627509424982
0.11,0.045,0.0408627418902227,0.0402932262244395,0.0636172194694584,0.0503729611028599,0.0429846013045522,0.0521718871853032,0.0515808164382073,0.0457062637131509,0.0456568762090056,0.0469339765850054
0.11,0.05,0.0408124884394636,0.0438215992722424,0.0656192912223609,0.0543920651324878,0.0449225158389959,0.0554066684776393,0.0550210313011327,0.0497207597514471,0.0497608871474477,0.0501362304568846
0.11,0.055,0.0414976988069013,0.0449694177210486,0.065033046880617,0.0555492477802346,0.0453336316786077,0.056581032563936,0.0562902630228748,0.0511587782848977,0.0514026524266247,0.0518064291431161
0.11,0.06,0.0409539359212974,0.0474317660692878,0.0645048653740765,0.0575029698924185,0.0450555455937534,0.0577103825349842,0.0577420875402621,0.0540399467625508,0.0538274512089028,0.0540155438728638
0.11,0.065,0.0399534843083976,0.0503411448227587,0.0637694086427917,0.0599621860323547,0.0453996418797756,0.060173774471835,0.0600171811946715,0.0567402767930023,0.0568201862847607,0.0568834608566239
0.11,0.07,0.0387969872026346,0.0508693573687643,0.0618255053592361,0.0599871901276615,0.0441829390819388,0.0593742882769044,0.0595547893762638,0.0568022939451816,0.0565836995984291,0.0561605302707563
0.11,0.075,0.0405713607280735,0.053721318934996,0.0640983748689613,0.0632988432708646,0.0460838651560304,0.0626571654956913,0.0632378047591789,0.0601331178182091,0.0604088314856927,0.0593166594198071
0.11,0.08,0.0401411243771286,0.0561942627137256,0.0622215138859285,0.0648329902153685,0.0456959548765475,0.0637845768047752,0.0644278599204896,0.0624056026040962,0.0622977812338616,0.0609589738425578
0.11,0.085,0.039910830075319,0.0588099673289708,0.0627006797922997,0.0671224152354793,0.0454858867383992,0.0653504681312782,0.0665409322176945,0.0653208247605757,0.0651704212374476,0.0634310283598626
0.11,0.09,0.0396620944040434,0.0600501885857281,0.060984955268762,0.0678568360561014,0.0456934989413477,0.0662893912670117,0.0671678152066992,0.066039803365388,0.0658630433046781,0.0642519836342025
0.11,0.095,0.0387531026480644,0.062199478783242,0.0608235375296106,0.0698769303273007,0.044067461600817,0.0679353884526396,0.0689956216574486,0.0677410143295333,0.0675442911204694,0.0651176450210441
0.11,0.1,0.0398189649652886,0.0657794612319104,0.0622376047924195,0.0728335370695895,0.0449936628609696,0.0705549529874836,0.0716102008433138,0.071280450839488,0.0709085884157036,0.067334254720429
0.11,0.105,0.0398519809907352,0.0678188275930179,0.0608429373654694,0.0741787225157648,0.0445792596762603,0.0709962033004696,0.0722881636019401,0.0728932534801295,0.0724476321730156,0.0684222988293731
0.11,0.11,0.0400407673964703,0.0702298711782388,0.060653323900542,0.076161630897888,0.0447665802905227,0.0729340880518417,0.0744315473543707,0.0749653857030145,0.0744293781244414,0.0693124234703308
0.11,0.115,0.0400425837851745,0.0724181629826524,0.0605929772361537,0.0784071135315384,0.0445630840071622,0.0747408122696972,0.0762453493899173,0.077303673201405,0.0765429024435585,0.0709710897175233
0.11,0.12,0.0400042368018526,0.0751258776003859,0.0603442110001073,0.0804764979518963,0.0444863747290713,0.0755979092770608,0.0779176605986785,0.0795092202935614,0.0786383059180847,0.0716560845700588
0.11,0.125,0.0398260634398756,0.0769991196352046,0.059771572280066,0.0820747504362634,0.0434243487004487,0.0771401866819203,0.0792811653930898,0.0812139658310216,0.0796597062054875,0.0727274219521898
0.11,0.13,0.0395896671486309,0.0801321743457491,0.0606370970819213,0.0850277092038427,0.0429469678837687,0.0785346961350962,0.0812377114899312,0.0840975406317875,0.082774469544584,0.0736890447920646
0.11,0.135,0.0402960279611594,0.0809749283133069,0.0589785997577701,0.0854571716099353,0.0432880397478359,0.0784171284631945,0.0812711306049141,0.0847863562878546,0.082808464336965,0.0740186047770706
0.11,0.14,0.0381268707199425,0.083464413729967,0.0578923605675619,0.0873663749315063,0.0402894595759414,0.0780013779539845,0.0821079423685121,0.0866381137783554,0.0840952418960622,0.0723836956129756
0.11,0.145,0.0397903550781104,0.0864374919464621,0.0585863267747922,0.0901152149580015,0.042417869318037,0.0801948851753667,0.0838438856314289,0.0894264546426609,0.0869396848251125,0.0746528674976263
0.11,0.15,0.0393423271225907,0.0890317809604168,0.0589661531274593,0.0926133157437092,0.0414115197366884,0.0802828787979628,0.084953755818691,0.091810536399265,0.0880572271727879,0.0727282722673001
0.11,0.155,0.0389646760326471,0.0905286076136268,0.0575683874097461,0.0937396688473585,0.0405758020860235,0.0803437418813627,0.0851576912098295,0.0928642146543941,0.088492743218322,0.0709554855993258
0.11,0.16,0.039073974980557,0.0926925960722966,0.0574270487581218,0.0956242507173602,0.0411970513018516,0.0794743880059929,0.0850202518607441,0.0945982490434366,0.0889395918641457,0.0706945780370537
0.11,0.165,0.0378885046810474,0.0945432466089485,0.0573426333261425,0.0976804891261281,0.0399504548288592,0.0801165801001705,0.0857896717417182,0.0965001272603478,0.0893822102855587,0.0696447049016194
0.11,0.17,0.0381886442386356,0.0960853641474748,0.0563947825611043,0.0987705353361157,0.0398677875610079,0.0782081579847573,0.0851039907127662,0.097612586815142,0.0883607919171442,0.0674554565105974
0.11,0.175,0.0389663822070196,0.0993556935473354,0.0567816836858646,0.101767166391098,0.0404030880562655,0.0788791856249376,0.0856079522214919,0.100148074405543,0.089569218102701,0.0662332458881284
0.11,0.18,0.0384320967751241,0.101112330615637,0.055594660094236,0.103382659577465,0.0395240983635851,0.076500629226473,0.0839872931797174,0.101374496128223,0.0889661998551981,0.0644997519977902
0.11,0.185,0.0403329970238124,0.103754825096807,0.0571001370538674,0.106439146445093,0.0414690290107078,0.0765157374296331,0.084633346279936,0.103751970624551,0.0897511530577186,0.0632856074624204
0.11,0.19,0.0383652814805058,0.105885348921002,0.0555873947302797,0.107711329981609,0.0395980211750289,0.0751253193217106,0.0830943586778381,0.104951797265022,0.0878113391332163,0.0605611693615605
0.11,0.195,0.0378780519858447,0.107758115802603,0.0554493411211678,0.109607568912044,0.0391875514636518,0.0727289999790659,0.0817357766001041,0.105928177449863,0.0869560486871035,0.0583788327375567
0.11,0.2,0.0387863532699606,0.109856782628441,0.0559189573392405,0.111904884838895,0.0401317502552142,0.07223453835077,0.0811160327558535,0.10684967036706,0.0868237580761889,0.0587045449342065
0.115,0,0.040930770240887,0.0311094990463686,0.070130792935788,0.0377144494721637,0.0374659220667492,0.0508193898034968,0.047829362567739,0.0332865511798426,0.0336191143374892,0.0383448559161907
0.115,0.005,0.0417952473981429,0.0312217668408623,0.0700807279132916,0.0388129161337308,0.0383952297864072,0.0503664191029213,0.0474329463900694,0.0338820461445308,0.0341227425090607,0.0381650073888008
0.115,0.01,0.0408782995357663,0.0310205117578054,0.069597657602005,0.0403169237647203,0.0381560744730907,0.0508275548559565,0.0485422300170774,0.0339971029570034,0.034352034051218,0.0386156319264511
0.115,0.015,0.0411446818201785,0.0320077609271654,0.0696605409280709,0.0424697215039541,0.0392045488459518,0.0497061453965295,0.0472100791560206,0.035754940266731,0.0362175887899137,0.0393667981579294
0.115,0.02,0.0422535971023384,0.0329789506365041,0.0689649906672259,0.0440701191950597,0.0406394497621906,0.0498759154933768,0.0482106851485273,0.0370740090310211,0.0377267140306138,0.0409935818984357
0.115,0.025,0.0415725422123627,0.0350099970335749,0.069227140011319,0.0461123989957015,0.0415178182545853,0.0509980739684624,0.0496850121532586,0.0397203358259136,0.0397331121874411,0.0427143864869252
0.115,0.03,0.0407473140903186,0.0354188873597891,0.0670344922510774,0.0465952257853462,0.0407472219033096,0.050195754304066,0.0492431880403612,0.0406739039617799,0.0407472076015426,0.0426306978567718
0.115,0.035,0.0408038305263015,0.036271147091904,0.0670852400914062,0.0483014973395972,0.0415866471003113,0.0512408646719082,0.0502117592929832,0.0420565112042516,0.0425629306104966,0.0440773509246556
0.115,0.04,0.0406205319536888,0.0390529378271785,0.0686677510593843,0.0513235522551077,0.0426412271586593,0.0536278722248946,0.0532130009826731,0.0448193337156416,0.0448793419925938,0.0463855332095464
0.115,0.045,0.0397142574899776,0.0405494781561761,0.0661760511702382,0.0519500500579814,0.0425837568423904,0.053672855378203,0.0531964670870809,0.0469145129882731,0.0469909152147149,0.0480587532158679
0.115,0.05,0.0404067221822974,0.0435884316536301,0.0675638544586759,0.054730045087622,0.0438020515473557,0.0556918285534891,0.0556241207345397,0.0497617591547187,0.0498708770994474,0.0504807606711633
0.115,0.055,0.0405168153214204,0.0452240173896845,0.0665642111782663,0.0567233111120592,0.0447792656758628,0.0572482362937643,0.0570819078545185,0.0520187335776019,0.0519956222579817,0.0525917960656205
0.115,0.06,0.0399799651396701,0.0467838583118564,0.0657098339185677,0.0576319399461868,0.0450916884698535,0.0580524246549706,0.0581401619669381,0.0535727699491402,0.0536104448124528,0.053932993593863
0.115,0.065,0.0399481450413776,0.0491937619112034,0.0666806224668518,0.0603199060594628,0.0448853404293431,0.0603639928322764,0.0604454399688057,0.0561941825244634,0.0561679540444332,0.0559583337360981
0.115,0.07,0.0394444995169383,0.0524652847116251,0.0665324370464102,0.0626434253183185,0.0447895993559106,0.0622734106787733,0.0626024800033998,0.0594165756976861,0.059494848719868,0.0586453510253545
0.115,0.075,0.0398936015452082,0.0539007296387194,0.0651056740100014,0.0636730534262225,0.0456963547604855,0.0631803871210546,0.0633830248077124,0.0605869331001307,0.0606782012739732,0.0600503621931411
0.115,0.08,0.0401101032521505,0.0563314757738763,0.0650166637279203,0.0652130990399678,0.0455928290453214,0.0644722378524693,0.0649078018912849,0.0625562898772333,0.0623897773262214,0.0613150228827884
0.115,0.085,0.0400748860240361,0.0577615962974745,0.0643079269483429,0.0669968633761575,0.0455074126629499,0.0658320390423852,0.066441512419362,0.064284529709975,0.0643472926705479,0.0628364314246386
0.115,0.09,0.0385715467890276,0.0603243772234744,0.0641134604477412,0.0690749789432553,0.0443210698655363,0.0678393244700611,0.0685206535024664,0.0666978333311781,0.0667341651973834,0.0643534990957224
0.115,0.095,0.0398610805257039,0.0630472368324774,0.0636262376988126,0.0709802058954767,0.0450710462802702,0.0695067004562761,0.0704803969281867,0.069078389104158,0.0691061751646034,0.0667922958205096
0.115,0.1,0.0390354480860777,0.0655267913794978,0.0638212511268144,0.0731859527562726,0.0442809957372856,0.0712153240810468,0.0722307906023089,0.0715903894614923,0.0714437696550814,0.0680467615665263
0.115,0.105,0.0400170796072859,0.0680349919149025,0.0639407329482575,0.07539857148628,0.0447295786520716,0.0724486259014046,0.0737184107185862,0.0738264141537835,0.0735555181770684,0.0695296257660483
0.115,0.11,0.0389779192014477,0.0703996426542675,0.0632854880531449,0.0772345916207478,0.0432123706493866,0.0738208188013298,0.0753305933218131,0.0760664834334193,0.0753468101071268,0.0706015695769319
0.115,0.115,0.0399756504845537,0.0737023044766735,0.0634599572171469,0.0803086925490585,0.0446658501867451,0.0765073114344662,0.0784066607357558,0.0791737415893441,0.0784750476018382,0.0726283185444046
0.115,0.12,0.0396525781111885,0.0739391915450471,0.0617684259471015,0.0802317211278894,0.0435187735575982,0.0764204562324651,0.078226253492961,0.0790564466072643,0.078223699671336,0.0721295718447861
0.115,0.125,0.0384660150077358,0.0766357607867401,0.0623105802239255,0.0828054869948416,0.0423079775740022,0.0780652801916673,0.0802274249935402,0.08177322266129,0.0807209264245492,0.0736748079701849
0.115,0.13,0.0384491942770208,0.0793212365058461,0.0604488816345018,0.0846887764561208,0.0417181497843516,0.0783789022481003,0.0808808508423152,0.0836733168779989,0.0821453149653001,0.0729878977556486
0.115,0.135,0.0387220340640096,0.0814125719854216,0.0616063911577125,0.0864147347953571,0.042204199381115,0.0801307256244553,0.0828798599055875,0.0852392813991307,0.0839359364495901,0.0744678660501978
0.115,0.14,0.0396428560048862,0.0849978830822107,0.0623020006849922,0.0899608221912959,0.0426559342469462,0.081608331858278,0.0846527899086382,0.0889123038019698,0.0863779713791041,0.0751838498416698
0.115,0.145,0.0393921109444017,0.0862700170473705,0.0614273029888951,0.0909122831031434,0.0418180368612071,0.0821327305400786,0.0856395980047772,0.0899136839823088,0.0874598850683417,0.0745557232447714
0.115,0.15,0.0385264208085928,0.0890132392541708,0.0606550604535219,0.092856004176792,0.0407848064332172,0.0825737388788097,0.0863048964249483,0.0920869883642381,0.0888636803634677,0.0755474952767089
0.115,0.155,0.0391391707418537,0.0908784467848425,0.060256161992539,0.0943666390224356,0.0407342763574496,0.0811527666358822,0.0859997083746907,0.0936263201176596,0.089062791810719,0.0726006171425559
0.115,0.16,0.0387372400854802,0.0934223882389491,0.0607901344135955,0.0968861918503706,0.040574494450971,0.0827629163083256,0.08796507775479,0.0959628490349201,0.0908689279636758,0.0727203448744799
0.115,0.165,0.0400874544850384,0.0956732499579078,0.0590927333187505,0.0987173499285662,0.041443545572849,0.0815885522779787,0.0870863714631815,0.0979250112211072,0.0912697390336167,0.0713500798050937
0.115,0.17,0.0400154006857306,0.0988520210892371,0.0607261724409307,0.101800385632413,0.0419998205447151,0.0834511939724504,0.0892018000101816,0.100383066475271,0.092860240183344,0.0713494180367395
0.115,0.175,0.0376078700419627,0.0996386071188587,0.0582554897042888,0.102654789674054,0.0387967178972267,0.0807562668076631,0.0871682715435198,0.100666843537279,0.0905930666490213,0.0680335858533052
0.115,0.18,0.039299595751042,0.100110166767426,0.0578613514821445,0.103265131739078,0.0404341891317567,0.0787981788082212,0.0861259642274784,0.100752012873732,0.0897134871767704,0.0666303313424274
0.115,0.185,0.0369371788118522,0.103430669330776,0.0578151089635595,0.105826924572616,0.0382853429334502,0.0786759435907745,0.0858731563035979,0.104027339538028,0.0902195979133843,0.0652804136592988
0.115,0.19,0.0376322707737847,0.105697706942795,0.0569748779444951,0.107951573811115,0.0384974155547406,0.0761527173265313,0.0838549650739229,0.104962518381161,0.0892430080771884,0.0624058380253561
0.115,0.195,0.038144555933939,0.108037287153091,0.057156606042633,0.109752937390636,0.0392500387881005,0.0765212903682416,0.0838317531363583,0.106444884399894,0.0883281679877297,0.0606300386911762
0.115,0.2,0.0382580115359639,0.110123840064453,0.0581172156550233,0.112711938414574,0.0391974540487066,0.0752226582386653,0.0837024919077574,0.107658293777475,0.0885910599197118,0.0601120281193688
0.12,0,0.0422872292955371,0.0300522833690145,0.0723045968122985,0.0383036218026454,0.0383080223393342,0.0515030757377807,0.0481977436493661,0.0321839682017185,0.032618211082918,0.0384922607891577
0.12,0.005,0.0398508552222725,0.030231357033828,0.072442042567114,0.0398254738254252,0.0372103267549422,0.0517787707473623,0.0484667828688752,0.0330698602755598,0.0331727417198734,0.0373654132145493
0.12,0.01,0.0417412648538844,0.0314733184648136,0.0715974699257243,0.0412154871481257,0.0390467770239476,0.0515361632121227,0.0484300267281796,0.0347371585451272,0.035084897128152,0.0386973472499758
0.12,0.015,0.0409532424184225,0.031863613939413,0.0731928503098679,0.0438562914770358,0.0390126412619381,0.0528149492595443,0.0504346395218087,0.0357926587734206,0.0361478364665251,0.0400363389257101
0.12,0.02,0.0414540964428687,0.034341558523279,0.0712005154147348,0.0456962560763868,0.0402908024527612,0.0512767695819169,0.0500489361672915,0.0386976499393748,0.0387442918613842,0.0412395541053386
0.12,0.025,0.0402086481660896,0.0344273017826769,0.0715349531783106,0.0474852426395849,0.0405070557288402,0.0528519735736657,0.0512311260810381,0.0394323060527716,0.0396350431870358,0.0421581979446569
0.12,0.03,0.0413667351988885,0.0361099276868913,0.070553293187399,0.0484896121997415,0.0413882066585574,0.0527023217843225,0.0512849908856952,0.0413844591554404,0.0414689296225576,0.0433670997129284
0.12,0.035,0.0408005674789827,0.0381605524281987,0.0703359219350413,0.0503227803735309,0.0418963563860627,0.0532931715008467,0.0526405427299689,0.0439717884623273,0.043979919853042,0.046201775260928
0.12,0.04,0.040913541647823,0.0395419315230605,0.0706905417315852,0.0523520547949646,0.0434292142630048,0.054791255770511,0.053989962760885,0.0459292582015127,0.0459267687316526,0.0472677381060323
0.12,0.045,0.0415458783420682,0.0408799549426763,0.0696836379988173,0.0534473879921476,0.0442147898117119,0.0558023366393038,0.0550570318306396,0.0471762257365579,0.047182065180411,0.0484481294698482
0.12,0.05,0.0397662751038484,0.0432492413804275,0.0694184562556053,0.0554654524455281,0.0433354238255913,0.0565905542175547,0.0567112774244309,0.0497104608589101,0.049772672571904,0.0501959249481284
0.12,0.055,0.0398182035884081,0.0448697839142453,0.0687650127225432,0.0567419516034209,0.0439892992877927,0.0577482187775329,0.0574618989930756,0.0511471129761786,0.0511152335584808,0.0517017992885042
0.12,0.06,0.0407692323373473,0.0472931316768294,0.0680839083457759,0.0591262243118282,0.0452871917258895,0.0591199153698168,0.0591174319846248,0.0542636670086347,0.0541349098038404,0.0543946863486741
0.12,0.065,0.0402738497768734,0.0496747785211163,0.0674433019865809,0.0603512313557223,0.0452538284155732,0.0597534128642944,0.0602777605757984,0.0562770503070331,0.0563172863088873,0.0559568565139151
0.12,0.07,0.0398033061264241,0.051748480259264,0.0677545589312973,0.0630497431861383,0.0453704911765414,0.0627200678727202,0.062753402902596,0.059134808275005,0.059072807913384,0.0587753711168454
0.12,0.075,0.0419510880567945,0.0538566766365936,0.0668886165755133,0.0641864884663269,0.0470397524969668,0.0639974569079222,0.0641464783306497,0.0607986646542115,0.0608089272387193,0.0607454796526134
0.12,0.08,0.0402632238242664,0.0561993514578971,0.0668552284410585,0.0659779810379554,0.0452750788755617,0.0649955148371132,0.065583886739444,0.0632704751384841,0.0631519306460472,0.0620840749708947
0.12,0.085,0.0404406224607392,0.0598691012481347,0.0664764407041614,0.0687367938095193,0.0461789795617365,0.067777915028011,0.068069122726849,0.0669078535884039,0.0667579403467286,0.0649723116112461
0.12,0.09,0.0399274814679664,0.0615996972630637,0.0678826526710173,0.0711924826799265,0.0455436986355236,0.0695802817442011,0.0702281072324478,0.0686240404167845,0.0684659430485989,0.0665526144473382
0.12,0.095,0.0399076752485589,0.0641516306794737,0.0664985312486742,0.0726822358884462,0.045619650192482,0.0708033791139712,0.0717049333188902,0.0704738857927364,0.0703526402912611,0.068166333742903
0.12,0.1,0.0405458825891424,0.0662712998496324,0.0662003154105815,0.0743255548274734,0.045530436717099,0.0722924050109934,0.07306589477925,0.0723373952330366,0.0719283760409607,0.0688027604945047
0.12,0.105,0.0392402354783207,0.0689839655594031,0.0669640516325675,0.0769483451039479,0.0445062190203908,0.0744013777397524,0.0755546530537215,0.075252699501286,0.0749593276782435,0.0713967386984847
0.12,0.11,0.0395025369987527,0.0712863092168247,0.0653401181469174,0.0783264076381899,0.0443720467480498,0.0753871026505225,0.0767369142414308,0.0769097503661034,0.0762460324357868,0.0717767728201463
0.12,0.115,0.0391540857737441,0.0708512048035187,0.0635527115149333,0.0783322801071569,0.043356223783549,0.0747326733179118,0.0764919424485012,0.0765017762260995,0.0760172397707654,0.0716180846775052
0.12,0.12,0.0406618256484702,0.0753047779374492,0.065192823276179,0.0818715575326562,0.0445263731181619,0.0784420463801409,0.0801876212690397,0.0806936907174876,0.079949018614134,0.074494715010681
0.12,0.125,0.0394129786714203,0.0776671016780068,0.0643056571735774,0.0836944635897881,0.0432211934283316,0.0789076533565825,0.0811181505141013,0.0829040132932443,0.0816415215627093,0.0741836544017714
0.12,0.13,0.039089771546793,0.08064318778375,0.0641989147936314,0.0863512689931279,0.0423619716221911,0.0799746452705863,0.0824601533033078,0.0851334720500213,0.0835100662335215,0.0748584214693358
0.12,0.135,0.039670569131529,0.08176162273305,0.0633726905359563,0.0874071216638694,0.0426014935806479,0.0812794357419511,0.084020479592665,0.0865256505537466,0.0851721246943573,0.0762592455349899
0.12,0.14,0.0392923130825248,0.0827963076017864,0.0628626596028776,0.0884747823566247,0.0416897083980798,0.0813897197970286,0.0845380864764729,0.0874048463162292,0.0858251784289994,0.0755483763368016
0.12,0.145,0.0380633007043973,0.0866232430840624,0.0625858612671378,0.0912052058942881,0.0404072450866668,0.08235553513272,0.0860484176707152,0.0903029684672827,0.0877931046621766,0.0749740223276139
0.12,0.15,0.0386932570529941,0.0884022147170849,0.0622958688255552,0.0931714953883619,0.0409856364643557,0.0824869604702252,0.0862591694732824,0.092490764527635,0.0888117543583808,0.0745492121722371
0.12,0.155,0.0388734209153878,0.0910558896811978,0.0616346440632418,0.0952375876660785,0.0407048307200882,0.0832023985789041,0.0876363933010758,0.0943343073182392,0.089868413785079,0.0743004179224542
0.12,0.16,0.0393757115275825,0.0924822782625325,0.0614880837760193,0.0966379894576058,0.0410321804343619,0.0834958897138013,0.0882770285411807,0.0956363899425529,0.0906109667487,0.0739655586329255
0.12,0.165,0.0395939491680084,0.0956439633479279,0.061187656905937,0.0992169203961553,0.0412837932542886,0.083601417853514,0.0893104542738712,0.0981823920479544,0.0917795545484676,0.0723919790358191
0.12,0.17,0.0397155597318169,0.0992387015953727,0.0631000154917418,0.102106372218998,0.0413448195648688,0.0852346465261751,0.090383491703823,0.10104980396984,0.0938578832731128,0.0732440688843316
0.12,0.175,0.0389159131926072,0.0995909925197736,0.0604622629140253,0.10261716012296,0.0403875724755855,0.0828797343628392,0.0894684537837538,0.101380834321589,0.0923674113921983,0.0696745191585823
0.12,0.18,0.039111210364968,0.10149392770252,0.0605964545443482,0.104678425314662,0.040257198543928,0.081784084505343,0.0884150599274999,0.102770228930263,0.0919099275697385,0.069262935879941
0.12,0.185,0.0394976555415786,0.103089645406366,0.0602899752164348,0.106436834112151,0.04060704922341,0.0813882059757094,0.0881764032270483,0.104048435934688,0.0917847239111598,0.067826041615389
0.12,0.19,0.0375569360714347,0.106182545640063,0.06029762606037,0.109023104189857,0.0386566913221073,0.0798312088337725,0.08809138305626,0.106029930478692,0.0912967611836976,0.0629764391223907
0.12,0.195,0.038493210947929,0.108729085889131,0.0599758807545907,0.111214172689427,0.0396659243271366,0.0785394300572394,0.087185971553238,0.108003311643542,0.0910534384732451,0.0636668388744565
0.12,0.2,0.038421726208855,0.110077839960807,0.0597573209870351,0.112804281757795,0.0395446825151288,0.0760126058261359,0.0863243204590965,0.108949608478462,0.090447092025214,0.0605795776872733
0.125,0,0.0407216722330524,0.0302918281174181,0.0751541970817317,0.0389351376410283,0.0377883385949647,0.0551261068038746,0.0510936875977971,0.0331749422286014,0.0338578169942269,0.0388552490405583
0.125,0.005,0.0418511405274401,0.0307387646173999,0.074643029754065,0.0405964358711449,0.0380211729504787,0.0543256925214955,0.0508245042735858,0.0331979738848687,0.0334909673002871,0.0387191106680805
0.125,0.01,0.0409898614084548,0.0317651733030631,0.0754592746106447,0.0434337016521582,0.0382812408654249,0.0550078564355452,0.0528113296591816,0.0354288677725368,0.0357530238854036,0.039503359126877
0.125,0.015,0.0417537089149922,0.0323901194106163,0.0754977939641265,0.0450214575596131,0.0397774453018043,0.0545947594716587,0.0522754891991915,0.0363624107460818,0.0364786529726976,0.0413884544291145
0.125,0.02,0.0412839998111789,0.0330814246792046,0.0744360152710254,0.0459810832646544,0.0401911205226365,0.0530451284503512,0.0517330214192646,0.0374632547429755,0.0376840025239608,0.0407878340757084
0.125,0.025,0.0407708437161957,0.0352207109696074,0.0730446201337548,0.047870860810453,0.0407268451220537,0.0537613296854505,0.0523002279649072,0.0403727393946742,0.040436796782483,0.0433074867590761
0.125,0.03,0.0426468049039182,0.0361866058393515,0.0744542744888268,0.0500858309247335,0.0431690601591514,0.0556701394688281,0.054224452878558,0.0419815809942606,0.0422014644466528,0.0445211408179108
0.125,0.035,0.0415517574825539,0.0375579077491239,0.0725475098875924,0.0508549946622004,0.0426073876960784,0.0551904481641843,0.0541846015721582,0.0435372660059999,0.0438103166572475,0.0458187357767577
0.125,0.04,0.042018574241806,0.0400958924013656,0.0717114017580495,0.0527848401490983,0.0440448578790297,0.0552104925554397,0.0539839411101348,0.0462697445630338,0.046295536051501,0.0484303839769774
0.125,0.045,0.0404443091173625,0.0404340109191008,0.0718042601958395,0.0543327201484741,0.0434180637412004,0.0565204814559666,0.0559308636199414,0.0475487798109456,0.0476762165847773,0.0494060785064578
0.125,0.05,0.0412737011001525,0.0435569794289472,0.0721354411372966,0.0570390307106215,0.0447779890676174,0.05879504153944,0.0582530284789192,0.0506108914500154,0.050893575196612,0.0517448764240127
0.125,0.055,0.040827440186731,0.0457120131657714,0.0720173634132087,0.058704778481701,0.0451332476541393,0.059771271132118,0.0596840057969668,0.0529709585362219,0.0529232367701492,0.0541005645635477
0.125,0.06,0.0405046687609225,0.0469321578098001,0.0706856847119812,0.0599820106674751,0.0450295034848982,0.0606054500764695,0.0603090800850195,0.0541532178872012,0.054120802953646,0.0542880792484644
0.125,0.065,0.0400285651769133,0.0492751008626633,0.071392989368863,0.0623774666968375,0.0452237276828678,0.0620436344002218,0.0625221067185669,0.0570380286904379,0.0569786691027585,0.0571515178619652
0.125,0.07,0.0407945201773783,0.0527232112604985,0.070515878287203,0.064106562458316,0.0463445167265039,0.0638674333510627,0.0638435124716442,0.0598940284121848,0.0599036640501222,0.0596520437719411
0.125,0.075,0.0392894197253885,0.0546520867356574,0.0696269916639377,0.0656590090172218,0.0446712898375288,0.0651700636654105,0.065358938967792,0.0619199448973436,0.061973593242996,0.0610913448954896
0.125,0.08,0.0403948330396626,0.0560394183537336,0.0692535644088545,0.067123606986122,0.0461003850694845,0.0660634328649539,0.0665835710049832,0.0637006875092447,0.063582448230228,0.0624132809887984
0.125,0.085,0.0417643241247037,0.059107406180529,0.0695012433101951,0.0692508310921764,0.0472578678275795,0.0686625008775563,0.0690792404981006,0.0662488839145269,0.0662164650740654,0.0652327103009461
0.125,0.09,0.0394460175233635,0.0612404541283607,0.0693327400646535,0.0711622383979161,0.0452643518805449,0.0697815575630073,0.0703813524126788,0.0683152163989562,0.0681117513991957,0.0662916770229816
0.125,0.095,0.0386491318856355,0.0629572705188086,0.0689134538578564,0.0730401340878369,0.0445672088776793,0.070647982612785,0.0717266587755609,0.0702733765429598,0.0699654692515881,0.0677356731756245
0.125,0.1,0.0394816374712802,0.0654439929879876,0.0679257659315269,0.0743889866573108,0.0448393432554354,0.0722512459242958,0.0733655171335948,0.0718444393958857,0.0712765748571137,0.0684901703668362
0.125,0.105,0.0407117238414223,0.0684507302059699,0.0680335977382298,0.0767418352056654,0.0458531611043924,0.0746111518582743,0.0753590780320826,0.0750486645762461,0.0750295903324361,0.0719227963546619
0.125,0.11,0.0396273601082404,0.069687505790849,0.066818325785978,0.0779186281736893,0.0445498662064532,0.0755334261872184,0.0766773049417362,0.0764329961819622,0.0760454257995434,0.0721675630440284
0.125,0.115,0.0402957053770066,0.0725269743669865,0.067247285231562,0.0804695407058749,0.0449800058545985,0.0773633678957727,0.0785930433772836,0.0786985278788938,0.0783283468943385,0.0735989468545747
0.125,0.12,0.0402566368694719,0.0752600230314984,0.0675608861988316,0.0825238631150365,0.0441820296671844,0.0791207158734215,0.0806717927617301,0.0811423385231204,0.080295268462313,0.0753049013954698
0.125,0.125,0.0385020393144882,0.0763772932443513,0.0659002305139669,0.0839222747824191,0.0424424401008238,0.0791042237607153,0.0813002865611348,0.0823098990689812,0.081075237991819,0.0744008573518761
0.125,0.13,0.0389564391937611,0.0807194700286404,0.0670269622838179,0.0871186711606733,0.0426469114822958,0.0814763128750094,0.084132217852705,0.0860072016497761,0.0845493924580731,0.0771317020928599
0.125,0.135,0.0390281997217569,0.0827040174859932,0.0660104250043372,0.088745009995531,0.0423811931075357,0.0823767109296012,0.0850964834589797,0.0877349943483215,0.0857388999824796,0.0768425120130924
0.125,0.14,0.0394093327202305,0.0844723509521957,0.0656861270795878,0.0897385946249072,0.0415527916818067,0.0830154347487507,0.0856605765201114,0.089183870268241,0.0870473249196526,0.0773435781976523
0.125,0.145,0.0395986830651447,0.0874562256081823,0.0660291222879812,0.0927737106273541,0.0423721345506172,0.0850437776116845,0.0881719834904606,0.0916038079534492,0.0886723752820999,0.0773542388081591
0.125,0.15,0.0392733315251778,0.0888045288834658,0.0646923116469862,0.0939554385227203,0.0417624232479617,0.0842045255689438,0.0874555997205195,0.0928865042727222,0.0894892091135266,0.0765192202626953
0.125,0.155,0.0385955275725889,0.0902577286997427,0.0645809371756738,0.0956421815219686,0.0403553072586037,0.0841844788100482,0.0890392454007568,0.0945457427441642,0.0906250311252223,0.0755533832673734
0.125,0.16,0.0400693633089901,0.0949144614970936,0.0645202575862113,0.0984855919031375,0.0416875536351365,0.0860586136969686,0.0903412500102652,0.097582650600766,0.0927960969285334,0.0766224980692085
0.125,0.165,0.0381025975196927,0.0964874447617353,0.0641772595736896,0.100343551827703,0.0396388897622122,0.0848452869330305,0.090479446037378,0.0992017478383004,0.0928502449706457,0.0746550332919832
0.125,0.17,0.0390453073543309,0.0962444970245982,0.0631026684873764,0.100698751014285,0.0403496928928528,0.0847446119508555,0.0906274870614569,0.0996552462795707,0.0930834784057695,0.0746251344808481
0.125,0.175,0.0392581590365577,0.100460039661009,0.0633676625626374,0.103807731799001,0.0402371500401557,0.0849751512231634,0.0910578441874178,0.102562529192425,0.0946712312000098,0.0735048915588066
0.125,0.18,0.0389373307811741,0.102543597592479,0.0622332498465757,0.105565305522855,0.0399740618217908,0.0840980149612983,0.0910652741293501,0.104074331962445,0.0940693468861847,0.0707975028207109
0.125,0.185,0.03936224564315,0.104392179866682,0.0618400982607312,0.107384614406091,0.0404792640161949,0.0829182002177441,0.0898212808552211,0.105406051243438,0.0933653004929274,0.0693509291776632
0.125,0.19,0.0378841723234431,0.106482850033789,0.0616666100400864,0.109686490541019,0.039001558071747,0.0813615613730508,0.0887210701873148,0.107160722410953,0.0927905628667423,0.0661435514775301
0.125,0.195,0.0383854499369784,0.109171586016136,0.063097871284049,0.112143226115365,0.0396690898927429,0.082095125476412,0.0903778084500954,0.10966123558312,0.0932231601426218,0.0663225462444394
0.125,0.2,0.0387511281254989,0.110854253757404,0.0612230977795228,0.113479429639438,0.0396716791006588,0.0788774443988763,0.0871022273015365,0.108936365698366,0.0902593104964353,0.0627896222661446
0.13,0,0.0416413494667727,0.030801080158174,0.0782871471252135,0.0407879540879067,0.037880921635434,0.0573669650637274,0.0540114119868839,0.0331930135319227,0.0336046403492245,0.0400464827401276
0.13,0.005,0.0413769265978979,0.0311437793898408,0.0787523866282384,0.0427395371320613,0.0385138619662476,0.0572698779539117,0.0542405599212537,0.0339657169389434,0.0343094495744764,0.0399518795023265
0.13,0.01,0.0424034499344062,0.0318199836210721,0.0770660523976621,0.0435850584059179,0.0400119014091129,0.0561851041063767,0.0531326068223662,0.0349778998899737,0.035432002965801,0.0397016814511999
0.13,0.015,0.0413151417835367,0.032153462874752,0.076063093503684,0.0451601450481601,0.0398373761823754,0.0549486917381569,0.0529118904265741,0.0361902350531126,0.036342571406251,0.0406271962982167
0.13,0.02,0.0424042610255441,0.0336604413290389,0.0765779980187333,0.0470812675855524,0.0415004314350801,0.0556930385877078,0.053481665219727,0.0376930083739491,0.0379768474974796,0.0416203822110857
0.13,0.025,0.041047814797531,0.0346908091706121,0.0746096399387461,0.047592284321836,0.0400977764822407,0.0547388928783546,0.0522285074434829,0.039588142864865,0.0399040284699555,0.0429325451462511
0.13,0.03,0.0406160904209382,0.0358359547304515,0.076221961922907,0.0504218788451359,0.0413309979830206,0.0561081184426773,0.0544527920551262,0.0414252735641744,0.0416035933806011,0.0439970013160075
0.13,0.035,0.0407002471132742,0.0377278123335516,0.0745135507804972,0.0513739847992922,0.0417052368231774,0.0561070938268457,0.0550762829976589,0.043500334361241,0.0436008618645546,0.0454096022674178
0.13,0.04,0.0406359270562919,0.0391768012939361,0.0749827606350775,0.0536492788426802,0.0426122518295416,0.0573103756639639,0.056321732532776,0.0457815977421354,0.0460977545820406,0.0472774027116102
0.13,0.045,0.0411315908076545,0.0416669248860843,0.0753983357259812,0.0561008247037774,0.0440994642145165,0.058178897011569,0.0577813969560371,0.0486800187717473,0.0487389139879247,0.0497067721586429
0.13,0.05,0.0406643031510827,0.0445173825767055,0.0746983790964579,0.0583831201531067,0.0444520871174892,0.0601397088847298,0.0595579673038091,0.0515929022634771,0.0518231031627086,0.0529968190803404
0.13,0.055,0.0406458588146194,0.0451876455861423,0.0746361364479167,0.0595680842387726,0.0454207983371746,0.0611120999086466,0.0606276061018971,0.0526747718035201,0.0526585630494694,0.05323724670719
0.13,0.06,0.0410134050630211,0.046825596869094,0.0731244485741902,0.0606137794301714,0.0455296886271365,0.0609396714836324,0.0608369188575976,0.0540565821266136,0.0542064572539959,0.0550000082579322
0.13,0.065,0.0401899252585916,0.0502527097046864,0.072908595054114,0.0629090429405508,0.0452267761917508,0.0633040544337919,0.0633208580832534,0.0577315901212015,0.0577312838709796,0.05741806186541
0.13,0.07,0.0401453515253021,0.0519477072914525,0.0731024233059146,0.0647237251130758,0.0461803012346987,0.0647632841696368,0.0648442707373405,0.0598679773563402,0.0598636428860116,0.059857633737412
0.13,0.075,0.0392180511680605,0.0533027200181486,0.0718527029506433,0.0659956917160254,0.0448908902566334,0.0655221594897236,0.0659039120915526,0.0618387909652656,0.0618567185907308,0.060920833740466
0.13,0.08,0.0419619386023175,0.058148612388094,0.0727152641308859,0.0688914848891848,0.0482900487532136,0.0685622497011652,0.0686281954914355,0.0653676002837723,0.0653923053908129,0.0648992090520464
0.13,0.085,0.0396057600465611,0.0597427970368907,0.0717938658209216,0.0708123348119268,0.0461454890718239,0.0701338135926596,0.0706769311603072,0.0674972839555623,0.0673822923886092,0.0660757802077391
0.13,0.09,0.0391980981667199,0.0617544013759933,0.071515242089798,0.0727289124010679,0.0453035986935802,0.0713700213882341,0.0721272939136073,0.069731396949322,0.0695870925683391,0.0678625903528959
0.13,0.095,0.0393834008370258,0.0647139385464323,0.0712963585789684,0.0744324761906317,0.0456705924776088,0.072382771045043,0.0733966979489777,0.0715518216359681,0.0711647069400723,0.0685524711239787
0.13,0.1,0.0389027605173307,0.0652152495926504,0.070186577170399,0.0754494142305896,0.0442538873011414,0.0734090905410152,0.0746759417869235,0.0727937992655193,0.0726020864310308,0.0703360103837359
0.13,0.105,0.0405982759196455,0.068683643300134,0.0701132055689364,0.0779709518047839,0.0455807440204444,0.0758791991061113,0.0768108316830452,0.0758834461755191,0.0756630146852652,0.0727241704771062
0.13,0.11,0.0403860734150317,0.0711289083685668,0.0702182099264659,0.0797774605580653,0.0454188686536293,0.0775734908839662,0.0785895014492557,0.0780899887936794,0.0777727756151032,0.0736446372646717
0.13,0.115,0.0399875782387804,0.0722127918989837,0.0690197878332895,0.0808792858457884,0.0444429441589016,0.0781289882315024,0.0795627343362633,0.0792396384610983,0.0784969173167008,0.0740268974737633
0.13,0.12,0.0397992804975967,0.0753718379399377,0.0689015307090968,0.0831125292765224,0.0440465942590333,0.0794690422761844,0.0810932926963485,0.0819533387180315,0.0810639762502258,0.0754279524418047
0.13,0.125,0.0393979962258906,0.0778874878545335,0.0687822437775108,0.0853152988588813,0.043037405571939,0.081049864151394,0.0829122824807123,0.0839856690119719,0.0830189225157045,0.0765564413664921
0.13,0.13,0.0402150988227476,0.0801383499369074,0.0691390398586317,0.0871360971264246,0.0441062568644962,0.0820492822264405,0.0844039254170237,0.0861807591973736,0.0851703812929787,0.078001027420667
0.13,0.135,0.0395227329287253,0.0815813699741449,0.0679217082540272,0.0884446911851252,0.04269894915671,0.0823606161188989,0.0848144187265616,0.0871302313964188,0.0855152238170502,0.0779166175137726
0.13,0.14,0.0386702491420422,0.0849460764681705,0.0677020832507164,0.0908581936633988,0.0414012507413706,0.0842525234870813,0.0868005603423611,0.0900581560656168,0.0884259899113394,0.078170867004251
0.13,0.145,0.0411715444803303,0.0877119907199,0.0678651089399443,0.0935368430603216,0.0441909526296006,0.0857949333631471,0.0892428379174148,0.0924887811871803,0.0899875792778974,0.079047649751707
0.13,0.15,0.0385641713920722,0.0890661550421734,0.0667347322217582,0.0941467931438492,0.0405174962745141,0.0853428110621627,0.0887305306511759,0.0933040754025689,0.0905651144172392,0.0778664586008119
0.13,0.155,0.0392904530394435,0.091561431574527,0.0666277679246847,0.0966200596488163,0.0412117902435823,0.0872916317148388,0.0904582628952706,0.0957015881996118,0.0924324479633457,0.07976713309639
0.13,0.16,0.0387167343410729,0.0933766390846497,0.0659917296198405,0.0983290040727013,0.0402853414537796,0.0863276146501927,0.0908707930774516,0.0974297602696887,0.0930781167396683,0.0770564515050329
0.13,0.165,0.037413180634917,0.0949646324774183,0.0655617673902863,0.0995889562536691,0.0391247113085455,0.086269289856278,0.0910737005123346,0.0983925615813163,0.0933455113530575,0.0760698013116171
0.13,0.17,0.0379114747615739,0.09740247285832,0.0657209787354233,0.102136998175096,0.0390876317836331,0.086418283430809,0.0920479029474595,0.100427664965378,0.0944284010511167,0.0751520180839355
0.13,0.175,0.0386423172945372,0.099740710681209,0.0649339587803167,0.103805676174156,0.0398401956833669,0.0866713535062778,0.0928112309845204,0.102974137665189,0.0947042937894919,0.0749285897940288
0.13,0.18,0.038827458796524,0.102173387746177,0.0648906326154705,0.106283432512478,0.0401820601465873,0.0853479801757202,0.092053942051242,0.104663144326412,0.0950707274869576,0.0727310325896626
0.13,0.185,0.0392588801867202,0.104185484742793,0.064243423053124,0.107800028673867,0.0403608268691368,0.0844421937485024,0.0912856867548009,0.105672276438073,0.0953627964893821,0.0705214927772173
0.13,0.19,0.0390293377440513,0.107437781551822,0.0648733458653609,0.110905803645322,0.0397137684173972,0.0857604634573375,0.0929192394637413,0.10840694624595,0.0962764529936958,0.071134028481553
0.13,0.195,0.0392266568050926,0.107695210431708,0.0636410785889775,0.111188040887439,0.0400813128577371,0.082362626968555,0.09029513084229,0.108372903128682,0.0933015381336483,0.0674226338251798
0.13,0.2,0.0395013261145502,0.111134392691545,0.0630519419422715,0.114022792620904,0.0403781444609996,0.0815372009542757,0.0894786994655156,0.109839738521176,0.0927050651046767,0.0653171057062681
0.135,0,0.0418233254105543,0.0305472133923482,0.0813008182422388,0.0416504329395458,0.0381943738449998,0.0605694436868959,0.0564879953287519,0.0329546398241144,0.033447048195867,0.0405373290793855
0.135,0.005,0.0420563955216248,0.0313997737275486,0.080442761326934,0.0433530953338403,0.0393638542034357,0.0587820390290003,0.0564690784159451,0.0341900108237073,0.0347401473068758,0.0399893073988196
0.135,0.01,0.0412464000492691,0.0311291443023534,0.0799547037178317,0.0444672456910868,0.0392815733264494,0.0592023170252277,0.0556846477995244,0.0348857714410681,0.0351587616184504,0.0414910400649101
0.135,0.015,0.0416089869568365,0.0331916936857667,0.0801388478840106,0.0469793926373524,0.0400914448609584,0.0579162891663157,0.0556916855193097,0.0371549626879979,0.037555879677231,0.0419546820197409
0.135,0.02,0.0415839043513607,0.0331871439374564,0.0794893042880878,0.0479196368250726,0.0408255788361391,0.0580082503029902,0.0558803393767952,0.0374402676438698,0.0378352832626797,0.0417922168940395
0.135,0.025,0.0427070165865764,0.0360550400211632,0.0797851489932071,0.0510208962462727,0.0422047179048912,0.0585897671740886,0.0568606397999747,0.0412235290708795,0.0415374156691934,0.0446379753198242
0.135,0.03,0.040963849564947,0.0360243099324835,0.079008922042177,0.0517832574496653,0.0412994495519536,0.0575585830129562,0.0567751549296453,0.0422639539024087,0.0424712147814603,0.0452256608468109
0.135,0.035,0.0414628308063763,0.0373628145383403,0.0776631750115252,0.0523851057398031,0.0424329563132139,0.0577069136200044,0.056185016970759,0.0432871666842995,0.0434302073266892,0.045745494614891
0.135,0.04,0.040689934219887,0.0394690128273809,0.0782723855479096,0.0548874326585203,0.0434677408660212,0.0596509713011743,0.0587675147698708,0.0457463623685557,0.0457134441652556,0.0478669173664829
0.135,0.045,0.0412660871194514,0.0413581336434704,0.0772727856551769,0.0567024024868005,0.0437722314355666,0.0594036805801185,0.0589025567355432,0.0482606260642139,0.0483295281699311,0.0499814913626517
0.135,0.05,0.0406210067332529,0.0432347597561519,0.0771395878902462,0.0584580364096937,0.0445256415691339,0.0609627613959311,0.0600316205283108,0.0507252442739526,0.0509012942007745,0.0521313838836388
0.135,0.055,0.0409979176414114,0.0451006192451455,0.0767963101810514,0.0600796820391552,0.0449540862197145,0.062235368167331,0.0613891970976744,0.0528262941582079,0.0528538400849692,0.0539264174632752
0.135,0.06,0.039485315937189,0.0478264795291649,0.0759779417367121,0.0622185591230234,0.0445834124839577,0.0628419996042386,0.063114152406275,0.0560447078372655,0.0560084798300247,0.0564547312417262
0.135,0.065,0.0417577118016796,0.0504784993774293,0.0757583070315563,0.0642011998481265,0.0473002482701314,0.0646114303359911,0.0646784747804716,0.0582427857945752,0.0582511009032376,0.0586641210355775
0.135,0.07,0.0411387274980494,0.0529145890422625,0.0764910288331955,0.066569628306546,0.0473864986154877,0.067021812264224,0.0668446755371661,0.0613666465101279,0.061382590577252,0.0615666770116488
0.135,0.075,0.0402764691983118,0.0547396569010506,0.0748254802518516,0.0676460097026982,0.0460333130986199,0.0672470215039829,0.0675606631106115,0.063021024396651,0.0630251626133097,0.0626464739427268
0.135,0.08,0.0399257911193551,0.0555754626262093,0.0731325797545367,0.0681055863299294,0.0455672331768626,0.0679598608889485,0.0680199980365672,0.0639975262473884,0.0638976091216709,0.0630123115762965
0.135,0.085,0.04087127713279,0.0587738100990232,0.0740538282232473,0.0706703632949817,0.0468384982542938,0.0696527359537176,0.070432390990076,0.0666209868053192,0.0665453479420959,0.06545318276626
0.135,0.09,0.0399719981884483,0.0603177547485935,0.0732434678767521,0.0721563719949019,0.0454494070543008,0.0711926463969982,0.0716398422106536,0.0690671411561053,0.0688450142147732,0.0675653362325543
0.135,0.095,0.0400764350225251,0.0635511348069788,0.0726823764346474,0.0744629683230935,0.0460066716838305,0.0728066853173776,0.0737334647109308,0.0714662794666021,0.0711971202193127,0.069078989456592
0.135,0.1,0.0398225221325138,0.0652239073695571,0.0722769793163839,0.0760620600543195,0.0454441743170581,0.0744703553816005,0.0752228394554972,0.0737852056657342,0.0736187496875247,0.0711615682715455
0.135,0.105,0.0404390555608644,0.0690233268251142,0.0731410348551517,0.079093188366763,0.045721536483765,0.0779727244175733,0.0786671336207106,0.0768103046470664,0.0768444279691964,0.0743906370552386
0.135,0.11,0.0392397257663833,0.0701299803670423,0.0715804313641148,0.0799179668017161,0.0438710271712407,0.0773456700547148,0.0785978093770312,0.077782273662653,0.0775060527894202,0.0739842534675366
0.135,0.115,0.0411372158540311,0.0737211290442174,0.0721961532241516,0.0826150573432555,0.0458202657435285,0.0799580266449981,0.0811470199396276,0.0811752150247459,0.0808064800202679,0.0765207236413034
0.135,0.12,0.0400906357237272,0.07599541868102,0.0721791482485857,0.0845035074438485,0.0442210535251209,0.0812253123559426,0.0825308528559986,0.0828602486047812,0.0821424244380477,0.077123743117925
0.135,0.125,0.039483567708716,0.0777505298204663,0.0700582314483913,0.0853217343558437,0.0431253086127975,0.0813311264794338,0.0829552999876151,0.083945120180011,0.0830755114522083,0.0773229765616713
0.135,0.13,0.0393785096859186,0.0800280703384122,0.0698716929642755,0.0874861952277335,0.0427127158109301,0.0826500328763009,0.084646772672117,0.0860546203329456,0.0849660941278966,0.0779836750609088
0.135,0.135,0.0387756670572134,0.0826808592129376,0.0704106194687108,0.089532749787185,0.0420806030096148,0.0838792517740303,0.0862174687850783,0.0885343487759001,0.0869747985521893,0.0786647676745597
0.135,0.14,0.039548410564307,0.0851562335412821,0.0708411997386852,0.0920347790654402,0.0427123354718699,0.084990364654291,0.0878869267772168,0.0906350317512762,0.0883267926513742,0.0789957563131991
0.135,0.145,0.038795671839057,0.0875971072002379,0.0698598238516847,0.093769260401031,0.0413746923507261,0.0865784225483636,0.0895923222279875,0.0926593303006247,0.0902105441636758,0.0804598647155923
0.135,0.15,0.0388677086081444,0.0891527531936575,0.0690303844811153,0.095259644127762,0.0412220347487092,0.0873695496377981,0.090488806497874,0.0941245992920561,0.0917074791232297,0.0787557021583275
0.135,0.155,0.0392764853749472,0.0910210555692726,0.0676551496244051,0.0967164909501211,0.04127253807365,0.0871014419534308,0.0913889247095161,0.095832988800766,0.0925842113050018,0.0787166338859778
0.135,0.16,0.0395966977883517,0.094262734809929,0.0692773664842592,0.0997742572310708,0.0411461079792568,0.088115603447371,0.0922295724029071,0.0989368745076657,0.0947687319093586,0.0796033500500546
0.135,0.165,0.0395823503319817,0.0960791869449862,0.0682167944934002,0.101014498719042,0.0411265395573888,0.0888891852660152,0.0934420014054983,0.100298929044943,0.0957180809436701,0.079840663310943
0.135,0.17,0.0385046577414188,0.0963206815711498,0.0664046719687471,0.101530505589373,0.0401022464975385,0.0878401568697878,0.0929626795297785,0.100189459139144,0.0947031495836185,0.0762472370205227
0.135,0.175,0.0378517515901915,0.0993013954947595,0.0663878237284889,0.104119982061204,0.0388863292689947,0.0875130836196197,0.0931162569041213,0.102651098869875,0.0955214007717362,0.0751296154639707
0.135,0.18,0.0377917802031844,0.101623664567216,0.0663794619857148,0.105340960995083,0.038826413495078,0.0871694365163764,0.0934292345411468,0.103934715327757,0.0960670991740938,0.0747875992012625
0.135,0.185,0.0389420138886702,0.10431132472161,0.0658239081426056,0.10829273695549,0.0397335989606919,0.0865601397845797,0.0936062850129625,0.106378365810874,0.0968893884559422,0.0720119960383518
0.135,0.19,0.0385849061045905,0.106395181933668,0.0654265719704766,0.110108646753584,0.039662947823026,0.0856648641736361,0.0929198756524054,0.108147231559008,0.0963706259115496,0.0708092445582127
0.135,0.195,0.0399532051362374,0.106689229641661,0.0650266419670805,0.11051622530327,0.0407878110554803,0.0835851213761057,0.0913970101031607,0.108049279463836,0.0951266731478354,0.0696181041852645
0.135,0.2,0.0392867825483041,0.110393928227717,0.0642831800147776,0.113341699934537,0.0399927012038426,0.0817144586299321,0.0907667842693569,0.110734252570875,0.0933127091589382,0.0667599996824087
0.14,0,0.0423875747496078,0.0310485443970771,0.0828969054945446,0.0419065832525993,0.0377144021989889,0.0626166572400781,0.0585803325670967,0.0330640620957478,0.0338714364372635,0.0395194622251527
0.14,0.005,0.0421729392424093,0.0310997350098678,0.083484181065496,0.0445136981745106,0.0383546880332939,0.0630386304311257,0.0588339111268204,0.0341164479724543,0.0345635954995808,0.040366460205706
0.14,0.01,0.0413811484115316,0.0313900010982001,0.0828576156137582,0.0462109392207752,0.0393962205914807,0.0614452861412852,0.0585147977700199,0.0355535418609151,0.0361250918647195,0.0418279110885789
0.14,0.015,0.0427084192249224,0.0331775813685456,0.0831267971566415,0.0482202783547249,0.0405275730069364,0.0605924922862382,0.0576726123166324,0.0370785779244286,0.037361744599692,0.042438679006673
0.14,0.02,0.0417800758632407,0.0328916418388989,0.0815697389526092,0.0486418016419925,0.0404241707924124,0.0589346290715614,0.0562170673968327,0.0373513699066489,0.037784829205334,0.0425625630227977
0.14,0.025,0.0421786410061094,0.0341656784323311,0.0813766108818888,0.0506264809049852,0.0417848983137216,0.0590956018947526,0.0570625466761892,0.0394445766645388,0.0398195975444247,0.0441447035529903
0.14,0.03,0.0413786142915479,0.0360008493354389,0.0799253951847485,0.0517550438276337,0.0425030263037404,0.0586581162285715,0.0570614623875897,0.0417853287454848,0.0418764296095647,0.0450782602220001
0.14,0.035,0.0404475822509388,0.0381613751652997,0.0819617419973614,0.0553373802172446,0.0430298103465015,0.0615222832913318,0.0600628421710817,0.0446874169525527,0.0449940306201461,0.0476072032143332
0.14,0.04,0.0410862576294383,0.0405915651375004,0.0810488881853569,0.0569482902488212,0.0440457444100843,0.0611325895653318,0.0600542117159205,0.0475754707862182,0.0476346451984846,0.0502910712457714
0.14,0.045,0.0405389502851624,0.0415509355449349,0.0798750050791834,0.0574912131392151,0.0435874058437336,0.0606218912629132,0.0602852025698906,0.0490508067028559,0.0490520615666495,0.0512776275785668
0.14,0.05,0.0411715988622502,0.0426028784063575,0.0784127146945713,0.0584263793785612,0.0444126083174408,0.0615163503139067,0.0609688566224676,0.0497371274289478,0.0498977302079917,0.0510063381907178
0.14,0.055,0.0408411383839834,0.0460482055992931,0.079595168701266,0.0616718662934539,0.0451633675053731,0.0643325472852407,0.0636264729745934,0.0537053841088902,0.0536038295735457,0.0551213682230223
0.14,0.06,0.0410391780384501,0.0483254531642397,0.0794504615680912,0.063281842318478,0.0461662788645946,0.064435792509989,0.0644365303699051,0.0562112973375072,0.0560971537579685,0.0573475522453444
0.14,0.065,0.0414226463858839,0.0503907749886578,0.0786695778138697,0.0650107611894511,0.0463808785418828,0.0665420334776877,0.0665387141148054,0.0585164756037687,0.0586879039241411,0.0594306436187656
0.14,0.07,0.0403286096396245,0.0513814969214933,0.0766861575684817,0.06558313213034,0.0461034457980002,0.0660425258801117,0.0661880959697253,0.0596988398988253,0.0597878547316168,0.0598865059606143
0.14,0.075,0.0400145188034198,0.0550399845631257,0.0774421235240707,0.0689000584271991,0.0458563890085132,0.0682514006782923,0.0687872500125601,0.0638816140272455,0.0639977301020592,0.0634569120143743
0.14,0.08,0.0410845117271719,0.0568969487465608,0.0776831054369677,0.070072978006844,0.0471558535845922,0.069984782286105,0.0703109350900537,0.0654344717337102,0.0654354842747102,0.0648331329782777
0.14,0.085,0.0404430953685281,0.0592832518602192,0.0780438788712444,0.0728606736399928,0.0468850080790585,0.0723381628191549,0.072934991572131,0.0682313941540083,0.0681340770274841,0.0669049799294417
0.14,0.09,0.0395057128937102,0.0623554306391668,0.076304672709342,0.0740225528865749,0.0452760339352739,0.0729546172640847,0.0737400283405253,0.0708252362251503,0.0707098047925362,0.0691311966922917
0.14,0.095,0.0402216323006699,0.0646187444175841,0.0761805826785532,0.0763707107757199,0.046452186687897,0.0752682490050184,0.0760819734909486,0.0729892793232027,0.0729456335940138,0.0709895143273696
0.14,0.1,0.0395784502312765,0.0657811514042242,0.0748932031555126,0.0771766790216796,0.0451567573948617,0.0755378582828804,0.0763255253422289,0.0744092863852007,0.0743220052758655,0.0722384201654319
0.14,0.105,0.0401429664269034,0.0672107978894248,0.0740659859789407,0.0784987659973553,0.0456295333518909,0.0759392782609927,0.0772015698853154,0.0756866821077966,0.0754005237672309,0.0725826346144214
0.14,0.11,0.0402169327762267,0.0712953571833146,0.075321490613277,0.0809995865341605,0.0457868806689706,0.0779484192632679,0.0795551091336888,0.0787736410942297,0.0783155062732007,0.0745953507680474
0.14,0.115,0.0392911999934488,0.0722176353354141,0.0725144778489495,0.0816678398209194,0.0437818409217606,0.0786481784471428,0.0802015082835299,0.0797155340027076,0.0792363475098074,0.0756376494533138
0.14,0.12,0.0404451620129564,0.0759642635414601,0.0744656988897534,0.0851617612765548,0.0446773983729034,0.081345319842521,0.083138118913901,0.0834748961345914,0.0825515573158246,0.0774629163162506
0.14,0.125,0.0405029796577987,0.0782518617847517,0.073301813635817,0.086829789141744,0.0447562619519618,0.0830778629952446,0.0848273620913944,0.0851408546317022,0.0843181123148474,0.0785197748150666
0.14,0.13,0.0398492204478604,0.0794769721110359,0.0723466292207199,0.0872418644027303,0.0431331728134729,0.0828941663239464,0.0851023328108472,0.0859010442269729,0.0848055010999271,0.0784248768510011
0.14,0.135,0.0403338815535343,0.0819927445258691,0.072176771917455,0.0898941675095421,0.0433897763032634,0.0849318019233645,0.0868601949800751,0.0886613540749646,0.0874698947072067,0.0796111566947447
0.14,0.14,0.0400081750881496,0.0843077023598982,0.0716855822580176,0.0919190171137393,0.0427773060829694,0.0860599846798935,0.088968493715181,0.0903702292065123,0.0889731671831158,0.0804439101150023
0.14,0.145,0.0409905904434205,0.0857428124160422,0.0713147612928675,0.093053233698383,0.0437978423717372,0.0864362425060472,0.089068774841479,0.0917676678787529,0.0898809082469673,0.0808295414904865
0.14,0.15,0.0377795105462888,0.0901634032504665,0.071861947374977,0.0966708469140251,0.0397085015855496,0.0891618783771158,0.0923154156535302,0.0957114436119228,0.0931305942561807,0.0818958461026282
0.14,0.155,0.0371819418120509,0.0905879247000898,0.0696335689612745,0.0968968595088983,0.0391575738194188,0.0882103553005986,0.0919823041888505,0.095573438869605,0.0928439151657651,0.0801569698909566
0.14,0.16,0.0398230266845981,0.0938834853845646,0.0713572099830241,0.0999466150935252,0.0414538275247773,0.090420331772505,0.0939785785565377,0.0988452680694286,0.0956130595577335,0.0804645458992925
0.14,0.165,0.0414447649956605,0.0959298982957691,0.0710547317360515,0.10163499283406,0.0432685876487868,0.0902589768967379,0.0944746883235254,0.100511231081169,0.0959614490773576,0.0816487883394047
0.14,0.17,0.0397510642043722,0.0981679695976508,0.0709616667468668,0.10400052967479,0.0408555366419151,0.091863622230051,0.0959160841546607,0.102521513017544,0.0977222994227019,0.0796311030975454
0.14,0.175,0.039112877205022,0.10048555872419,0.0699220083429833,0.105766534729299,0.0401419132097776,0.0900350440504142,0.0949469613426914,0.104335349634756,0.0976985267353495,0.078075617388997
0.14,0.18,0.0390464184129917,0.102672070059257,0.0689107213429238,0.107072074242414,0.0400807746285828,0.08939521588173,0.0952946508658163,0.105532463141769,0.0978962400790846,0.0761553812687605
0.14,0.185,0.0392163622490157,0.10450790852402,0.0688578217991022,0.109055624934996,0.0402006739124426,0.089461792926492,0.0956787603930772,0.107742132104593,0.0980839123719469,0.075264329825909
0.14,0.19,0.0384642376637907,0.106970663170883,0.0685113571856706,0.111203847105683,0.0393740571311461,0.0874817471935474,0.0948538866470468,0.109352836006806,0.0969174695872172,0.0734835488989934
0.14,0.195,0.0390360007151559,0.108620003281105,0.0675571496558836,0.112539487486132,0.0401869233731468,0.0865833898556628,0.0943504270177808,0.110341555008188,0.0975632951015438,0.0707242999990905
0.14,0.2,0.0386197272746573,0.110037644804469,0.0657819137463573,0.113700554754338,0.0394987388832412,0.0851513029319813,0.092409813019995,0.110838864321823,0.0959747278605719,0.0684863174930115
0.145,0,0.041743266100146,0.03103953996712,0.0855860910356301,0.0431455409235999,0.0379241694500073,0.0667220731722351,0.0622095239921117,0.0333166274233347,0.0340731097604853,0.0411862935228227
0.145,0.005,0.0407842740843017,0.0308652762311127,0.084942906588107,0.0444264076260406,0.037842514933138,0.0649137011038643,0.0603125551234975,0.034127332184901,0.0346705928289312,0.0416416295830223
0.145,0.01,0.0414241367463441,0.031319111821583,0.0849046449684079,0.0459416790336224,0.0384898756486101,0.0634375981073746,0.0606335130355974,0.0344563646295564,0.0352449423781864,0.0418236241691389
0.145,0.015,0.040748974871378,0.0310425557579511,0.0845981309144285,0.0483174790285355,0.039157716838862,0.0613200361176246,0.0585091526678969,0.0354740411096594,0.0359997884000558,0.0410806738656497
0.145,0.02,0.0422486633926428,0.0345083088771835,0.0846411291689348,0.0508919474250313,0.0410766708876616,0.062173982149095,0.0600329615103128,0.0393101038680215,0.039590892942971,0.0444961799152998
0.145,0.025,0.0411437367726544,0.0347757549626864,0.0843197371164812,0.0518384149050854,0.0411388980311137,0.0620288643875704,0.059843834140374,0.0399315285621335,0.0405618504647604,0.0446533861671921
0.145,0.03,0.0427793031184582,0.0370197372284333,0.0838462667515518,0.0536546098532638,0.0436005720523144,0.0617178856919808,0.060355032197445,0.0426739616800639,0.0429295964226494,0.0463473155045284
0.145,0.035,0.0403850024792105,0.0371690746504057,0.0821258470663945,0.0542411987431523,0.0411502841560021,0.0610699533947062,0.0594791420532757,0.0434637633889024,0.0436556791493735,0.0469160098096801
0.145,0.04,0.0403712845281964,0.0396406999211701,0.0824887421396956,0.0569717325233632,0.0429859802995675,0.0626725655595609,0.0610020627205747,0.0463992116248483,0.0467300163288543,0.048760000165558
0.145,0.045,0.041452137531884,0.0419123757844818,0.0822390262602055,0.0587716224214668,0.0442167711074702,0.0629093019960826,0.061492511789768,0.0492084085045391,0.0492156428466547,0.0512974101445562
0.145,0.05,0.0420057510375765,0.0434104151295976,0.0828453191541226,0.0606568424089878,0.0450987299296127,0.064118251164679,0.0636922835444826,0.0507028647080237,0.0510588222594987,0.052770840943377
0.145,0.055,0.0410036080175571,0.0455807121867507,0.0809157409180046,0.0618525288399489,0.0448352951701504,0.064065450387394,0.0632617618179664,0.0536334928077632,0.0537910509959185,0.0549775849966124
0.145,0.06,0.0404742318423227,0.0475481154927122,0.0807834642675306,0.0634877100815282,0.0452321973478312,0.0652202143710841,0.0645034594287296,0.0554935890541374,0.0557202597044384,0.0566222188730141
0.145,0.065,0.0416181796424168,0.0493790462139659,0.0796748000009152,0.0646113060041171,0.0467182866132646,0.0657654426211616,0.0655767003046002,0.0579559063470352,0.0580222877812326,0.0586235344102115
0.145,0.07,0.0418082195000431,0.0521710317935764,0.0804287479124424,0.0670453296860025,0.0473630136461392,0.0675163210632204,0.0675185554890789,0.0607719215266841,0.0607953643763586,0.0608037463712292
0.145,0.075,0.0404934061823201,0.0543717472088031,0.0789316283693925,0.0689335035630811,0.046307509402483,0.0691521201483431,0.0692026371861974,0.0638502064718531,0.063853764771539,0.0633728561276485
0.145,0.08,0.0405555602027254,0.0570933311130564,0.0797306535299512,0.0711482410523154,0.0468904355335251,0.0709330813652144,0.071368922872958,0.0662683896089148,0.0662264664713453,0.0653630687920046
0.145,0.085,0.0415803888099626,0.0595217532668887,0.0788087794645537,0.072576478733416,0.0479137650801608,0.0715689389166705,0.0723099042882767,0.0680508754612831,0.0679519579760957,0.0670499259059874
0.145,0.09,0.0401323033278401,0.0602988245704191,0.0765618243922959,0.073255486341185,0.0455903983521838,0.0720342703630698,0.0726769403438405,0.0694649877561755,0.0693703557247861,0.0678151502505007
0.145,0.095,0.040305682643865,0.0638753288240345,0.078003092155178,0.0763546783670431,0.0460416169232224,0.0746064450073941,0.0757431948703778,0.0725949328756681,0.0724496985926873,0.070402314449556
0.145,0.1,0.0407500229322899,0.0662815930825296,0.0775804441668908,0.0780694604202936,0.0463551223620022,0.0764509321403706,0.0773002792893602,0.0750275239779036,0.0747882708628485,0.072307063352209
0.145,0.105,0.0396879018373195,0.0683146142771475,0.0779634833224376,0.0800287753224857,0.044416631603555,0.0783340480192119,0.0791651031760411,0.0770725957889111,0.0768293367165567,0.0738608857521618
0.145,0.11,0.0402185599172924,0.0702594318368978,0.0763985073111453,0.0812352073195388,0.0449104550624881,0.0785154518301528,0.0797298610670979,0.0787778396437164,0.0782486802591613,0.0749984089471474
0.145,0.115,0.0396744651561634,0.073126174931261,0.0766034087126939,0.0837262656499287,0.0445518451407712,0.0808316175224709,0.0820350141424432,0.0813517601374993,0.0807581908136875,0.076672812666265
0.145,0.12,0.0402039075228248,0.0757395156936834,0.0763576844484047,0.0856562930869615,0.044430296974658,0.0829562876037147,0.0839986456882105,0.0836773578444564,0.0832270117023436,0.0790635499119077
0.145,0.125,0.0396019645264892,0.0764712845647988,0.0749300173084521,0.0860210255887705,0.0435673754740236,0.0816415992619088,0.0836392797006389,0.083873273009775,0.082938278128511,0.0774656616816686
0.145,0.13,0.039488840575408,0.0805650603362148,0.0748353021390234,0.0893242461893442,0.0429782055120001,0.084771305331154,0.0871600805840933,0.0877164293977796,0.0866596786653651,0.0805965937725695
0.145,0.135,0.0395198248162293,0.0826358166103351,0.0746339153429774,0.0907672198816969,0.042602096683263,0.0857659441548842,0.0879454833188406,0.0893027492718046,0.0879963868896235,0.0809991663581072
0.145,0.14,0.0393247801828349,0.0851892938077972,0.0745011554069668,0.0931382131273829,0.0423659896304909,0.0871953804196452,0.0898172039282205,0.0912851860208218,0.0898280809866754,0.0813412642287663
0.145,0.145,0.0388352724126728,0.0869132402508158,0.0739514626119659,0.0945705959068282,0.0413378805498046,0.0882229816593195,0.0905293558807916,0.0931874165106918,0.0912295035832088,0.0822345093245474
0.145,0.15,0.0390428169136834,0.0900661657815895,0.0730129467130093,0.0966967516212186,0.0410791937068239,0.0892149611578398,0.0919284189058032,0.0956361031184099,0.093105276059545,0.0816241883003298
0.145,0.155,0.0396780921487387,0.0917331561310316,0.0727576822381924,0.0982285385532431,0.0415600610585567,0.0898961891532902,0.0930449047736881,0.0972013940939615,0.0947110023808207,0.082253341543298
0.145,0.16,0.0395678848591081,0.0934303308339196,0.072568376827583,0.100354041427573,0.0412629264441478,0.0904382855023868,0.0944162914251924,0.0991207445558727,0.0958872680171966,0.0820090729889349
0.145,0.165,0.0373990051478194,0.0966900451551684,0.0716742351598635,0.102324947992163,0.0388544956272767,0.0907048121558168,0.0951845584601958,0.101371079975117,0.0967181373847946,0.0797096924907693
0.145,0.17,0.0395702336083587,0.0981111645286935,0.0714180323185021,0.103430095200355,0.0411292756469102,0.0912166967234882,0.0955646201032864,0.102244301414488,0.0967641191833054,0.0803997418862233
0.145,0.175,0.0393934528896333,0.100884741276535,0.0718767775116908,0.106321567392268,0.0402137043523388,0.0918728630588485,0.097043094624673,0.104787638552372,0.0989760249002848,0.0795246176614327
0.145,0.18,0.0396745504024024,0.102715659053833,0.070630560342801,0.107415957790804,0.040744645108965,0.0905527972004514,0.0967261356134897,0.106048914324474,0.0985706789307047,0.0773415198085706
0.145,0.185,0.0385469685541951,0.105052085979184,0.0708526962280711,0.110113979180614,0.0396711657052738,0.0904336088168371,0.0967799528614483,0.108449565248237,0.0989720510950041,0.0764853313266856
0.145,0.19,0.0383247973289936,0.106881961148011,0.0701908663456793,0.111579218148688,0.0390633737359942,0.090443299692569,0.0969587438763085,0.109766370352154,0.0994438295046696,0.0749531610054329
0.145,0.195,0.0396442790045901,0.108292199368157,0.0693919885281939,0.112766365839866,0.0406783399550026,0.0895255031870711,0.0971041638022887,0.110643638138601,0.0990041516219805,0.0727334341204761
0.145,0.2,0.039599614857556,0.11047528983461,0.068363640394702,0.114606140121951,0.0404515876815691,0.0866280812316147,0.0944159617886444,0.111459646734549,0.0972622280822947,0.0711279207558797
0.15,0,0.0417553868944836,0.0305711557474563,0.0883191404117904,0.0439606500400392,0.0380657274060025,0.0696778247631108,0.065225537376825,0.032659703970824,0.0330680343416553,0.041349082659249
0.15,0.005,0.0404491079459757,0.0305258048558488,0.08736562139197,0.0454360570498136,0.0374247170882474,0.066235705627066,0.06184387961869,0.0338272783994255,0.0341429371820333,0.0414087748945906
0.15,0.01,0.0415470787591475,0.0318512293731936,0.0875407656769617,0.0475532282950586,0.0397789607218085,0.0662062344148254,0.0624479696447157,0.03533997884693,0.0357726039630868,0.041636720530675
0.15,0.015,0.0416108137141492,0.0333868058186571,0.0869221205349964,0.0498091119239953,0.0400433024948252,0.0651189226308659,0.0619107540107249,0.0374905383327845,0.0379652390621368,0.0429767271800386
0.15,0.02,0.0415172758236456,0.0331495737481271,0.0857579898669903,0.0507108934376547,0.040012917228389,0.064521580237608,0.0609814724001195,0.0378838043343853,0.038350694114857,0.0440115947428366
0.15,0.025,0.0413914904695861,0.0345335488153361,0.0854197005470634,0.0520527593480747,0.0410799127598705,0.0632455960997668,0.0602612650609726,0.0397317528728818,0.0401772880319823,0.0439956926850683
0.15,0.03,0.0413086683224397,0.0346022532241279,0.0858710183258626,0.0535311566365529,0.0412477943297813,0.0629767284535286,0.0601117318343394,0.0405495473901725,0.0408674798330223,0.0443545350075898
0.15,0.035,0.0418365431257894,0.0380169071196165,0.0852578625606376,0.0557712365453682,0.0430164710994604,0.0639672114104147,0.0613202654034212,0.0440818393953548,0.044154769907452,0.0475036596618149
0.15,0.04,0.0422937817216818,0.0389768469240257,0.084163708468764,0.0568159328166664,0.0439674866025585,0.0628076773720869,0.061151531834801,0.0455230303130376,0.0459811114432827,0.0494756411986661
0.15,0.045,0.0402140424993803,0.0409473749345469,0.0844323191498834,0.0589032194807633,0.0429907785574292,0.0637665144329624,0.062716267995837,0.0482687834008454,0.0486516823595784,0.0515050660348654
0.15,0.05,0.0415532395067919,0.0444949865859597,0.0848815758741749,0.0618571758477194,0.045338255268529,0.0660714549237098,0.0645377980418841,0.0524868371746481,0.0527149185009939,0.0546129695012198
0.15,0.055,0.0410496416102344,0.0458089434772955,0.0840492310955601,0.0630105968999064,0.045520559610376,0.0662214126637473,0.0657854458936178,0.0541521370626695,0.0542245234339799,0.0557093492891577
0.15,0.06,0.0416819880089433,0.0485586316146355,0.0838444372294401,0.0651368949648291,0.0467083823074357,0.0664875367922515,0.0668301103827624,0.0566861901878741,0.0568686343472573,0.0573983701537035
0.15,0.065,0.0423991887239289,0.0504705508115015,0.0822519517904582,0.0660889805304288,0.0473468521799753,0.0670450189512153,0.0670139022139475,0.0589534965603763,0.0588557826045271,0.0598862219031934
0.15,0.07,0.0412961533344977,0.0530570723532993,0.0817601388943131,0.0681195873060621,0.0464678221074442,0.0685574997710453,0.0688520674985126,0.0614901537864165,0.0614440702105939,0.0614899965522104
0.15,0.075,0.0411616580410397,0.0542801033060115,0.0813517419419577,0.0694940493692984,0.0472372216468071,0.0704383286569946,0.0700877066992079,0.0632093782899622,0.063168192001721,0.0629835246296868
0.15,0.08,0.0413770186858946,0.0580298491691419,0.0821604328203158,0.0726130253658431,0.0475992762437547,0.0725094479990773,0.0727650043598701,0.0667997458221833,0.0667626343129884,0.0663314366015632
0.15,0.085,0.0402004536305914,0.0592883681421252,0.0805335215729859,0.0732325156307937,0.0461484711747828,0.0725150734017732,0.0730181848356921,0.0686255127206432,0.0684662633132965,0.0675528499003388
0.15,0.09,0.0418605898257265,0.061600984572187,0.0802295651024034,0.0752256296758529,0.0475275390373085,0.0745426141624052,0.0751148476042163,0.0703639052770713,0.0704798451145717,0.0690040922812438
0.15,0.095,0.0403123137242083,0.0644233684823763,0.0810324187077801,0.0775776552254232,0.0459309503475337,0.0765149749533663,0.0774001542707376,0.0734289556215943,0.0733419715530385,0.0717732854867106
0.15,0.1,0.0387811201864502,0.0670537910919382,0.0798617778448904,0.079723979836604,0.0444715542853749,0.0778224111438003,0.0789328738940076,0.0761674016825208,0.0759612524993226,0.0732350168713318
0.15,0.105,0.0407294350701804,0.06825829407826,0.0787057035486797,0.079986995922647,0.0458948063788829,0.0782376545410992,0.0793278766947024,0.077275370175623,0.0769793075936241,0.0741209933796301
0.15,0.11,0.0408863842402147,0.0723333169607172,0.0803110354060168,0.0840840985569099,0.0456196078597362,0.0811954871044777,0.0828475581420997,0.0813470062417425,0.0810567370043255,0.0773767921632274
0.15,0.115,0.0406680763543181,0.0732866380232823,0.0784910072440881,0.0842274786481207,0.045689584069631,0.0822924261396155,0.0833481743304886,0.0820767750619699,0.0818005117009977,0.0783351409858162
0.15,0.12,0.0411140281240789,0.0759230815509865,0.0780196531552182,0.0861263283950835,0.0450968318890143,0.0835677239718248,0.084706343828228,0.0841713430185844,0.083633550842755,0.0792985452564366
0.15,0.125,0.0395169870397219,0.0777025501164475,0.0770659071790307,0.0875856269081142,0.0433600678105869,0.084294623937466,0.0855318531213257,0.0858856069606286,0.0854028021867277,0.0791909151693217
0.15,0.13,0.0382221548165132,0.0798007855529185,0.0770687965642058,0.0892873804460721,0.041991611620268,0.0855907725423232,0.0873093602692968,0.0875681164126898,0.0865965179147655,0.0806745115673659
0.15,0.135,0.0396110517975009,0.0822091931845164,0.0772869634833651,0.0912516860835422,0.0429331586929178,0.0868205581182944,0.088529616697816,0.0896874632492421,0.0884294227060134,0.0815347685530955
0.15,0.14,0.0392058015120531,0.0859192246771626,0.0766244777731257,0.0941197949347222,0.0417591478756229,0.0883802335993831,0.0909056786238607,0.0928979670035858,0.0915678765581364,0.0829267900646855
0.15,0.145,0.0391037568891777,0.0858087407897058,0.0751328355559011,0.0941535202936683,0.0415290180721676,0.0881417900665156,0.0907858005680728,0.0927474984522061,0.0909751972751176,0.0821403984986362
0.15,0.15,0.0397965975659367,0.0902847678880417,0.0757693229099048,0.0976231916109307,0.0417940147837439,0.0903491820757674,0.0936530827359927,0.0960332889324973,0.0939181296319654,0.0835774051037256
0.15,0.155,0.0405386259692885,0.0923800955779319,0.0749729991700565,0.0989433928001977,0.042762930508085,0.0908414538001934,0.0943216954250175,0.0976630285379366,0.0952070118724886,0.0834358205799312
0.15,0.16,0.0388558895489323,0.0932985279876141,0.0738761892547853,0.100258277591907,0.0404878489217745,0.0909446854069615,0.0945474638669336,0.0990442976029579,0.0955116592597027,0.0832830866337015
0.15,0.165,0.0383716892095377,0.0962093637933083,0.0740105765426267,0.102535230040231,0.0397328310752548,0.0923573915404865,0.0964572789635326,0.101251445365465,0.097010813707429,0.0829398852222564
0.15,0.17,0.0391836971357375,0.0985310836061559,0.0736236199268471,0.104713682217615,0.040371690051573,0.0925842217983834,0.0972875250050337,0.103453910806044,0.0986356014257296,0.082243605016031
0.15,0.175,0.0396195308230334,0.0994182381874382,0.0721516892432088,0.105612047026698,0.0404891267349686,0.0918329042691855,0.096674171746565,0.104157234168666,0.0986836510147104,0.0807051082036827
0.15,0.18,0.0397194938997251,0.103278092842627,0.0740334258957483,0.108706495159364,0.0407347773059314,0.0940333794138089,0.0988111645286059,0.107563670316677,0.100442390331236,0.0816832036462328
0.15,0.185,0.0394267109305423,0.105256085745254,0.0728672732491683,0.110224562715493,0.0405111528928689,0.0925369002211306,0.0984735868301209,0.108556581488995,0.100476724632234,0.0782229505148641
0.15,0.19,0.0377368240266311,0.107063526012069,0.0731048477492587,0.112422395586453,0.0381390625479616,0.0926831513624273,0.0988592062460951,0.110476584915332,0.101000273388227,0.078155206836488
0.15,0.195,0.039584710030636,0.109817461815662,0.071512066557131,0.114152567474537,0.0403102486820266,0.0907694814154383,0.0975562375731555,0.111863109021082,0.0999599626108382,0.0755216629105994
0.15,0.2,0.0382698773440288,0.110553203863939,0.0708383520754218,0.115046408019361,0.0388447955447369,0.0891917074883371,0.0968587272812175,0.11294865891511,0.0987971119499609,0.0733322099075802
0.155,0,0.042824144618581,0.0305272343617158,0.0908618035681635,0.0451501543768189,0.0387665260685004,0.0707210117194659,0.0668317590385693,0.0327434247868706,0.0333603468599225,0.0433801507573065
0.155,0.005,0.041630345584889,0.0310677607744192,0.091295832467476,0.0474331234948926,0.0389243432910112,0.070273183744252,0.0669694502975818,0.0339386437043484,0.034811977740055,0.0423513514420457
0.155,0.01,0.0414971821435653,0.0317404177027183,0.0899119876030929,0.0484245801692834,0.0392624416038374,0.0690269438048233,0.0649832999852819,0.0351274028568656,0.0354922898991381,0.0418467370734053
0.155,0.015,0.0426251686180571,0.0327986204199189,0.0903667275686568,0.0511205643807887,0.0411540545699044,0.0688943391942611,0.0652975727284175,0.036913397213218,0.0371637503517461,0.042744809618328
0.155,0.02,0.0434306704686537,0.0336194806271832,0.0901424797771083,0.0523434157028434,0.0416640530669516,0.0674398001744215,0.063918528382425,0.0381982293895879,0.0390322995838967,0.0437034097320024
0.155,0.025,0.0421980043828568,0.035427124346627,0.0892107197072092,0.0543198123320753,0.042292398484089,0.0678681670139405,0.0648480652225781,0.0406123746784283,0.0412432335110857,0.0456435858328177
0.155,0.03,0.0418314869989501,0.0365366639277713,0.0901504941531399,0.056508426366857,0.0423134839602309,0.0660453518100066,0.0649270453849642,0.042407704929156,0.0428619108807242,0.0473700945550298
0.155,0.035,0.0427877799061394,0.0385962033939353,0.0880244104453479,0.0570782908494241,0.0438749587297089,0.0652060326165222,0.0635316276162221,0.0444123186586714,0.044842712748639,0.0482502211328775
0.155,0.04,0.0417030577576627,0.0403472424367043,0.0882643381957029,0.059081172234131,0.043435875125815,0.0668923530713711,0.0647665204126936,0.0470602696487472,0.0474655999105126,0.0503289219164354
0.155,0.045,0.0409529069045747,0.0420419157138571,0.087234572265575,0.0607150112288799,0.0440985106952305,0.0663696329903059,0.0643661641130353,0.0495995999408119,0.0499484714792189,0.052794913681983
0.155,0.05,0.040605676739405,0.0431944056034298,0.0865651597381937,0.0618472305893596,0.0442322191441509,0.0658010617599689,0.0651771686378894,0.0507989014990633,0.0508756841126196,0.052588922622667
0.155,0.055,0.0412544585025845,0.0463416693461076,0.0881803504869893,0.0651317702715783,0.0458411762346275,0.0687831326844391,0.0675489806354871,0.0547622285116156,0.0549534520285529,0.0565062488554107
0.155,0.06,0.0422437367323545,0.0480273565758279,0.0865906823666927,0.0656000259700096,0.0467366308166543,0.0691054494822041,0.0678002794582151,0.056409713311278,0.0565443813241702,0.0583592985792984
0.155,0.065,0.0406506519432202,0.0504187039867842,0.0859578420829664,0.0676042639752888,0.0460113890609574,0.0695907759368509,0.0693455717635835,0.0593508098011913,0.0592769691327731,0.0600722764591823
0.155,0.07,0.0421309754821642,0.0531027995964011,0.0846511450922121,0.0693963606622855,0.0477583423292699,0.0704312599405538,0.0704082676369913,0.0624350402373802,0.0623260964302022,0.0627584696663677
0.155,0.075,0.0398564464205453,0.0541822981278377,0.0849333331432163,0.0706846619221208,0.0453381534003915,0.0707992803016882,0.0709851770047169,0.0635506414942039,0.0634464337674882,0.0634294054421947
0.155,0.08,0.04061257555515,0.0576303955870863,0.0842266548806553,0.0730922471480254,0.0470160430978726,0.0735937155564212,0.0733577193624803,0.0669470752862431,0.0668946817808797,0.0668107764452495
0.155,0.085,0.0396834768981833,0.058407202001687,0.0832016387164944,0.07369810657187,0.0454821858747229,0.0733611039466042,0.073775437452091,0.067766180424283,0.0676007640232928,0.0665416723174974
0.155,0.09,0.0413063766450864,0.0620521394974668,0.0831431291362511,0.0763163960399819,0.0466743203374052,0.0756000933823667,0.0760425793208497,0.0715258470514261,0.0714927902192931,0.0705563679970203
0.155,0.095,0.039860540393764,0.0642546189255023,0.0819323965774981,0.0777679463796445,0.0456824543692413,0.0760921240744182,0.0769005680663335,0.0738870499676641,0.0736509994459419,0.0710138942244802
0.155,0.1,0.0395938961008921,0.066006967431989,0.0819668297372351,0.0794934032113159,0.0452331259264454,0.0779155949023745,0.078768766393536,0.0757086567772544,0.0755596668009874,0.073747066815874
0.155,0.105,0.0394961889783997,0.0672868866440039,0.0814519773903019,0.0804205755782601,0.0449782988462249,0.0783529538607386,0.0794134833003084,0.0768583510475092,0.0764028402069001,0.0738110552895813
0.155,0.11,0.0415984179296057,0.0730663757565644,0.08256392058711,0.0848840824387773,0.0464334289675835,0.0826947604531301,0.0837094695264986,0.0820056347036894,0.0815888646626835,0.0781383554378344
0.155,0.115,0.0402804743222773,0.0733200533727272,0.0801668729495446,0.0844310720722533,0.0446782473859665,0.0820961510525026,0.0831006865409711,0.0817668255380834,0.0812559354947575,0.077382988629116
0.155,0.12,0.0405364868108452,0.0761314093690148,0.0806003282981081,0.0869592491925628,0.045293062130476,0.0840406357140304,0.0854534184966177,0.0845430568878433,0.0838302235346828,0.0801935681772349
0.155,0.125,0.0402398542645394,0.0774323988776866,0.0799894272288463,0.0881988792292157,0.0440428778260308,0.0851439885864985,0.086584352654032,0.0857241336576192,0.0849815211311137,0.0810512267759862
0.155,0.13,0.0404841307391979,0.0802872551063527,0.0800643524955552,0.0905067338582767,0.0442864859179756,0.0862692494409541,0.0884099451542914,0.0886908202209443,0.0875955541923884,0.0820036742544707
0.155,0.135,0.0408340881632966,0.0834887196554822,0.0799966962594818,0.0931644835020405,0.0443380421036486,0.088413228952279,0.090426441257286,0.0914749679712944,0.090109657382292,0.0839387459113285
0.155,0.14,0.0401457010318925,0.0852017148855686,0.0784884470924278,0.0945311067761408,0.0429107144602568,0.089710354455155,0.0921719954309908,0.0929526637178292,0.0918535651635964,0.0840945630342163
0.155,0.145,0.0395101190671713,0.0870622932240391,0.0781405139455941,0.095554946178317,0.0418696753243168,0.0898652047093844,0.0924049561251724,0.0942517332555753,0.0926103416384363,0.0837696453491317
0.155,0.15,0.0394578537036041,0.0893139391260657,0.0771118321784868,0.0972179553834979,0.0417251673106336,0.0904681872202015,0.0934737671831517,0.0957545501528318,0.0938538083066928,0.0838525054482069
0.155,0.155,0.0391113525227037,0.0924211024142753,0.0772649234660626,0.0997449033103828,0.0408998941073229,0.092652018684258,0.0954303805998493,0.0986497844021299,0.0960560232015474,0.0849782704695103
0.155,0.16,0.0397910091701782,0.0944113304816213,0.0770051609887337,0.101328461249843,0.0415005462461343,0.0931062563924646,0.0967347969451277,0.100217098554598,0.0977501804562949,0.0856925407592117
0.155,0.165,0.0395377775038282,0.0966088537316673,0.0769858365018861,0.103565571300937,0.0406919920984652,0.0935505604876825,0.0974201441762129,0.102456937735937,0.0991078742569697,0.0858066509981033
0.155,0.17,0.0384347705436264,0.0974530689840217,0.0745873445187974,0.104017819649965,0.0393696885959062,0.0927204404943057,0.0968986443224184,0.102991158340288,0.0981094522958963,0.0824215784553567
0.155,0.175,0.0393219639375603,0.101078552187805,0.0750599118489391,0.106803112626584,0.0404183588867069,0.0934902273697347,0.098493946162702,0.105881277436853,0.0997768782892477,0.0821072126754961
0.155,0.18,0.0384187659041875,0.102599545575946,0.0742120586766238,0.107888283523524,0.0394011719704142,0.0933722743352275,0.0987086904626888,0.106538156484201,0.100198274033589,0.0818690825444827
0.155,0.185,0.0390982000179856,0.104982449140912,0.0747044797176037,0.110452962006364,0.0398828830581715,0.0932627853142826,0.0995495879392786,0.109104297022947,0.101486855705372,0.0801782732964596
0.155,0.19,0.0394900601931035,0.107010434441352,0.0741922251808182,0.112297866782281,0.040366693072496,0.0929614347142064,0.0987391532770619,0.110459904300855,0.101963884022764,0.0793614006446875
0.155,0.195,0.0393047416849145,0.108332072009221,0.0733898286698983,0.113524804751791,0.0399779709267575,0.092718570887604,0.0992520910069967,0.111191290938738,0.100964419833245,0.0775526793120588
0.155,0.2,0.0392487099673351,0.112805312097103,0.074627084983021,0.117181390073339,0.0397295393241118,0.093120222038396,0.100339189065935,0.115176830631746,0.102009317296214,0.076292511043032
0.16,0,0.0431940948249815,0.03166473582045,0.0938004991639975,0.0468293117271148,0.0398817709494044,0.0733696851136191,0.0700409137461885,0.0341953109931272,0.0348714543185038,0.0439737570616461
0.16,0.005,0.0413238103666913,0.0313698467480967,0.0935676119743926,0.0483522587863584,0.0386846910537378,0.0732514378679998,0.0697677975643351,0.0342086299590305,0.0350761808869336,0.0428959027702275
0.16,0.01,0.0436978283392426,0.031842241728212,0.0935123613577771,0.0498049802275233,0.041021467199516,0.0724722201631103,0.0682685461059464,0.0351343067420788,0.0356401437529657,0.0436622905786829
0.16,0.015,0.0415379614340351,0.0323328690646699,0.0921853214680329,0.0510479410964324,0.0404018884367808,0.0711294328400609,0.0675249257358897,0.0363376233189038,0.037578312059147,0.0449598369466225
0.16,0.02,0.0416278006689673,0.0337299336604153,0.0928183145879857,0.0535037619858994,0.0407858642816307,0.070315785492929,0.0666268319787904,0.0378050763856426,0.0384122560788435,0.0444556792645877
0.16,0.025,0.0418573521183953,0.0346477800849324,0.0910969889439887,0.0542943774415948,0.0416165718745528,0.0677761454658455,0.0647578278901954,0.0397317700804952,0.0399477567264158,0.0451421163641893
0.16,0.03,0.0416089591461344,0.0364882957726457,0.091330549592364,0.0566149093559182,0.0421774889717198,0.068621815082039,0.0653698517204967,0.0426698986958887,0.0429647019384625,0.0473431931555865
0.16,0.035,0.0421072034510062,0.0383802825373834,0.0910825014715988,0.0582600150630136,0.043074007841646,0.0680568814731307,0.0661802926246773,0.0449133610393955,0.0451012421285392,0.0496231791387014
0.16,0.04,0.0421337682628124,0.0401427172362651,0.0897533910978475,0.0597578543101943,0.043989151839422,0.0681365368974342,0.0661016327948926,0.0468694829793032,0.0469305457392684,0.0498143863451979
0.16,0.045,0.0413393915377422,0.0416911197180786,0.0898046167922748,0.0612929602926643,0.0438929135514679,0.0681358336750186,0.0670239716909482,0.0490186198893577,0.0491498836664278,0.0524549781777052
0.16,0.05,0.0413982057486595,0.0429411156014758,0.0891606076680012,0.0622576533300876,0.0441970052847597,0.0681386540568644,0.0668082645342336,0.0510808278966516,0.0513913581168352,0.0537131495436751
0.16,0.055,0.0421579788630632,0.0459852308372957,0.0883866138009788,0.0648201629011461,0.0457831223527351,0.0682740439360682,0.0675163842974379,0.0542842967091274,0.0543262277942471,0.0563698348346829
0.16,0.06,0.0408354108916052,0.0475586002703905,0.0876147599587487,0.0657499182003254,0.0458436843053668,0.068750317657363,0.0678467688228939,0.0560594393717716,0.0562960555844618,0.0574660795336434
0.16,0.065,0.0411594684442337,0.0502196964715361,0.0875976378529126,0.0681899872280723,0.0463890718041619,0.0704314907363533,0.0701815827905213,0.0587138653822248,0.0587067933887292,0.0595038734600944
0.16,0.07,0.0408113806330414,0.0525319855791135,0.0879377468554937,0.0701215677773861,0.0463394687039025,0.0718103670793931,0.0715214130056547,0.0623228433968884,0.0624416221002502,0.0636730023722465
0.16,0.075,0.0411895569474619,0.0543325237793423,0.0866723316537257,0.0713615944068546,0.0469086564189291,0.0717200411084317,0.0716519744641092,0.0637074469040619,0.0637001108644062,0.0640663473406096
0.16,0.08,0.0415217262701474,0.0569531457700338,0.0863455121099722,0.0731580854930513,0.0473585105630974,0.073706284940586,0.0738635232302836,0.066599391676685,0.0665752943477165,0.0663169049934828
0.16,0.085,0.0411147127047323,0.0593948417871562,0.0873007345356442,0.075673371411119,0.0468566977563824,0.0751335574632174,0.0752098132250557,0.0693067622575892,0.0692824650103591,0.0688800638354291
0.16,0.09,0.0404005220550823,0.0617060752063808,0.084887360185521,0.0767388413570371,0.0468558213351397,0.0759866585114559,0.0765161840681965,0.0715421247687803,0.0713658914901935,0.0704967257185872
0.16,0.095,0.0399009882726106,0.0637330526947057,0.0850387960374714,0.0787333618255024,0.0460965019294195,0.0777675303980951,0.078275312192257,0.0742119332034741,0.0739468153991316,0.0721787431882734
0.16,0.1,0.0411280559953224,0.0676971810335352,0.0852130159260723,0.0814438129020096,0.0470442073348882,0.0804063767417856,0.0809888339256406,0.077331428587867,0.0770618059810924,0.0757703816488
0.16,0.105,0.0407356519376626,0.0697386966676686,0.0855507975560757,0.0833197429203503,0.0463590405615456,0.0816930169319901,0.0828290993367706,0.0794167381303147,0.0792033721308816,0.0762024071920078
0.16,0.11,0.0405887796144672,0.0711940924403916,0.0834522102868945,0.0839799729288551,0.0453943129531309,0.0820614087807761,0.0830420542917115,0.0810607465698668,0.080798446058273,0.0779020302251282
0.16,0.115,0.0405103045925309,0.0741531382067121,0.0843104530524747,0.0865925223192413,0.0450712582467807,0.0841965881401083,0.0850100860205454,0.0835007427427901,0.0830704310653903,0.0798211087073607
0.16,0.12,0.0409000819487448,0.0760666087809535,0.0830989069595659,0.087999643628008,0.0453099192175339,0.0855528017292877,0.0867993576099361,0.0854834351878728,0.0852339187043734,0.0817872729919104
0.16,0.125,0.0398033888503751,0.0788029561032021,0.0824230668607415,0.0896440090951874,0.0438737268083495,0.0861851291196973,0.0880930434040046,0.0875485099458698,0.0870364778772382,0.0821361860259756
0.16,0.13,0.0410641362929698,0.0800595007747943,0.081650764791784,0.0905407424023465,0.0450479433372041,0.0869213829254371,0.0886575064732924,0.088361001967912,0.0875814174308589,0.0825763672241957
0.16,0.135,0.0406977539810821,0.0834552735852058,0.0813388551526275,0.0930699227299172,0.043434820192066,0.0888167767999761,0.0905422339599904,0.0915224028825055,0.0904062612935383,0.0846938129065549
0.16,0.14,0.0403354933099777,0.0854293059637039,0.0809573359355493,0.0949736972591036,0.0431390013475387,0.090104997037333,0.0922874880146344,0.0933611312888862,0.0922253959523766,0.0850116608605745
0.16,0.145,0.0412784027105414,0.0888277710487389,0.080805996492575,0.0972659335724751,0.0439918827951233,0.0914500652035723,0.0944118721429196,0.0958715529165177,0.0943755291005336,0.0854451698730325
0.16,0.15,0.0397639879106,0.089598913057154,0.0797342504316253,0.0980016595461099,0.0416458858213255,0.0926830158350872,0.0948397660846066,0.0967274008323677,0.0954570469204001,0.0864257343043012
0.16,0.155,0.0391947440156536,0.0915974894783544,0.0801344435239377,0.100055245170174,0.0410255527108097,0.0926467152472173,0.0959291430755075,0.0990328328244558,0.0966407616917051,0.0865398230878126
0.16,0.16,0.039373185708978,0.0931212199520886,0.0777318530756624,0.100852589978064,0.0411201785675082,0.0929860585457836,0.0963358430284015,0.0995705914252585,0.0972070760902242,0.085032061896181
0.16,0.165,0.0390001424701203,0.0965269600011861,0.0780990914076651,0.103600539361476,0.0401117061327523,0.0940427329279418,0.0979391202052425,0.10236716729014,0.0986459749041569,0.0857476036806925
0.16,0.17,0.0382122026118807,0.0984106453929157,0.0766580168933479,0.105103185363531,0.0392074409422585,0.0938745172781783,0.0981276657420991,0.10389078622277,0.0989232954275604,0.0829143189823092
0.16,0.175,0.0405204010680577,0.100542942087706,0.0775332338565806,0.10681214468929,0.0417414363763367,0.0952807031359096,0.0993916237183901,0.10574953531034,0.101507982143261,0.0851217200298645
0.16,0.18,0.0396962864250309,0.102999365197525,0.0781803285697417,0.109483627219648,0.0408191563301599,0.0961914481723889,0.101078428666316,0.108127208255087,0.102108436714889,0.0847182903607058
0.16,0.185,0.0388609201618898,0.104456833117877,0.0764728157395891,0.11056557713928,0.0396184773059487,0.0946767263324418,0.0999633532812106,0.109092102035918,0.102020857273774,0.0824932902914382
0.16,0.19,0.0384059366406336,0.107307452850042,0.0761510521294254,0.112783348889741,0.039017513279168,0.0946408286670377,0.100125279113675,0.111252095341526,0.102237964963543,0.0809989756626736
0.16,0.195,0.038634603235242,0.109590903084468,0.0764782227322249,0.114869975089211,0.0394896097339723,0.095350666410655,0.101735544303914,0.113052896499191,0.103174556170288,0.0804551151856423
0.16,0.2,0.0380347968156057,0.111819726164486,0.0764199716936927,0.11716679441266,0.0385429209969933,0.0944410826204185,0.101898032053124,0.115192057666785,0.103952889413808,0.0778991956579297
0.165,0,0.0436968911930669,0.0300060654599361,0.0979609552870404,0.0482786789185308,0.0400913377672738,0.0790077181140417,0.0751219460341812,0.0326324599128186,0.0337917921864626,0.0441652335006435
0.165,0.005,0.0422715562308963,0.0310712253133723,0.0948996549719421,0.0479907547824147,0.0395262591820174,0.0758926164249023,0.0714714693800893,0.0340795605356881,0.0348716231915505,0.0423419269911281
0.165,0.01,0.0416976698912992,0.0314726139737046,0.095829172554823,0.0511405560807818,0.0395558052507782,0.0752351813978403,0.0718598761944393,0.0349148850519823,0.0354810063285006,0.0440438144039147
0.165,0.015,0.04127554603803,0.03218930164645,0.0955670092341487,0.0527554590715959,0.0393899892606428,0.0741536905890688,0.0703315132117843,0.0360637870785098,0.0365738615787995,0.044158584921174
0.165,0.02,0.0430149311124392,0.0347125766232868,0.0949565312310389,0.0548143964625699,0.0417062738311268,0.072928075190487,0.0698690555270057,0.0391892452576481,0.0395603134958863,0.0463780439214045
0.165,0.025,0.0416754338290605,0.0348163430153412,0.0923846451546553,0.0544397119262546,0.0414875639278517,0.0695101847960884,0.0670231767254854,0.0401210472598795,0.0409005628475817,0.0457749459137415
0.165,0.03,0.0428107430950682,0.0368798259459493,0.0938579162086042,0.0576783135173335,0.0430179571810852,0.0699646881195433,0.0674700235973125,0.0425776016874432,0.0428221521186844,0.0480930073280066
0.165,0.035,0.0428302776120099,0.039297425471751,0.0941645011479238,0.0598923523189062,0.0440464017349773,0.0721593326552316,0.0696677290114156,0.0452117524638129,0.0456479389511756,0.0509699506973372
0.165,0.04,0.0421679178544281,0.0401538455076043,0.093260762804359,0.0611511676688142,0.0441924989454715,0.0705979222734113,0.0686781721251138,0.0471718454903252,0.0473477676464589,0.0516321244972768
0.165,0.045,0.0423558055918499,0.0416019075904971,0.091299347692966,0.0615609285338808,0.0451104289378129,0.0690330221852862,0.067407151301478,0.0489999280406063,0.049193334152958,0.0521433642597156
0.165,0.05,0.0416350307932618,0.0454592569120102,0.0932345686672753,0.0653990372114734,0.045488983331379,0.0716722472005875,0.0706308062300386,0.0527220271118768,0.0528980551536472,0.0554129146199289
0.165,0.055,0.0414532047537087,0.0460039567949578,0.091539664895744,0.0656800561662758,0.0459617570547104,0.0709224837458251,0.0693959227086431,0.0541852166295573,0.0543721900441006,0.056568249775236
0.165,0.06,0.0419093072119509,0.0486628410119855,0.0918674290805861,0.0677267057197347,0.0463392991392608,0.0712714930876033,0.0701453315297691,0.0571298763426501,0.0571256758278952,0.0585328065872103
0.165,0.065,0.041577979273391,0.0508016510988446,0.0908850137782081,0.0695948122357624,0.0466759229988614,0.0721697282405603,0.0722325735933392,0.0595360212791357,0.0595231495221582,0.0604892272734593
0.165,0.07,0.0421451881593634,0.0533695708168567,0.091039268645439,0.0717342227485358,0.047333657643736,0.0735625005049515,0.0732586274454268,0.0628254711603612,0.0627680453408211,0.0633541302215743
0.165,0.075,0.040543622835491,0.0556306467766936,0.0899591688617967,0.0736217687425586,0.0467849440548926,0.0743086239454155,0.0743570822333313,0.0650944473964406,0.0651740294033376,0.0653348348730708
0.165,0.08,0.0411428166234889,0.0567880199912991,0.0888093830671604,0.074401062183287,0.0470050594905749,0.0746912849930867,0.0749744986276712,0.067132023330336,0.0672474404074777,0.0667510891260888
0.165,0.085,0.0412400816241223,0.0595044085975965,0.0881102945500545,0.0757823433525017,0.0471195977390489,0.0760005163773014,0.076023185540528,0.0692451434628788,0.0691504311058149,0.0683168764364293
0.165,0.09,0.0410924839689338,0.062439306043724,0.08766774928095,0.0776968881428833,0.047340191288275,0.0771341537161451,0.0777708197819863,0.0722816999647836,0.0720354609093751,0.0708406736705298
0.165,0.095,0.0401297140663209,0.0653697044644021,0.0885849859935352,0.080473835413027,0.0466933722844296,0.0793026873466147,0.0801433201158686,0.074950780123889,0.0747111796234839,0.0732811118023914
0.165,0.1,0.0407236964091658,0.0667591144691603,0.0870891739763762,0.08145352764199,0.0465587513009004,0.0800305040116234,0.0809146283357686,0.0772523096740882,0.0772829215326137,0.0753105433237794
0.165,0.105,0.0410040982962915,0.0685349444494406,0.0862929414258914,0.0825851026822585,0.0464327219451049,0.0810195503480615,0.0822334484805841,0.0787670039547336,0.0788369257278725,0.0766111613966526
0.165,0.11,0.0408778213278704,0.0714746233654248,0.0856310952103267,0.0844993422632928,0.0467570222840984,0.082405085328648,0.0835322028318483,0.081188915789413,0.0807102204524517,0.0779426237970599
0.165,0.115,0.0411245845969502,0.0737730968618555,0.0866991119266596,0.0868404256331676,0.0456627409209016,0.0848047118506178,0.0855776424811259,0.0838684420882856,0.0836859764395847,0.0805480559770538
0.165,0.12,0.0395560104406458,0.076446722614135,0.0845147354810511,0.0886984384673278,0.0437593952293552,0.085639480006465,0.0871146065033616,0.0861537383564604,0.0855356966252968,0.0813834614262516
0.165,0.125,0.040573197245593,0.0797838807665676,0.0850227940607256,0.0908667923473358,0.0450985048568818,0.0880537840040493,0.0895942823780367,0.0880637048580128,0.0876766041379731,0.0833916805445918
0.165,0.13,0.0401838448712465,0.080301184672122,0.0834013705251846,0.0914710413268331,0.0437072835084183,0.0878254572138308,0.0898040519771879,0.0896255537881378,0.0887270061381595,0.0831708977529963
0.165,0.135,0.0388839476437567,0.0823710654762174,0.0836154886192395,0.0932479194209047,0.0421771734291706,0.0893763153819067,0.0911682040455667,0.0911497461938639,0.0900796152223429,0.0845911210058681
0.165,0.14,0.0403993421611424,0.0846402186655781,0.0831178023027754,0.0949374923959458,0.0429733042343052,0.090247089109149,0.0922897464023836,0.093308871199227,0.0917963073452905,0.0853478452063914
0.165,0.145,0.0398780776577264,0.0883682554913963,0.0836027146007653,0.0978621195128572,0.0428697427703386,0.0931027973752785,0.095443923427881,0.0961840864351114,0.0948586835081258,0.0871782914900891
0.165,0.15,0.0390397638312723,0.0893868221234332,0.0821058257130451,0.098601034940736,0.0415885231328853,0.0920552601977929,0.0952221226553538,0.0969610326551155,0.0952788947024728,0.0871574609261379
0.165,0.155,0.0399208566111808,0.0918345565050623,0.08173445837806,0.100542290585303,0.0414940210036304,0.0939592513862612,0.096991344689013,0.0991422383391163,0.0971636383513059,0.0875473280435433
0.165,0.16,0.0385455550694771,0.0931711299272284,0.0801711079701268,0.101466296745626,0.0400666987832178,0.0936405315384011,0.0967963178106015,0.0999918897599547,0.0972755134951672,0.0857098586959569
0.165,0.165,0.0397253145113425,0.0966953801368312,0.0805720277312661,0.104636200574248,0.0411850896893474,0.095847375205184,0.0993870533130975,0.103694270149204,0.100435199357932,0.0873726230247374
0.165,0.17,0.0398643296387509,0.0989291438333233,0.0804737736733253,0.106420323859396,0.0414291937187479,0.096510202674189,0.100385950871381,0.105340759097901,0.101196549151654,0.0865349763099561
0.165,0.175,0.0393510058023681,0.101472217721824,0.0800258212310642,0.107908409491245,0.0403233079524872,0.0968686360160061,0.101268073645824,0.1071342921409,0.102535023356729,0.08651331848983
0.165,0.18,0.0398727932771318,0.102603817501748,0.0794073195503826,0.10931769697345,0.0406786151270692,0.0961066513796348,0.10116310245483,0.108017957526348,0.102475921406327,0.0853544551689025
0.165,0.185,0.0381121059011427,0.104557698348786,0.0788380768130248,0.110986324205704,0.0388559865497379,0.0973425770890229,0.102352473714973,0.109572937578168,0.103694849702773,0.0857519387283302
0.165,0.19,0.03951102116501,0.107697425474974,0.0795246825519011,0.113531281345964,0.0400505264908603,0.0975748630894649,0.103583723683794,0.112355383794606,0.105101073790956,0.0845235128837777
0.165,0.195,0.040127184483097,0.110272816259113,0.0778932430505377,0.115478892955348,0.0407820126361993,0.0961254240903211,0.103376542072533,0.11384283944343,0.104021929736521,0.0820992594257926
0.165,0.2,0.039766005989695,0.111641799679688,0.0775533642228481,0.116711341739931,0.0400743609358042,0.0948064440300645,0.102016265956497,0.115142725754613,0.104590316275738,0.0792081668641513
0.17,0,0.0425872628291547,0.0309719817464257,0.0987675341715584,0.0483171099035038,0.0387287422431956,0.0813562655345426,0.0771256851709315,0.0331519294224396,0.0337676474809207,0.0450598366989903
0.17,0.005,0.0424305270001296,0.030704897002224,0.0992209211684763,0.050002264721741,0.0395576384527617,0.0806530977289328,0.0768544707800925,0.0333708743961005,0.0346877091926854,0.0436765506761155
0.17,0.01,0.0432489138508163,0.0325126126919841,0.098098248786049,0.0519094241782495,0.0405154965075463,0.0770529908921715,0.0738932842590435,0.0356798409498711,0.036109285994787,0.0456686551332094
0.17,0.015,0.0418861852004843,0.0319392355410308,0.0981194114765655,0.0535087686924414,0.0402625851977126,0.0763391593650288,0.0727166653693802,0.0355408558677791,0.0366149696196851,0.0442879643348743
0.17,0.02,0.0421963231867134,0.0336720395881424,0.0968468009218777,0.0546754181741523,0.0406561124188424,0.0749250805790275,0.0716938854006609,0.0379875647008807,0.0381669747443824,0.0455538977596286
0.17,0.025,0.0422993199120265,0.0343156325909654,0.0971116049321282,0.0564733353737647,0.0418024501267531,0.0742307079081028,0.0710542934939966,0.0391640324191483,0.0398388563014678,0.0472828127185146
0.17,0.03,0.0414885507243686,0.036118155863775,0.0962423858148472,0.0579497497292245,0.0420465296209834,0.0725455138021692,0.0693500531804605,0.0409698767880896,0.041232977097109,0.0468255321088976
0.17,0.035,0.0429757778330332,0.0387352624033387,0.0961715190509338,0.0602558979126762,0.0439754170393636,0.0726467558508858,0.0705992111759668,0.0446456438617763,0.0453739647374912,0.0497405650871339
0.17,0.04,0.0422245260030853,0.0406177834219691,0.0953243747044039,0.0618177590984155,0.0441908601824,0.0729309592460917,0.0705545903410538,0.0471887305621283,0.0479246772584264,0.0517731733861823
0.17,0.045,0.0422068380530241,0.041686723853492,0.0953456798201303,0.0635462232557868,0.0445926649816403,0.0730631808302319,0.0713590002374604,0.04867172069154,0.0491280408121379,0.0529780333482401
0.17,0.05,0.0424129651987983,0.0440634320566567,0.0951759245337229,0.0654706280501355,0.045850817579122,0.0723714336715754,0.0713765425266342,0.0517205260069711,0.0522428134613306,0.0555230033210908
0.17,0.055,0.0403349468124827,0.0462939703527865,0.0938555905074147,0.0668587051022992,0.0447195012961347,0.0717605892596639,0.0707548877771095,0.0547950099443929,0.0549016452651951,0.0563202442421399
0.17,0.06,0.0418011944561915,0.0488986696051887,0.0932845160024845,0.0688394374486087,0.0463281771968526,0.0726113250341013,0.0723444579276659,0.0574171928052027,0.057479703529995,0.0593768164798527
0.17,0.065,0.0414320087660804,0.0512535257997374,0.0932176031129055,0.0707784024066566,0.0465636848553452,0.0736712185013279,0.0730308562744164,0.0602377847456862,0.0603099079101494,0.0611760220317322
0.17,0.07,0.0406922839929026,0.0513130644715271,0.0918583397203969,0.0710545681142627,0.0459883661737626,0.0728239729512538,0.0729593706838236,0.0607047379177085,0.06068010871689,0.0613060911274795
0.17,0.075,0.0413177430623008,0.0555855778978791,0.0920416093312663,0.0737523919331352,0.04773875701262,0.0751119242028166,0.0748398686009161,0.0652231004816759,0.0651617500408439,0.0655877714893896
0.17,0.08,0.0411303644393905,0.0587781061251988,0.092884659062392,0.0765983580323212,0.0480087379789738,0.0776341199089011,0.077512801501866,0.0683156936080602,0.0683349494235844,0.0682239906834534
0.17,0.085,0.0408743354186833,0.0589164453754573,0.0898231189685564,0.0763353206564362,0.0469658211959596,0.0762669465092251,0.0768656411252804,0.0693070196875444,0.0693565876802383,0.0690178040323082
0.17,0.09,0.0405741336989788,0.0611268287754051,0.0895506759839346,0.0779876984405625,0.0464955320972343,0.0784752287185655,0.0781638857539113,0.0713320447182785,0.0712585118420973,0.0702516737809482
0.17,0.095,0.0421366574689972,0.0648139052706786,0.0898960933361052,0.0802984701667024,0.0482880373821081,0.0799456628068253,0.0804044221141667,0.0747702718568352,0.0748506097811474,0.0736852930328356
0.17,0.1,0.041845235484277,0.0674273335797826,0.0900332806193361,0.0824510631923305,0.047420655784762,0.0814988602627185,0.0818639617799317,0.0777186799459655,0.0777000714673208,0.0759545572472297
0.17,0.105,0.0400475626387311,0.0687986449208099,0.0892841780754473,0.0842484343674853,0.0458034923194232,0.0829060768110538,0.0833247539275198,0.0798644416245706,0.0796543459660659,0.0779836305063567
0.17,0.11,0.0409856279809963,0.0726779822977515,0.0890372795050754,0.0866311313007032,0.045993302139567,0.0846763554033492,0.0857179287357856,0.0828314948533946,0.0825119138972793,0.0793861706860124
0.17,0.115,0.0411211512293631,0.073372972788738,0.0873078248425741,0.0866212352279901,0.045457982656923,0.0846878422182718,0.0858385817868277,0.083202320126557,0.0830241141061715,0.080028348292295
0.17,0.12,0.0409368859530744,0.0764847210916191,0.0877365905163653,0.0890760463560011,0.0447362519033011,0.0867395386771875,0.0881363429610948,0.086133300450333,0.0857050919881026,0.0815119704277903
0.17,0.125,0.0400004776793016,0.077986534542279,0.0865746611739971,0.0902401664510651,0.04431301335993,0.0872124312011458,0.0887066412230264,0.0875456226428503,0.0869008015936637,0.081976655020472
0.17,0.13,0.0404927281595789,0.0810822393553713,0.0863257453197126,0.0923120292394404,0.0441136705348023,0.0888887905263335,0.0904443208450245,0.0901577230916166,0.0896194786285954,0.0836196551237572
0.17,0.135,0.0400705916834015,0.0825977287475022,0.0851954837163555,0.0936802791994504,0.0440564969391704,0.0897965518456494,0.0914945032769318,0.0914486199667834,0.0902370104188973,0.0848998177290186
0.17,0.14,0.0403100648982791,0.0856555663883965,0.0852079002150265,0.09609882755948,0.042869184616449,0.0916140079736915,0.0936525280854441,0.0944351500136764,0.0935728046621941,0.0857432785927115
0.17,0.145,0.0398441098162801,0.0883369137020002,0.085165599496323,0.0981380474790874,0.042176281270464,0.0930834637114632,0.0953721166453742,0.0961936602481148,0.0949100214096461,0.086804145810512
0.17,0.15,0.0395693307815692,0.0900294802447024,0.0848010086706514,0.0996658843844004,0.0416791940590678,0.0939561461075791,0.0967331571507944,0.098130878354874,0.0967612779537986,0.0876972938059999
0.17,0.155,0.0392360717930051,0.0926882038388213,0.0843230486802856,0.101644191546455,0.0410179874623097,0.0955709783757159,0.0983602027941208,0.100324442777976,0.0986713413665035,0.0890010037747347
0.17,0.16,0.0404240826566282,0.0949710381493552,0.0838258223517751,0.103411109652528,0.041970613520797,0.0958610041443843,0.0992171393716237,0.102119717411038,0.0994304784081096,0.0888877065191937
0.17,0.165,0.0396338930431657,0.0962811465507979,0.0832909125069011,0.104848038713841,0.0409738972011594,0.0970641041773562,0.100389643807762,0.103554549175108,0.101303201466713,0.0896124473485311
0.17,0.17,0.0392477246558501,0.0984673250369642,0.0821776838310952,0.1062830506966,0.0403902642425009,0.097160629942381,0.10092811866589,0.105051938555105,0.101671489104307,0.0885779473192124
0.17,0.175,0.0402470712005969,0.101495725392619,0.082374210855411,0.108695764305493,0.0414341531414275,0.0984114813788854,0.102087714835861,0.107355757642213,0.103188855486097,0.0882971924039821
0.17,0.18,0.0388222333696409,0.104219423867405,0.0816919959248533,0.110917768740683,0.0395624835923345,0.098064553609972,0.103104147483746,0.109851148488986,0.104645150231876,0.0875354629967288
0.17,0.185,0.040036023683032,0.105586933313945,0.0810587805705398,0.111939778922517,0.0407300432194634,0.09802835782201,0.103475802872481,0.110808962018041,0.104878646634226,0.0873145083572592
0.17,0.19,0.0392922227173929,0.108417853094614,0.0810944651634377,0.114668356939606,0.0401034150543328,0.0984193815662829,0.104514405542093,0.113461599958618,0.105899412394362,0.0849643782018148
0.17,0.195,0.0383783648132151,0.108820680040103,0.0798320436808895,0.115347606400132,0.0389901651939901,0.0977052512823991,0.103660773277698,0.113725010503127,0.104966222156774,0.0825836694480015
0.17,0.2,0.0390535477154694,0.110931435422546,0.0788367841711431,0.116595109823154,0.039512218559735,0.0963226756610577,0.103798004932238,0.114950791302569,0.105831038842803,0.0808623245287534
0.175,0,0.0430591414733158,0.030986402926279,0.102934091616729,0.0498567380856675,0.0397114228141474,0.0858171727827392,0.0825910312674766,0.0329242582249491,0.0335136708285482,0.0448571630018004
0.175,0.005,0.0427371057838608,0.0309525531280659,0.102039835824093,0.0514085030822638,0.0392589646634058,0.0824821592058512,0.0790709774120491,0.0332997045395539,0.034229470894358,0.043660064570763
0.175,0.01,0.0427514806758573,0.0320331605424785,0.101040543488605,0.0528791106357173,0.0401724126585012,0.0805631569517369,0.0764815069560184,0.034794854567212,0.0358363066044257,0.0453478039103479
0.175,0.015,0.0420068860280739,0.0322962359164102,0.100437313297153,0.0546505696789267,0.0405349373108312,0.0793751929931517,0.0757857217660202,0.036063353113354,0.036960079588338,0.0454029393720057
0.175,0.02,0.0431625461346781,0.0331098783795157,0.100527529439969,0.0559773565056553,0.0409760082437073,0.0788585502797444,0.0758049856845491,0.0372719984596484,0.0384102347846822,0.0469141237759713
0.175,0.025,0.0432576133621111,0.0352063419607352,0.0992735086076845,0.0574434896907694,0.0428232632968674,0.0765972579542298,0.0734810849073124,0.0395870051101734,0.0407371261801078,0.0482737339031727
0.175,0.03,0.0420622630776335,0.036052184004448,0.0995777838029499,0.0598559529594621,0.0425226298944836,0.0768013092253377,0.073010508754658,0.0416726387598428,0.0426180015839577,0.0490237059783569
0.175,0.035,0.0420299347293225,0.0376737029194378,0.0974132418127238,0.0601924200055366,0.0425769904249838,0.0742477113961627,0.0715921088227237,0.043716084328759,0.0441524445344728,0.0496454972770643
0.175,0.04,0.0425997968397869,0.0403285160937008,0.0983889097360706,0.0631062473765195,0.0440296233902193,0.0750842351358766,0.0728201988113681,0.0472422047135974,0.0476553295002306,0.051937145378988
0.175,0.045,0.0421968230150439,0.042557716787303,0.0986450736376337,0.0653386691080318,0.0452087987425176,0.0754287172783856,0.0735617079777053,0.0494519203699042,0.0498217226171486,0.0535831907414202
0.175,0.05,0.0425777763848132,0.0434851196883172,0.0969161246816186,0.0656236928059742,0.0455306762829139,0.0740065014513924,0.0720862418842242,0.051290587034334,0.0515955707260333,0.0554547421085116
0.175,0.055,0.0414373093232306,0.0466178567536055,0.0964191102879456,0.067943469624425,0.0458307505362469,0.073815673822774,0.0728971707268065,0.0545190472214714,0.0546700190205201,0.0569136102936594
0.175,0.06,0.0405289251131563,0.0477727157040317,0.0958261762812957,0.0690771633599402,0.0453131503090019,0.0738792221487528,0.0730063217926629,0.0570868119383891,0.057340728733943,0.0595409536138854
0.175,0.065,0.0422717330815554,0.0509406375811267,0.0959947601486126,0.0719142441965707,0.0473570516111403,0.0749496321954008,0.074866153836445,0.060322113202829,0.060465463625679,0.0623389770025884
0.175,0.07,0.0414630859162902,0.0523138985043627,0.0947774715359801,0.0726820446814837,0.0470405415654309,0.0748675604822095,0.0750726079570399,0.0621101453682,0.0622592751386696,0.0633871390089055
0.175,0.075,0.0414400230813555,0.0564265910747266,0.0961873679245775,0.0758197620499182,0.047364605206362,0.0776865352941185,0.0777788073530209,0.066391105387399,0.0664493522133111,0.0669594195563205
0.175,0.08,0.0420705250796095,0.0576017575061934,0.0936136299772046,0.075770742378518,0.0483765384779345,0.0773593914669954,0.0768435395404425,0.0670811097014353,0.0670238309358905,0.066936009301335
0.175,0.085,0.0416939962671,0.0601697037630459,0.0931969295629828,0.0778262149805783,0.0475952857441017,0.0785323956416757,0.0787640572167088,0.0703091283787297,0.0703617239005637,0.0699482769122897
0.175,0.09,0.0408544447593779,0.0610084218046205,0.0920850922960118,0.0787581166838221,0.0469150329172704,0.0782697106016572,0.0790359709846472,0.071733206258795,0.0714681583698981,0.0704164582061243
0.175,0.095,0.0417986289580092,0.0653090204112583,0.0922427393725035,0.0815259303036579,0.0474758081897192,0.0806248053028681,0.0817987166205077,0.075556267766883,0.0753483730557182,0.0736901562765776
0.175,0.1,0.0409819451261785,0.0671230535480433,0.092455839147009,0.0831693235049901,0.0465841921531472,0.0821327773319607,0.0828115506060946,0.0779132841756478,0.0777855617508501,0.0760749695439425
0.175,0.105,0.0405784495528715,0.0699501656090566,0.0914447588150905,0.0850243034876441,0.0461564317363737,0.0836433677100027,0.0845908379592483,0.0804779714787815,0.0802168453929733,0.077485699026192
0.175,0.11,0.0406256432384417,0.0712915056570781,0.0911542027720689,0.0862665275726591,0.0459583424726738,0.084484838357597,0.0854272392991103,0.0818643115159739,0.0815558046783858,0.0796739364541957
0.175,0.115,0.0401739610910806,0.075079479616892,0.0906942234296979,0.0885785388273051,0.0452219404365746,0.0865959036577691,0.087669543520672,0.0850063189556129,0.0847455405630994,0.0817771474483509
0.175,0.12,0.040855889992843,0.0768092865976476,0.0903249542740989,0.0901665690734883,0.045365778028321,0.087901063623991,0.0891526326351662,0.0868839295056912,0.0866223398115163,0.0826496317958143
0.175,0.125,0.0402972850098024,0.0788229814395538,0.0891544147677025,0.0913653147035308,0.0444138072878939,0.0883120744825952,0.0898367346644688,0.0884903990471163,0.0877095433588803,0.0829397972249017
0.175,0.13,0.0397110744928385,0.0804403420519773,0.0885176763442145,0.0927267348978743,0.0434746378471863,0.0894309238474427,0.0910198804511743,0.0900834551540679,0.0892944992449926,0.0843601279970909
0.175,0.135,0.0407765376032204,0.0839491779124676,0.0887089730450708,0.0954368819644094,0.0439461874321194,0.0920382857318634,0.093687283684092,0.0935389612175694,0.0928779547571049,0.0872447671998984
0.175,0.14,0.0402029051227253,0.0859663758573851,0.0884865484032574,0.0969351231837658,0.0429635552845032,0.0930578140967056,0.095158192330801,0.0951316601418384,0.0943304360128672,0.0885909234670973
0.175,0.145,0.0397976402525936,0.088417173011848,0.0880412823123728,0.0990714005821715,0.0424437675503169,0.094355958061552,0.0964839028813791,0.0971300056335332,0.0958527065108542,0.0888099101613933
0.175,0.15,0.0399266940239758,0.0896857882551653,0.0872262001174273,0.0998481700443147,0.041958868483731,0.095231107470276,0.0972312652681648,0.0985109910543206,0.0972221902366117,0.089337503225511
0.175,0.155,0.040110984166026,0.0928226836482502,0.0857937217978665,0.102057270456738,0.0418935182658871,0.0960128096653741,0.0984226316393528,0.10070775043737,0.0985628065419094,0.0894425468217705
0.175,0.16,0.0398224639856843,0.0948347073619941,0.0863728809098238,0.103918201984098,0.0414689402845931,0.0965737673609078,0.0997501913184279,0.102589943624149,0.100512587817451,0.0896061576295309
0.175,0.165,0.0398723753361991,0.096504583534562,0.0847501337734528,0.104649597689061,0.0411299986389626,0.0972468704473997,0.10018819269312,0.103447575606491,0.100815173289604,0.0886279187451888
0.175,0.17,0.0403857485820284,0.0992105431206781,0.0850612507790886,0.107473726254749,0.0415999885413304,0.0992759163079442,0.102704873527248,0.106247093026775,0.103249915705275,0.0900695832823381
0.175,0.175,0.039698150958764,0.100740256617596,0.0828904361105395,0.108132681111867,0.0408329480997834,0.0981217879479053,0.102009876542454,0.107301787692197,0.102773567716462,0.0879300075846016
0.175,0.18,0.0404322749569133,0.103405172804314,0.0837749149592196,0.11076540795711,0.0412469890618896,0.0991129855309223,0.103878990650889,0.109462980295735,0.104848549889497,0.0894441509745389
0.175,0.185,0.0388587901083847,0.105073002215909,0.0832607558712655,0.11225233985569,0.0396180681577,0.0998182142156216,0.104828262317792,0.111068779818679,0.106247940377422,0.0874355418062829
0.175,0.19,0.039499967263181,0.108312628998644,0.0836391429264022,0.115105519365792,0.0401405189035277,0.0999572552676799,0.105946854920622,0.113768327848862,0.10662913403273,0.0876224544741958
0.175,0.195,0.0395344008621825,0.109903141123226,0.0821795743928795,0.116309016615141,0.0402745981658192,0.0990430569927834,0.104549783986856,0.114659677538494,0.105735873266873,0.085587567905508
0.175,0.2,0.038751758151957,0.111362575711182,0.0821394458570894,0.117938055891147,0.0392141459013886,0.0997962048818396,0.106494828098251,0.116344384406106,0.107101976976889,0.0840441444401569
0.18,0,0.0431431949510807,0.0312320202492563,0.10475855197166,0.0504989134811744,0.0401798100775911,0.0878255966170697,0.0845070909941717,0.0330247964043775,0.033944142168356,0.0443397787864338
0.18,0.005,0.0438206544424018,0.0315500538131357,0.104770217234749,0.0523756752118155,0.0401536611184472,0.086677545752431,0.0833092615064479,0.0341093562777513,0.0351235407618199,0.0458124241845412
0.18,0.01,0.0445383766770775,0.0321672930584834,0.103819676314813,0.0538341285378819,0.0418596951861015,0.0841961536414041,0.0808024580920572,0.0352491132381065,0.0363446525018355,0.0456982182756536
0.18,0.015,0.0433261766398353,0.0326586831383257,0.102949152365509,0.0549963316518758,0.0415891369235163,0.0831881472863847,0.0802448058329999,0.0359124488361278,0.036156907080778,0.0458554100279885
0.18,0.02,0.0412683877721486,0.0334562674342103,0.10175806104142,0.0568007826704549,0.0398224664787771,0.0795867728823795,0.0764977246624282,0.0372593144345966,0.0379192112540826,0.0450264006296099
0.18,0.025,0.0429121129868019,0.0341990183337846,0.102270276318431,0.0583910479831193,0.0423057882090262,0.0807298293149899,0.0762393753513925,0.038671940257061,0.0395974911078077,0.0474942826210587
0.18,0.03,0.0413526194789871,0.0361287437777565,0.100174207488659,0.0592556784883257,0.042099494269458,0.0778211779291002,0.0752521346219719,0.0409437600867112,0.0416796489783917,0.0490998153649238
0.18,0.035,0.0412451311746972,0.0387792304508364,0.101222639197561,0.0626461286330494,0.04226617325731,0.0776136583169713,0.074725702614426,0.044489319059672,0.0449190612684981,0.0504622083372642
0.18,0.04,0.0410870620268799,0.0386954479992998,0.100064444481614,0.0625176319598737,0.043003774256032,0.0756271576713724,0.0729648144353303,0.0448857203033815,0.0451404791540176,0.0503614037058295
0.18,0.045,0.0418092140325585,0.0416054875895536,0.100642173928871,0.0654670496332593,0.0442249442323349,0.0767041178675013,0.0747219035604836,0.0483409295453236,0.0486118869779335,0.0528986293595982
0.18,0.05,0.0419360653108866,0.0431571642599532,0.0986470542812854,0.0660901743504251,0.0446877954431897,0.0746839477574937,0.0736805708996841,0.0504970860636588,0.0508130829171037,0.0551606974227867
0.18,0.055,0.0422739798489336,0.0471285433948679,0.0997323833691298,0.0693312754125415,0.0469210888259034,0.076269672371381,0.0749567801595199,0.0550297421186013,0.0552186767921733,0.0583957844908062
0.18,0.06,0.0417361423823166,0.0480420349070573,0.0995588299385113,0.0707068192732317,0.0459595176922934,0.0774993525079826,0.0760393396058401,0.0565717246992138,0.0566361447634626,0.0594959837259391
0.18,0.065,0.0402930323866132,0.0505915743346576,0.0972836976423398,0.0716653161007321,0.0458459365055495,0.0757336449240632,0.0748620667202806,0.0594838168156903,0.0595392698606969,0.0609136384651768
0.18,0.07,0.0407851050535028,0.0527978149602862,0.0971894232171487,0.073156876924831,0.0465020080501999,0.0763200277695643,0.0767209409849224,0.061885871164638,0.0618334819417984,0.0627539622479676
0.18,0.075,0.0415984846391549,0.0555212641117976,0.0968253440323077,0.0752639311314695,0.047974617516963,0.0783005357142365,0.0777880347392321,0.0651974853553728,0.065143854008687,0.0655741662542753
0.18,0.08,0.0417053936819894,0.0575694412766009,0.0962208939888894,0.0769560508152393,0.0480825658008219,0.0775582406797339,0.078468539621174,0.0677360701605763,0.0677497487185027,0.0678384408307924
0.18,0.085,0.0409687212872542,0.0589151489413812,0.0955333067083472,0.078284547150226,0.0474878434402351,0.0793473955672359,0.0792910480420598,0.069671817624787,0.0697266706264183,0.0696049481382533
0.18,0.09,0.0403983219935938,0.0616174616878806,0.0945280627683469,0.0796866815875245,0.0465115859785699,0.0794525753726564,0.0798719587432681,0.0725955425107693,0.0728507531968122,0.0719445432586085
0.18,0.095,0.0407472361678259,0.0642107615753649,0.0939671068997014,0.0814630973311581,0.0468783224672622,0.0801640454433709,0.0810416422887415,0.0749896580875898,0.0748859163626108,0.0738258587671319
0.18,0.1,0.0419777454968198,0.0676216274664416,0.0949469643512353,0.0842578127492704,0.0484359372353927,0.0838384569480469,0.0842988174235039,0.0787235402621921,0.0786558386847422,0.0775506410292631
0.18,0.105,0.0412234559151256,0.0698348035744155,0.0938357339023839,0.0858926994836686,0.0466602170938568,0.0841996957651136,0.0854528857854027,0.0809338921145861,0.080749807424966,0.0783430314113263
0.18,0.11,0.041242167973157,0.0717591372734251,0.0929164354891794,0.0865856756211543,0.0466444426850172,0.0851578308129748,0.0862190913678198,0.0822568512222417,0.0817518207296378,0.079647756186356
0.18,0.115,0.0409660984748157,0.0740907415943305,0.0936664784645043,0.0893086339648727,0.0461219157298498,0.0869754667990462,0.0883941837667645,0.0851640614710383,0.0847339571829697,0.0823419859949685
0.18,0.12,0.0412645925256083,0.0771022291359837,0.0928938877515174,0.091289117059913,0.0458336422437303,0.0884248351849497,0.0898900881549796,0.0876719931194725,0.0871889270415494,0.0834031858934488
0.18,0.125,0.0411616699592401,0.0792602177816638,0.0927828087510075,0.0928603264666925,0.0454203495706615,0.0900246411899025,0.0911643596326179,0.0893745963697695,0.0890848172316633,0.084710134545733
0.18,0.13,0.0404488454177301,0.0817055448303151,0.0924181397023583,0.094734456936991,0.0441188050820959,0.0916949883062302,0.0936763655241366,0.0918443357504834,0.0912652126600254,0.0857676486557044
0.18,0.135,0.0391193223725588,0.0830214242193849,0.0903884200220718,0.0955696196883362,0.0425928573665469,0.0923559739908693,0.0939734501506473,0.0931968079408726,0.0925378800563168,0.0865537191278299
0.18,0.14,0.0404486406390443,0.0866363304460545,0.0900671347230002,0.0976965099253085,0.0433786034687151,0.0932048369364952,0.0956189761157177,0.095830367985092,0.0948695900344103,0.087897690123683
0.18,0.145,0.0396487106928313,0.0881508542261029,0.0899203306012682,0.0991524122969338,0.0421752193601786,0.0944103018832349,0.096685314490309,0.0971519697972475,0.095751159005928,0.0884849760097141
0.18,0.15,0.0408155634827199,0.0910592361963571,0.0899357952825729,0.101171987812015,0.0434354637407338,0.0963366134253464,0.098650728074197,0.0997541768756838,0.0983136606964664,0.0906232248706663
0.18,0.155,0.0404184406586857,0.0925714045855559,0.0891954751688295,0.102909935992505,0.042863145754774,0.0968134520821632,0.0996559367325729,0.101600647277486,0.0996385543526862,0.0911033574452886
0.18,0.16,0.0392961882923508,0.0949252630989753,0.0877302552556313,0.104366794455388,0.0412055433263218,0.0981320771161572,0.100799436815794,0.103212990978453,0.10113958088485,0.0905516341051645
0.18,0.165,0.0404874186346955,0.0963938419931242,0.0881382998541101,0.105749579106941,0.0419916024952132,0.098723483606807,0.101968739682255,0.104516625313895,0.102038396004733,0.0912955127960199
0.18,0.17,0.039683125618605,0.099802763807515,0.0880938266880441,0.108235579184982,0.040927674104985,0.100331987146448,0.103935381808462,0.107030019799364,0.104137837964104,0.0917064903766962
0.18,0.175,0.0393071024633105,0.100634483901313,0.086620931213495,0.109435237221682,0.040406084422717,0.100562713093363,0.104260194379519,0.108080702499757,0.105256526458987,0.0915592626342289
0.18,0.18,0.0390953323672383,0.103052084217087,0.0853952464429965,0.110971295274643,0.0399606119379519,0.0992893861117997,0.103807599208453,0.109696336581866,0.105163590558427,0.0893187703115636
0.18,0.185,0.0400388455308103,0.106125956079954,0.0867484045781859,0.113808493947593,0.0405609217763721,0.101922294871344,0.106607325141078,0.112272246689394,0.107388519158508,0.0907555579998333
0.18,0.19,0.0395562731995906,0.108072017138105,0.0847607346913751,0.114954393935666,0.0403131256452408,0.100568121038952,0.106096797481815,0.113148272789822,0.106967288021186,0.0882723616010592
0.18,0.195,0.0382078772762762,0.110796911257132,0.0852160818424467,0.117216203156243,0.0386076291842195,0.100842036839098,0.106724925468022,0.116065216647718,0.108387962421757,0.0879234022285902
0.18,0.2,0.038501311033983,0.112247048009303,0.0845346882518066,0.118656487528725,0.0387990368343806,0.100421236742616,0.107394247746173,0.116868256777452,0.108002888804429,0.0848835906200229
0.185,0,0.0422958022876821,0.0308855813137826,0.106709376220347,0.0514782793291193,0.0396690385099535,0.0890467802026553,0.0865593504784521,0.0328900130164762,0.034099162591865,0.0456136869033177
0.185,0.005,0.0418403662609152,0.0312849864473931,0.10704549139375,0.0532947695987867,0.0391696289407045,0.090804476211219,0.0862530338224647,0.0335807413301324,0.0348462214383549,0.0462139360642697
0.185,0.01,0.042276717415876,0.0318862796186456,0.107307245996731,0.0555261447313468,0.0395408934523328,0.0878539600085026,0.0857460190858739,0.0350885621494434,0.0357156173401981,0.0474705105090502
0.185,0.015,0.0434391772235838,0.032693650783045,0.106481141533292,0.0566736040675055,0.0414110672948569,0.0867767604931193,0.0837629410464506,0.0359457041073804,0.0364127130274812,0.0463727359411383
0.185,0.02,0.0420008842234219,0.0333225901652569,0.106464876492945,0.0587087446899249,0.0407667553589426,0.0838437802036489,0.081070310820415,0.0367409820786949,0.037906173922156,0.0468074120070773
0.185,0.025,0.0427568885190163,0.0345783684450823,0.105104232572623,0.0594325959384552,0.0420294869115577,0.0828986709657374,0.080054675405741,0.0386567039632687,0.0391779526520513,0.0466940195518806
0.185,0.03,0.0433659462272135,0.0373130131741396,0.105409293386123,0.062216875757414,0.0433343010185985,0.0829376254445987,0.0795944562461795,0.0416336057908296,0.0422911723602526,0.0497851707796452
0.185,0.035,0.0430654521617821,0.0388098700045467,0.104692820929457,0.0634121675338932,0.0433442428161257,0.0812470957497111,0.0786917327035376,0.0440850363213497,0.0449996698012291,0.0509481863666743
0.185,0.04,0.0426219717529306,0.0396479326085808,0.102754158937186,0.0639516243761565,0.0444956281796108,0.0792469960668383,0.0765168061527943,0.0459962878279087,0.0465174209876166,0.0534205072637986
0.185,0.045,0.0420283738030136,0.0410902564150123,0.10221580192153,0.0656477315185687,0.0443871896447903,0.0788696192514615,0.076620382854058,0.048062638031629,0.0484598250129252,0.0540196933088568
0.185,0.05,0.0418474240039047,0.0451207364142526,0.103512262664297,0.0691675847791023,0.0454088232788597,0.0794894648604936,0.0779391157467374,0.0521165464300688,0.0524365263626928,0.0571577394600618
0.185,0.055,0.041632323048542,0.0470995133976737,0.102057975606409,0.0698242023814785,0.0459014777151543,0.0781302401879982,0.0765185219824362,0.0540991508024493,0.0543289988788833,0.057617109865136
0.185,0.06,0.0431979661594795,0.0479717844387158,0.101310572885591,0.0705251281807244,0.0472728898506711,0.0794025440281574,0.0768867096525985,0.0558149982608714,0.0560357340671312,0.0588240630639591
0.185,0.065,0.041548222841186,0.0501482883753418,0.100264519164794,0.072596984806506,0.0468172262080928,0.0776278767733085,0.076749746795989,0.0596550620864539,0.0598746173850751,0.0624037479342397
0.185,0.07,0.0414328700195993,0.0536425274348462,0.100052033116526,0.0747788912233994,0.0472414794436498,0.0786408518777019,0.0774679092219123,0.0628794691217968,0.0628477245753127,0.064834665481285
0.185,0.075,0.0414197991355941,0.0557333183912623,0.0999823341667409,0.0765704704567747,0.0474010580751898,0.0795426721973409,0.0792311115328171,0.0653876568852505,0.0654548621563869,0.0666795234933914
0.185,0.08,0.0416264108522282,0.0578931369537731,0.099001560357244,0.078031461046202,0.048107638359364,0.0794282330826251,0.0799155417886502,0.0680645534124928,0.0680235301291897,0.0683080481044057
0.185,0.085,0.0421587266776154,0.0601839745449872,0.0981474244372861,0.0791345067405056,0.0481262144361656,0.0800374170689435,0.0803039540227449,0.0702221818355266,0.0701921296454241,0.0702796445670792
0.185,0.09,0.0419148619429563,0.0645861504871096,0.0988583909297033,0.0827447307142045,0.0482353476952689,0.0826621999054478,0.0829579971399378,0.0754115499982846,0.075411346054873,0.0744442618480856
0.185,0.095,0.0405271192944172,0.0640122533589493,0.0971808718664249,0.0824120133509592,0.0467383483192106,0.0819460388869467,0.0824171014822025,0.0750000923473118,0.0748658775113457,0.0737479541397265
0.185,0.1,0.0420610640516425,0.0676840881635261,0.0981488811547896,0.0854322835621864,0.0479140595385114,0.0852783493999726,0.0856653635042071,0.0791345164457623,0.079020662346867,0.0781154511952204
0.185,0.105,0.0418293693870907,0.0697498471562273,0.0966574737154576,0.0865605789310417,0.0470384669771121,0.0859982049449841,0.0863213867061163,0.0810969960318197,0.0809919396211761,0.0795023417239117
0.185,0.11,0.0424493391431881,0.0721520700425283,0.0964158467371504,0.0883431764324171,0.0481235089917664,0.0871545645144685,0.0881447617672982,0.0832434322870873,0.0831576766387569,0.0814446106123561
0.185,0.115,0.0408686874756817,0.0753168919984061,0.0964790473044553,0.0907991363534706,0.0457967044434289,0.0880928214694655,0.0895927677665353,0.0865537546200251,0.086123396188874,0.0829379517226488
0.185,0.12,0.0410127288457964,0.0769348357128903,0.0942949222691569,0.0915096273211176,0.0454166597500929,0.0891390600331212,0.0907902522918985,0.0876959254927897,0.087456125451287,0.0842062465148821
0.185,0.125,0.0399605028380905,0.0786986845459809,0.0937455110290211,0.0926403419393265,0.0446653148003884,0.0900904900603952,0.0914565519949712,0.0893226392684318,0.0886052435347336,0.0853100599678223
0.185,0.13,0.0402648472784841,0.0816248658713731,0.09468704193547,0.0954256852104409,0.0445386967142474,0.0925684071492886,0.0938560795074649,0.0924982507477242,0.0915979090261253,0.0869414093930768
0.185,0.135,0.0399272759967039,0.0848486692026868,0.0937140696863317,0.0974060852699638,0.0435202857130789,0.0938453781346196,0.0955414600622242,0.0949741761348981,0.0941378905357035,0.0888924836169501
0.185,0.14,0.0396471168271286,0.0855108340116953,0.091728793020941,0.0973747820430174,0.0421837469271445,0.0931006941859711,0.0949593890497108,0.0952888059598771,0.0943790735118664,0.0886886594864222
0.185,0.145,0.0407366221615132,0.0874115222648447,0.0914682723050205,0.0994895248444278,0.0434361656338873,0.0954757990982416,0.0975640694816864,0.0973999998969405,0.0961889543385433,0.0902019959555133
0.185,0.15,0.0385816335478781,0.0903961344294631,0.0918215709094269,0.101689196890779,0.0407668594052516,0.0966539141546314,0.0990214320364179,0.0997987701138119,0.0982830817803332,0.0907520303643269
0.185,0.155,0.0397258507421453,0.0930792248667678,0.0924009718690224,0.103728393583301,0.041536904245191,0.0981713195290783,0.100992612989116,0.102241955957129,0.100608767385241,0.0921560646984276
0.185,0.16,0.039473139896538,0.0949704703325821,0.0903784982792292,0.105057442478891,0.0414058509412771,0.0990906082294501,0.101803182982875,0.103584241357041,0.102017840279159,0.0914314574689938
0.185,0.165,0.0405409173292666,0.0984217614996389,0.0910401022256304,0.107691357517852,0.0418650612615161,0.101189864800023,0.104032846612826,0.106586103555576,0.104220041780829,0.0930630443642468
0.185,0.17,0.0394886657166625,0.0997550821979783,0.0898094805611491,0.108858774449336,0.0407694790026382,0.10045043838586,0.104299778450915,0.107415938309357,0.104719250366518,0.0919043517642628
0.185,0.175,0.0400594469647534,0.101360864315451,0.0881620502344534,0.109733219591252,0.0410349170513445,0.100450843640477,0.104226644019258,0.10867800735378,0.105119047273577,0.0921648678137222
0.185,0.18,0.0400612994947336,0.103603386318405,0.0873621954779987,0.111466912099007,0.040918625415777,0.100239812353185,0.105191191879424,0.11014957140438,0.105916735102839,0.0897682968278317
0.185,0.185,0.0398970703678863,0.105965737847264,0.08733624418523,0.113400094698929,0.0406155240808028,0.101757437961411,0.105900468945277,0.112339953729945,0.107393122949542,0.091531059020513
0.185,0.19,0.0377283409121639,0.107277103279001,0.0872276906543672,0.115035751993072,0.0383217795085675,0.10263672737894,0.107384286844999,0.113914384062278,0.108271811754898,0.0904948532817197
0.185,0.195,0.0392492551154101,0.109873992164237,0.0868179486375358,0.116973596939,0.0396391915530428,0.102360372130303,0.108383432099575,0.115808567394751,0.109080226326718,0.0889497989637161
0.185,0.2,0.0395091504080737,0.112124236674608,0.0862548744653355,0.118675572839975,0.0399335050428336,0.101322101302121,0.108185056783758,0.116933642284048,0.109822111441628,0.0874583613873092
0.19,0,0.0438072814437536,0.0313925557265332,0.110422026250989,0.0529734284676974,0.0403556175058568,0.0953214400627624,0.0925570517249346,0.0332372834007983,0.0353246706674682,0.0476780954529865
0.19,0.005,0.0437943422354807,0.0317956910235705,0.109628594739552,0.0544200157507453,0.0408927320433256,0.092570946917722,0.0888173826337865,0.033643169535438,0.035191980709047,0.0458480351776742
0.19,0.01,0.0434237018841503,0.0308066429647445,0.108538307077916,0.054832836314467,0.040382995392999,0.0901856611833313,0.0867537895728672,0.0333045703273522,0.034646620482799,0.0454148649424695
0.19,0.015,0.0426517176187532,0.0321013298735223,0.109000939111769,0.0573860557512033,0.0399770509083213,0.0886762295206471,0.0862790950969191,0.035356912318579,0.0363072358014136,0.0475090532676942
0.19,0.02,0.0431096789457288,0.0337743325129345,0.107520045513205,0.0589675358982258,0.041806880486959,0.0874720513332427,0.0841717035589807,0.0371720427488336,0.038019822538685,0.0475792373405395
0.19,0.025,0.0437417093835803,0.0355127339415314,0.108223497010949,0.0615195789335936,0.0432144912891765,0.0859353992416715,0.0826918618448043,0.039503403463093,0.0402972698152887,0.0492479173159023
0.19,0.03,0.0419207628870115,0.0361707582135404,0.107454696965394,0.0621021213088126,0.0418729116717904,0.08401068076364,0.0811610472041498,0.0410159208253321,0.0414305576216772,0.0496013723208202
0.19,0.035,0.0425519147588883,0.0387692376748171,0.106944511194146,0.0644860418849278,0.0434418859867095,0.0834792939400961,0.0804698478367982,0.0438710210461971,0.0445142268574972,0.0520599379193029
0.19,0.04,0.0430074625390215,0.0410818903887572,0.104751839385676,0.0653677719001252,0.0446949448783993,0.0811794941633788,0.0783740110294607,0.0472901246652196,0.0478962635260149,0.0535228307690274
0.19,0.045,0.042575741738503,0.0423343349626834,0.105306441123394,0.0672381793005572,0.0454554843047014,0.0805759554362224,0.0782720825357658,0.0486601724244745,0.0491837934398691,0.0551751642744397
0.19,0.05,0.0412869465424107,0.0438512727719232,0.104497917639636,0.068572848018437,0.0450634056579338,0.0800682487416798,0.0781365477363179,0.0508756772795841,0.0513483918589878,0.0560821770285178
0.19,0.055,0.0424717661269286,0.0454261311862703,0.103720360563759,0.0698525600932775,0.0464834427136823,0.0799878626855224,0.0784634028232228,0.0528386286586061,0.0532076933791939,0.0575162703939806
0.19,0.06,0.041454781129613,0.0486053584600133,0.102567050093007,0.0716896683874484,0.0460941358823473,0.0798124256666272,0.0782057150757282,0.0573086966193537,0.0576376514980243,0.0604498397258211
0.19,0.065,0.0416682141880653,0.0504747281773702,0.102757501422588,0.0734817687825219,0.0467689034930613,0.0786555486106879,0.0782254348336698,0.0593799287787933,0.059508693215942,0.0621205737862551
0.19,0.07,0.0436060664928704,0.0540175074981064,0.103760404219321,0.0761325411882014,0.0493981866612862,0.0818917581410068,0.0800413035936052,0.0631786539590228,0.0634092541894663,0.0654190579335238
0.19,0.075,0.0412535610609582,0.0544732905079954,0.100818441492166,0.0762384141148309,0.0465145003786164,0.0795810064852185,0.0790971282689414,0.0645472437606122,0.0646796436303027,0.0663057551470954
0.19,0.08,0.0423803580024244,0.0575599798777844,0.101454948638302,0.0787296530951256,0.0482877837763767,0.0808340076232112,0.0811784221530179,0.0675788356313118,0.0676134233177124,0.068441403845118
0.19,0.085,0.0410034656960925,0.0615517497696551,0.101517578830539,0.0811904400895147,0.0477872187998671,0.0827518852125946,0.082397096424008,0.0721783430494817,0.0722524615033213,0.0725562027763391
0.19,0.09,0.0413253890414763,0.0623897725588267,0.100472738888552,0.0817254334609036,0.0477731021708624,0.0828962204187438,0.0829705059628133,0.0726959158562382,0.072412143261789,0.0717571764465572
0.19,0.095,0.0414893852349125,0.0645077166295202,0.0998605840598858,0.0834714352339145,0.0476073910302831,0.0841665407036617,0.0844442179065233,0.0757314453001943,0.0755683092236011,0.0750520610365817
0.19,0.1,0.0408840849722773,0.065667297880735,0.0991119950115981,0.0843568333344155,0.0466295226233643,0.0842780251434397,0.0851723432544054,0.076922580967804,0.0767321486486257,0.0760695776100565
0.19,0.105,0.0421464393647056,0.0693973950540372,0.0981474227142034,0.0865296243025825,0.0474749788402063,0.0859785299434983,0.0866146117261639,0.0808689522463147,0.0804298018682593,0.0790951730652981
0.19,0.11,0.0427150188110069,0.0721956864112269,0.0983032496880588,0.0887062977903967,0.0473176680321417,0.0872110801774085,0.0883841757098259,0.0835395935757147,0.0834010597213735,0.0809797618895509
0.19,0.115,0.0402785371129831,0.0749420615794114,0.0978769109092007,0.0910380746040432,0.0456292007609194,0.088523274647913,0.0897727676917223,0.0862189941477874,0.085883755695159,0.0821706719456925
0.19,0.12,0.0400053709561188,0.0771039432268521,0.097268011191708,0.0921131571068421,0.0448391309247561,0.0901398504580303,0.0914113823850309,0.0880284910495298,0.0876045104456418,0.0837459864339764
0.19,0.125,0.0409200638970543,0.0790977984157642,0.0964039691516006,0.0936065349793595,0.045240401356587,0.0904887585875697,0.0921442400705606,0.0902560983735836,0.0895992774072702,0.0852973128121576
0.19,0.13,0.0414231671926659,0.0803624674761373,0.0952633468921427,0.0944701969710287,0.0452075394048058,0.0915824416597777,0.0932044962721065,0.0913062595514119,0.0908644697031513,0.0874514067019154
0.19,0.135,0.0410106420424693,0.0836807177411185,0.0951789269346561,0.0969252094285179,0.0444400553104599,0.0933758259885791,0.0953277758909761,0.0941922048832342,0.0934938050354568,0.0877452095678853
0.19,0.14,0.0399770968660557,0.0865689629639227,0.0951265092302761,0.0989868632874247,0.0436830145797607,0.0949957930380648,0.0969688562206513,0.0963108180329767,0.0951207642838588,0.0889485180827329
0.19,0.145,0.0402307009641212,0.0882965694931357,0.0943612492415301,0.100124812439665,0.0430667153235535,0.0957829352205928,0.0980106847343803,0.098214179434723,0.0969903302152738,0.0904235599908346
0.19,0.15,0.0417922055729189,0.0912076067944472,0.0953907593987845,0.102795353035562,0.0440219282805941,0.0981065248511385,0.100705098432874,0.100972747777925,0.0999129482866506,0.0930580258704703
0.19,0.155,0.0416325690643008,0.0917789824452897,0.0932998737088832,0.103281319925927,0.0438001574927932,0.097676979002727,0.100353360600195,0.101595381090161,0.100306687127519,0.0912635852380839
0.19,0.16,0.0401336948842447,0.0956067302353291,0.0922485386952872,0.105582639154168,0.041654688368922,0.0997761092793429,0.102510988170145,0.104054705531682,0.102203481775075,0.0928703745518043
0.19,0.165,0.040090448504212,0.0972323129785298,0.0913365887016401,0.107028204704283,0.0414202677210083,0.0999550101115761,0.103152271608901,0.105690146085728,0.103594826724613,0.0935547755937113
0.19,0.17,0.0393392847498759,0.0992210023131962,0.0915958381523776,0.108781147035204,0.0408603932049669,0.101605066666724,0.104488825647195,0.107414586403336,0.10472591904188,0.0926120648142185
0.19,0.175,0.0389607477209788,0.101113215249301,0.0909931963759973,0.110288689597103,0.0398177559741173,0.102694131704186,0.106055538872767,0.109165657569074,0.106214012725445,0.0937003182007103
0.19,0.18,0.0410067325717772,0.104122987089009,0.091535915325122,0.112649788340815,0.0417956191502365,0.102876487404422,0.106632285390839,0.111402128323731,0.107525049739518,0.0943787351776523
0.19,0.185,0.0391073329562757,0.10560809298322,0.0898044529069519,0.113606185956417,0.0397907245236044,0.102506944022778,0.106810040100298,0.112580703336371,0.10802661015384,0.0918059255598009
0.19,0.19,0.0396825896585739,0.108130368867777,0.0896430873961318,0.116045316546814,0.040309713379009,0.10397295743505,0.109354280741095,0.114928533352847,0.109945527060501,0.0927357508947886
0.19,0.195,0.0402921878294933,0.11046579788236,0.0888778333543063,0.11756340410818,0.0409860602504502,0.103756297098424,0.108783563237472,0.116392680190236,0.109934305930364,0.0906215829826287
0.19,0.2,0.0394499483400242,0.112158945487187,0.0876847589103256,0.119387776611632,0.0398226998322161,0.102833295184661,0.108669412088531,0.118069609483457,0.110018947012489,0.0880291619211962
0.195,0,0.0428217419169526,0.0305139059872438,0.113420765315321,0.0543872667886853,0.0395870661138294,0.0978391197851354,0.0957261251908504,0.0321806993624059,0.034116992226774,0.0475957060293886
0.195,0.005,0.0427459924059599,0.031563987088858,0.113873353107605,0.056660585262321,0.0402625680607593,0.0959874611556211,0.0935322866095057,0.0335991220142567,0.0356618511291388,0.0477486527878488
0.195,0.01,0.0436567950626258,0.0322820197411132,0.11226761069624,0.0577444097517799,0.0403752159513913,0.093418812128133,0.0904975721251762,0.0345164306230641,0.0361605156321317,0.0485513481816436
0.195,0.015,0.0424612124440616,0.0323447704111207,0.111364365300896,0.0585006949296929,0.0404739130185602,0.0925689337126048,0.0897363701578821,0.0348964661776356,0.0356184238712948,0.0467502827747448
0.195,0.02,0.04337237097848,0.0339185543982359,0.109829640793918,0.0600745430671936,0.0415447296296329,0.0899163213265788,0.0862705749826696,0.0375871318576393,0.0385924009157255,0.0488756319166515
0.195,0.025,0.042120151609568,0.0348730915158792,0.111712985491228,0.0624003060523345,0.0417155059556275,0.090554339935292,0.0877556718698177,0.038597742857265,0.0393141142219209,0.0485446992258836
0.195,0.03,0.0431303636374348,0.0364500261291971,0.10901507608789,0.0630854174602878,0.0431072951739137,0.0865487095092519,0.0837397674457626,0.0407819043837618,0.041450459678168,0.0496668272232384
0.195,0.035,0.0425303898184953,0.0378307160125757,0.109122027231026,0.064571688073614,0.0429934917570048,0.0878226407796347,0.0835914059823023,0.0425063725345597,0.0428549101946887,0.050636225585993
0.195,0.04,0.0429665054372333,0.0402437335111111,0.108549766093623,0.0665202611841506,0.0447786014392805,0.0844385681230916,0.0819449560541671,0.0466065366872169,0.0470056790591052,0.0541911377635969
0.195,0.045,0.0419815304164861,0.0425813186445515,0.108179393831749,0.0685254503220711,0.0445641936888995,0.0831697459318787,0.0806407671889187,0.0491067439003651,0.0496766218807249,0.0557182039114619
0.195,0.05,0.0420102065809866,0.044199748921555,0.107534648331725,0.0699130236234707,0.0455269130696419,0.0832559163968686,0.0815255799820204,0.0514402436593496,0.0519122501297042,0.0575804233307208
0.195,0.055,0.0413842679265157,0.0460029100344045,0.106658284663383,0.0713354510883837,0.0453603009058866,0.0815243424521204,0.0803330967777295,0.0536800109921868,0.0545356102909161,0.0579649318096726
0.195,0.06,0.0426416229266314,0.0489279450805649,0.106361591192915,0.0730073777966294,0.0478646844800645,0.082150732402405,0.0806719672787198,0.0565256949915148,0.0567582826846278,0.0601592496800631
0.195,0.065,0.0419901342655472,0.0507393950971748,0.106032532149672,0.0747513217348902,0.0473249045899558,0.0815109721612661,0.0806279486806598,0.0591308943095143,0.0592763556949524,0.0616099867789139
0.195,0.07,0.0412747948671761,0.0528490026860575,0.10565924693327,0.0763199194144644,0.0473968206770295,0.0820131532360707,0.0807589978670393,0.0621006337944659,0.0623436131350052,0.0641089128473554
0.195,0.075,0.0424085105161141,0.0565503565713329,0.105287050981812,0.0787913012765013,0.049157853291926,0.0828008450787112,0.0824035350689898,0.0658803481151318,0.0658794549686402,0.0664414227883913
0.195,0.08,0.0425802574012846,0.0591291433775808,0.104185209693976,0.0803641151226878,0.0491614990605214,0.0833356350203855,0.0831678907328949,0.069008563549938,0.0690104777247668,0.070051102576344
0.195,0.085,0.0418890056286727,0.0609247340905507,0.104324873505034,0.0823698398967082,0.047933411320111,0.0842041570400434,0.0837498928901453,0.0715177283797527,0.0714870854885976,0.0718847297707745
0.195,0.09,0.0410834583857466,0.0634630461595692,0.103605643968241,0.083880737042404,0.0472602338465586,0.0849236518195233,0.0849174682763254,0.0747314785897255,0.0747918160672784,0.0739902041130534
0.195,0.095,0.042011620201489,0.0645612178083631,0.102109283737999,0.0842403917844231,0.0480888965137876,0.0850657443767169,0.085028895273605,0.0756724528198233,0.0756870971628736,0.0752965771820985
0.195,0.1,0.0410106918919966,0.0669511714250308,0.10178908620485,0.0861949911134262,0.0474210348763149,0.0854152001546091,0.0862182709506066,0.0785860443908139,0.0784624246356594,0.0777291803060812
0.195,0.105,0.0407225836895713,0.0696151720702247,0.100946875790865,0.0875602070020319,0.0467354456388691,0.0865011266636543,0.0872576712390563,0.0808687118344118,0.0806093272514809,0.0787972868053824
0.195,0.11,0.0397336001883389,0.0717658104218721,0.100156254171197,0.0889320378129769,0.0454821337071138,0.0873418663492148,0.0886264132902747,0.0828982246136136,0.0826083112531939,0.0807962655332096
0.195,0.115,0.0416874658891369,0.0748476695572068,0.100724674027789,0.0914412949909614,0.0469791568038922,0.0895288091066845,0.0907620630721771,0.0860645382049411,0.0858065884813892,0.0829488371733419
0.195,0.12,0.040834859445014,0.0765932290855521,0.0999312766299754,0.0927821991394159,0.0455633457354484,0.090388392762793,0.092056979895733,0.0880592235139109,0.0876529161957994,0.0840633548034688
0.195,0.125,0.0412009747120683,0.0792919037902683,0.0981134004591784,0.0940340487748919,0.0452392154230573,0.0913859834032301,0.0928434511266955,0.0899760863180478,0.089376087744521,0.0860040792770824
0.195,0.13,0.0411299871032171,0.0818310226215371,0.0991818897244389,0.0965769535577717,0.0456240517456114,0.0935496051921136,0.09489764196821,0.0928415935062657,0.0921231835703666,0.0876679155105095
0.195,0.135,0.0408598762771836,0.0847028569882081,0.0990569092760563,0.0985109309545083,0.0450646322511185,0.0949170798520317,0.096850696454868,0.0955996780512641,0.0947223189815957,0.0893990435076524
0.195,0.14,0.0394073900119156,0.0859396756324419,0.097616052336885,0.0993096190924834,0.0428480043612905,0.0951684726982755,0.0971706991031975,0.0964184735699486,0.0955706944617417,0.0894608868397252
0.195,0.145,0.0398075244428847,0.0882115259730878,0.0977046687618608,0.101432988709333,0.0429116231510903,0.0974767550042501,0.0992210849899706,0.0988305054428374,0.097994169091709,0.0912246128439161
0.195,0.15,0.0407329625133626,0.0910366377645712,0.0966246227279433,0.103379588873364,0.0436173053837083,0.0984146413410809,0.100783137665904,0.101338114632376,0.100020482054882,0.0927432199190847
0.195,0.155,0.0394442880659117,0.0926845550312959,0.094733729733717,0.103949037849374,0.0414717793029228,0.0988874018335868,0.101225069238161,0.102118599493745,0.100952325334462,0.0927245430331461
0.195,0.16,0.0394261412825542,0.0949780301259605,0.0953244927857791,0.106027857655309,0.0409963239619869,0.0992959142151073,0.102235140637887,0.104345234366269,0.102252395756681,0.0940341644758351
0.195,0.165,0.0401617899845459,0.0961042605270704,0.0943557900438825,0.107309283682377,0.0415825378898263,0.100540702803928,0.103553012703589,0.105547181551088,0.103540809444198,0.0930470759206753
0.195,0.17,0.0399061340324292,0.0997875119769479,0.0942401708558619,0.109591913231865,0.0410089256482746,0.103032321070902,0.105964936166678,0.108384295569019,0.105898612053651,0.0956205102570578
0.195,0.175,0.0386527245963587,0.102195110772419,0.0934579745664763,0.111606254955096,0.0395569383722439,0.102728161773665,0.106410040062838,0.110525262298929,0.107188675299728,0.0943223618428527
0.195,0.18,0.0403510352670677,0.10351910275349,0.0923489222587168,0.112492614485562,0.0414674551971108,0.103400999635191,0.107296288071112,0.111069857105937,0.107828549965093,0.0951627667429719
0.195,0.185,0.039189552742119,0.105332083461548,0.0914728213106189,0.113882389062012,0.0397067677892065,0.102813700482471,0.10781857414742,0.112568478297344,0.107837269248697,0.09322971182379
0.195,0.19,0.0394713295350622,0.107709883913276,0.0913458114952713,0.115870133995635,0.0400711105892149,0.104983352327322,0.108981277646397,0.114713206905966,0.109844813954987,0.0946381573986784
0.195,0.195,0.0384697478494686,0.109768065550636,0.0913144510254473,0.117686318244367,0.0387644037042126,0.105690335093287,0.110764485549588,0.116634850172114,0.111495108839499,0.0945631699345996
0.195,0.2,0.0395948815682433,0.112971480422708,0.0900857387183865,0.119751324486928,0.0399081810307611,0.104475131388438,0.110387484949723,0.118519721144991,0.111404257265395,0.0913131555475669
0.2,0,0.0429677419438868,0.0308598907606083,0.114742416177844,0.0542971713948681,0.0393422174786836,0.0993007481860335,0.0973891913142855,0.0323356851120732,0.0339235900123404,0.0490918742934451
0.2,0.005,0.0427141928924125,0.0313814209950896,0.115021393689761,0.0566562030919561,0.0396698624381085,0.099458756899703,0.0966922705940834,0.0334708506872645,0.0343667489794281,0.0475124764977009
0.2,0.01,0.0421865003102186,0.0314165639688581,0.113695360406026,0.0579838947832546,0.0399698028624922,0.095559631770942,0.0923662346993401,0.0339509949676367,0.0350375453752564,0.048814605251924
0.2,0.015,0.0437059207124069,0.032452145864618,0.114099840355751,0.0595964474731694,0.0418353544840716,0.0959093307159919,0.0932464388183643,0.0356244650828028,0.0377865915753925,0.049028896658298
0.2,0.02,0.0425489224780208,0.0339066512493368,0.113477967937605,0.0612817282310366,0.0414037179568561,0.0946105523859268,0.0910811108680322,0.0371526877095694,0.0382009930851652,0.0509309177518488
0.2,0.025,0.0426544557775041,0.0352022176055723,0.113973428100033,0.0637370237375885,0.0418824428159618,0.0933587512850678,0.0900434165295189,0.0389158053407326,0.0396530911957646,0.0495575330854368
0.2,0.03,0.0428718419954689,0.037027833398736,0.112680312590061,0.0649850782016914,0.0423428236658241,0.0903367434415563,0.0875928951568208,0.0411771556554386,0.0422255702965005,0.0513821761535195
0.2,0.035,0.0436592815350889,0.0380808502960771,0.112349882239472,0.0661263427579953,0.0447848463404465,0.0906636190579758,0.0873786379388761,0.0425022383516722,0.043142513276548,0.0529474523006395
0.2,0.04,0.0425517807191359,0.0404350752259149,0.11136397725218,0.0676792445625375,0.0444387070268478,0.0881206024421147,0.0857115122314509,0.0461499774861552,0.0468432346610822,0.0538300423894715
0.2,0.045,0.0415703049644005,0.0417770103077762,0.11005825721276,0.0687758003986238,0.0444567077082112,0.0859808297526291,0.0839491109970381,0.047475104141937,0.048064706548302,0.0543574353117018
0.2,0.05,0.04237932484957,0.0436529374918153,0.10998306686354,0.0704775952945224,0.0456268084517873,0.0852189584622614,0.0829355512423982,0.0502737807260132,0.0505163360683688,0.0570257781275017
0.2,0.055,0.0416280639713886,0.0463847378691715,0.109914735520608,0.0724885330246894,0.0453089038084609,0.0857963079475432,0.0840880719767922,0.053433122786154,0.0537236605778192,0.0583326229422027
0.2,0.06,0.0429664164509763,0.0488325275837087,0.109133457529732,0.0741201629568091,0.0479036352423141,0.0849292340956273,0.0833016187024654,0.0568569765282827,0.057040547950507,0.0618314532512177
0.2,0.065,0.042203956879252,0.0501069450019458,0.107287718871142,0.0749433384278415,0.0476068574163608,0.0826703250889719,0.0812438682417329,0.0588831924919554,0.0591558705698694,0.0627900633523463
0.2,0.07,0.0420235454430104,0.0531895467279188,0.10825332020545,0.0773571069456198,0.0479187032608027,0.0840787975766654,0.0828176562217248,0.0619198252115445,0.0620812190991252,0.0648495244072297
0.2,0.075,0.0434089733313623,0.0557042566532372,0.107878922347266,0.079188882158098,0.0490897341285609,0.0842078382292823,0.083311040998883,0.0647799804472853,0.065019573495868,0.0667967813796206
0.2,0.08,0.0425749175471584,0.0590381126402842,0.108162615169291,0.0815403300480005,0.048963023148709,0.0858643093212154,0.0854205502794932,0.0684052272518255,0.0684558392229968,0.0694368559940919
0.2,0.085,0.0419113237672789,0.0596301916493241,0.105028188256161,0.0811843773020965,0.0478594745563177,0.083535813484989,0.0830492698643987,0.0702859664987003,0.070312695848382,0.0711850586472757
0.2,0.09,0.0414223327428956,0.0625618392815688,0.103891312612852,0.0830364728370808,0.0475171881609677,0.0849335565616343,0.0845776177172338,0.0732340354866934,0.0729651405938476,0.072479202703431
0.2,0.095,0.0414421853990905,0.0651313850642163,0.104739500138936,0.0852078668578439,0.047509179439866,0.0857778315768289,0.0865109294114929,0.0761052849038082,0.0760509125560214,0.075353055369378
0.2,0.1,0.0408860228854442,0.0683024797587895,0.105365418746529,0.087883118343921,0.0471859701215231,0.0883358479459494,0.088595231573679,0.0798991755966538,0.0798039460064878,0.0784996833497099
0.2,0.105,0.0419850218273723,0.0705600911827456,0.103436614221503,0.0890195746882311,0.0476464719285357,0.0885184293557264,0.0891883547905075,0.0820919930143698,0.0818893754663315,0.080093214971524
0.2,0.11,0.0416423259189499,0.0726315545699117,0.10360788898556,0.0908880060355462,0.0471499657637568,0.0891203129584504,0.0905476045748516,0.0844859770437808,0.0839644014307495,0.0824311813956167
0.2,0.115,0.0414849322730354,0.074941582287266,0.102157480994013,0.0918039362181938,0.0463314002941021,0.0903668242170576,0.0911816110629257,0.0865344729922007,0.0863912726512409,0.0830145630437213
0.2,0.12,0.040381758125027,0.077310335011351,0.102771783107381,0.0940404328017083,0.0457920348584938,0.0922490206306253,0.093407939931325,0.0889780072198705,0.0885536954950342,0.0857863169114662
0.2,0.125,0.0407124959393797,0.0795309023503107,0.100515568423569,0.0946267346099508,0.0449923256664759,0.0919832501797969,0.0936265893852342,0.0904162008885246,0.0897178828254049,0.0857143703711488
0.2,0.13,0.0414142411641223,0.0817901963102854,0.100958243410156,0.0969881363340843,0.0456668947867614,0.0945657152947708,0.095788897062468,0.0929934727523487,0.0926252310521274,0.0883883243574308
0.2,0.135,0.0405491632499756,0.0824926221476626,0.0987536101099042,0.0970795106743795,0.0441236885017404,0.0936283915343661,0.0949261627741044,0.0935085393951759,0.0927795867238353,0.0880277830105114
0.2,0.14,0.0409394754362313,0.0869388236277187,0.100465516128244,0.10065476954715,0.0439512862132853,0.097400331578453,0.0990966176148778,0.097659587659066,0.0967682142110437,0.0905725302593335
0.2,0.145,0.0403934687147177,0.0881258846672843,0.0988909050544056,0.101635611603835,0.0433753839132972,0.0970870461405065,0.0989838659603241,0.0989912742449671,0.0980342989387423,0.0920084718627328
0.2,0.15,0.0407368294609063,0.0907733766092182,0.0986526604933498,0.103631603962367,0.043144705892741,0.0988302548672125,0.101402460139678,0.101170997899977,0.100286533015344,0.0925759832108145
0.2,0.155,0.0397539895410109,0.09385524316082,0.0982677236705682,0.105609224058,0.0411782785817447,0.100151139346858,0.102566273442019,0.103641394673566,0.101949964523896,0.0937616223800858
0.2,0.16,0.0410815243707603,0.0951269707536431,0.0983175368146233,0.107136019479158,0.0432556713372229,0.101098658859468,0.103701342491584,0.105107505814702,0.103332665607964,0.0942771950458778
0.2,0.165,0.0396255890069525,0.0962140908769229,0.0963231471984185,0.107482833177677,0.0411263291521553,0.101114458330386,0.1039786614729,0.105759580819282,0.103819058703822,0.0932823169345221
0.2,0.17,0.0405616645759322,0.0993422091105096,0.0952051215163895,0.109193791206428,0.0418310420752728,0.10218685491021,0.105294866898078,0.107821361687929,0.105331443332676,0.0950885618688253
0.2,0.175,0.0399692149483691,0.102388606867061,0.0963080954283485,0.11220580956599,0.0412572515182484,0.104252673932952,0.107582232463301,0.110931210993862,0.10795387913193,0.0964135548082256
0.2,0.18,0.040069890470047,0.104237941203974,0.0955934058907415,0.113595906175917,0.0407749610999517,0.105187232984509,0.108725034315674,0.112413886352431,0.109325594794771,0.0971886184508329
0.2,0.185,0.0402918747381434,0.106518324233145,0.095168614864004,0.11547474380345,0.0409941586716877,0.105067976823235,0.1097087953982,0.113910643155105,0.110274413133816,0.0951028281623738
0.2,0.19,0.0394221787116978,0.109148788814115,0.0950282926036394,0.117673937934429,0.039982027813708,0.106285995010423,0.11096212086559,0.116483203920335,0.112023138879963,0.0961576549410316
0.2,0.195,0.0397612848873359,0.110767336246775,0.0932302012540151,0.118230732757582,0.0402732008788227,0.104732136817014,0.110447965462806,0.11680137395981,0.111403090459841,0.0933847859200297
0.2,0.2,0.0387711251144185,0.112763107671817,0.0932455483911151,0.120568771315586,0.039249829426688,0.106917845314655,0.112707959333261,0.119344747942539,0.113314208596196,0.0940887141371842

